Learning Reward Machines: A Study in Partially Observable Reinforcement Learning

Reinforcement learning (RL) is a central problem in artificial intelligence. This problem consists of defining artificial agents that can learn optimal behaviour by interacting with an environment -- where the optimal behaviour is defined with respect to a reward signal that the agent seeks to maximize. Reward machines (RMs) provide a structured, automata-based representation of a reward function that enables an RL agent to decompose an RL problem into structured subproblems that can be efficiently learned via off-policy learning. Here we show that RMs can be learned from experience, instead of being specified by the user, and that the resulting problem decomposition can be used to effectively solve partially observable RL problems. We pose the task of learning RMs as a discrete optimization problem where the objective is to find an RM that decomposes the problem into a set of subproblems such that the combination of their optimal memoryless policies is an optimal policy for the original problem. We show the effectiveness of this approach on three partially observable domains, where it significantly outperforms A3C, PPO, and ACER, and discuss its advantages, limitations, and broader potential.

==> results/cookie/10-order-dqn.txt <==
10000	4.0	4.0	4.0
20000	5.0	5.0	5.0
30000	5.0	5.0	5.0
40000	3.0	3.0	3.0
50000	3.0	3.0	3.0
60000	2.0	2.0	2.0
70000	4.0	4.0	4.0
80000	3.0	3.0	3.0
90000	2.0	2.0	2.0
100000	1.0	1.0	1.0
110000	1.0	1.0	1.0
120000	0.0	0.0	0.0
130000	0.0	0.0	0.0
140000	0.0	0.0	0.0
150000	2.0	2.0	2.0
160000	1.0	1.0	1.0
170000	3.0	3.0	3.0
180000	2.0	2.0	2.0
190000	3.0	3.0	3.0
200000	4.0	4.0	4.0
210000	2.0	2.0	2.0
220000	2.0	2.0	2.0
230000	2.0	2.0	2.0
240000	2.0	2.0	2.0
250000	2.0	2.0	2.0
260000	2.0	2.0	2.0
270000	1.0	1.0	1.0
280000	1.0	1.0	1.0
290000	2.0	2.0	2.0
300000	2.0	2.0	2.0
310000	2.0	2.0	2.0
320000	2.0	2.0	2.0
330000	2.0	2.0	2.0
340000	1.0	1.0	1.0
350000	1.0	1.0	1.0
360000	3.0	3.0	3.0
370000	1.0	1.0	1.0
380000	1.0	1.0	1.0
390000	4.0	4.0	4.0
400000	2.0	2.0	2.0
410000	1.0	1.0	1.0
420000	3.0	3.0	3.0
430000	4.0	4.0	4.0
440000	4.0	4.0	4.0
450000	2.0	2.0	2.0
460000	1.0	1.0	1.0
470000	1.0	1.0	1.0
480000	3.0	3.0	3.0
490000	2.0	2.0	2.0
500000	4.0	4.0	4.0
510000	2.0	2.0	2.0
520000	2.0	2.0	2.0
530000	5.0	5.0	5.0
540000	1.0	1.0	1.0
550000	2.0	2.0	2.0
560000	2.0	2.0	2.0
570000	3.0	3.0	3.0
580000	2.0	2.0	2.0
590000	2.0	2.0	2.0
600000	3.0	3.0	3.0
610000	1.0	1.0	1.0
620000	2.0	2.0	2.0
630000	2.0	2.0	2.0
640000	2.0	2.0	2.0
650000	2.0	2.0	2.0
660000	1.0	1.0	1.0
670000	2.0	2.0	2.0
680000	2.0	2.0	2.0
690000	2.0	2.0	2.0
700000	3.0	3.0	3.0
710000	5.0	5.0	5.0
720000	2.0	2.0	2.0
730000	2.0	2.0	2.0
740000	1.0	1.0	1.0
750000	0.0	0.0	0.0
760000	1.0	1.0	1.0
770000	1.0	1.0	1.0
780000	1.0	1.0	1.0
790000	1.0	1.0	1.0
800000	1.0	1.0	1.0
810000	2.0	2.0	2.0
820000	2.0	2.0	2.0
830000	1.0	1.0	1.0
840000	1.0	1.0	1.0
850000	1.0	1.0	1.0
860000	2.0	2.0	2.0
870000	2.0	2.0	2.0
880000	4.0	4.0	4.0
890000	1.0	1.0	1.0
900000	1.0	1.0	1.0
910000	3.0	3.0	3.0
920000	1.0	1.0	1.0
930000	2.0	2.0	2.0
940000	2.0	2.0	2.0
950000	2.0	2.0	2.0
960000	1.0	1.0	1.0
970000	0.0	0.0	0.0
980000	0.0	0.0	0.0
990000	1.0	1.0	1.0
1000000	1.0	1.0	1.0
1010000	1.0	1.0	1.0
1020000	2.0	2.0	2.0
1030000	3.0	3.0	3.0
1040000	4.0	4.0	4.0
1050000	3.0	3.0	3.0
1060000	3.0	3.0	3.0
1070000	2.0	2.0	2.0
1080000	1.0	1.0	1.0
1090000	3.0	3.0	3.0
1100000	1.0	1.0	1.0
1110000	2.0	2.0	2.0
1120000	0.0	0.0	0.0
1130000	1.0	1.0	1.0
1140000	0.0	0.0	0.0
1150000	1.0	1.0	1.0
1160000	1.0	1.0	1.0
1170000	1.0	1.0	1.0
1180000	2.0	2.0	2.0
1190000	2.0	2.0	2.0
1200000	2.0	2.0	2.0
1210000	1.0	1.0	1.0
1220000	0.0	0.0	0.0
1230000	2.0	2.0	2.0
1240000	2.0	2.0	2.0
1250000	2.0	2.0	2.0
1260000	1.0	1.0	1.0
1270000	3.0	3.0	3.0
1280000	1.0	1.0	1.0
1290000	3.0	3.0	3.0
1300000	3.0	3.0	3.0
1310000	3.0	3.0	3.0
1320000	1.0	1.0	1.0
1330000	2.0	2.0	2.0
1340000	1.0	1.0	1.0
1350000	2.0	2.0	2.0
1360000	3.0	3.0	3.0
1370000	2.0	2.0	2.0
1380000	1.0	1.0	1.0
1390000	3.0	3.0	3.0
1400000	2.0	2.0	2.0
1410000	2.0	2.0	2.0
1420000	3.0	3.0	3.0
1430000	1.0	1.0	1.0
1440000	2.0	2.0	2.0
1450000	0.0	0.0	0.0
1460000	0.0	0.0	0.0
1470000	3.0	3.0	3.0
1480000	2.0	2.0	2.0
1490000	2.0	2.0	2.0
1500000	2.0	2.0	2.0
1510000	2.0	2.0	2.0
1520000	2.0	2.0	2.0
1530000	2.0	2.0	2.0
1540000	2.0	2.0	2.0
1550000	3.0	3.0	3.0
1560000	2.0	2.0	2.0
1570000	3.0	3.0	3.0
1580000	3.0	3.0	3.0
1590000	1.0	1.0	1.0
1600000	0.0	0.0	0.0
1610000	2.0	2.0	2.0
1620000	1.0	1.0	1.0
1630000	1.0	1.0	1.0
1640000	2.0	2.0	2.0
1650000	2.0	2.0	2.0
1660000	2.0	2.0	2.0
1670000	2.0	2.0	2.0
1680000	2.0	2.0	2.0
1690000	2.0	2.0	2.0
1700000	3.0	3.0	3.0
1710000	2.0	2.0	2.0
1720000	1.0	1.0	1.0
1730000	1.0	1.0	1.0
1740000	2.0	2.0	2.0
1750000	2.0	2.0	2.0
1760000	1.0	1.0	1.0
1770000	3.0	3.0	3.0
1780000	2.0	2.0	2.0
1790000	1.0	1.0	1.0
1800000	2.0	2.0	2.0
1810000	2.0	2.0	2.0
1820000	2.0	2.0	2.0
1830000	2.0	2.0	2.0
1840000	2.0	2.0	2.0
1850000	2.0	2.0	2.0
1860000	2.0	2.0	2.0
1870000	2.0	2.0	2.0
1880000	1.0	1.0	1.0
1890000	1.0	1.0	1.0
1900000	1.0	1.0	1.0
1910000	1.0	1.0	1.0
1920000	1.0	1.0	1.0
1930000	1.0	1.0	1.0
1940000	3.0	3.0	3.0
1950000	1.0	1.0	1.0
1960000	1.0	1.0	1.0
1970000	2.0	2.0	2.0
1980000	2.0	2.0	2.0
1990000	1.0	1.0	1.0
2000000	2.0	2.0	2.0
2010000	3.0	3.0	3.0
2020000	1.0	1.0	1.0
2030000	2.0	2.0	2.0
2040000	2.0	2.0	2.0
2050000	1.0	1.0	1.0
2060000	2.0	2.0	2.0
2070000	3.0	3.0	3.0
2080000	1.0	1.0	1.0
2090000	1.0	1.0	1.0
2100000	2.0	2.0	2.0
2110000	2.0	2.0	2.0
2120000	1.0	1.0	1.0
2130000	2.0	2.0	2.0
2140000	3.0	3.0	3.0
2150000	4.0	4.0	4.0
2160000	2.0	2.0	2.0
2170000	0.0	0.0	0.0
2180000	1.0	1.0	1.0
2190000	2.0	2.0	2.0
2200000	0.0	0.0	0.0
2210000	1.0	1.0	1.0
2220000	1.0	1.0	1.0
2230000	1.0	1.0	1.0
2240000	3.0	3.0	3.0
2250000	1.0	1.0	1.0
2260000	2.0	2.0	2.0
2270000	2.0	2.0	2.0
2280000	1.0	1.0	1.0
2290000	1.0	1.0	1.0
2300000	1.0	1.0	1.0
2310000	1.0	1.0	1.0
2320000	3.0	3.0	3.0
2330000	3.0	3.0	3.0
2340000	1.0	1.0	1.0
2350000	2.0	2.0	2.0
2360000	1.0	1.0	1.0
2370000	1.0	1.0	1.0
2380000	3.0	3.0	3.0
2390000	1.0	1.0	1.0
2400000	3.0	3.0	3.0
2410000	3.0	3.0	3.0
2420000	5.0	5.0	5.0
2430000	2.0	2.0	2.0
2440000	2.0	2.0	2.0
2450000	4.0	4.0	4.0
2460000	1.0	1.0	1.0
2470000	4.0	4.0	4.0
2480000	3.0	3.0	3.0
2490000	2.0	2.0	2.0
2500000	3.0	3.0	3.0
2510000	2.0	2.0	2.0
2520000	2.0	2.0	2.0
2530000	1.0	1.0	1.0
2540000	2.0	2.0	2.0
2550000	2.0	2.0	2.0
2560000	2.0	2.0	2.0
2570000	4.0	4.0	4.0
2580000	3.0	3.0	3.0
2590000	3.0	3.0	3.0
2600000	4.0	4.0	4.0
2610000	4.0	4.0	4.0
2620000	3.0	3.0	3.0
2630000	3.0	3.0	3.0
2640000	2.0	2.0	2.0
2650000	1.0	1.0	1.0
2660000	3.0	3.0	3.0
2670000	2.0	2.0	2.0
2680000	2.0	2.0	2.0
2690000	3.0	3.0	3.0
2700000	2.0	2.0	2.0
2710000	3.0	3.0	3.0
2720000	2.0	2.0	2.0
2730000	0.0	0.0	0.0
2740000	1.0	1.0	1.0
2750000	2.0	2.0	2.0
2760000	1.0	1.0	1.0
2770000	1.0	1.0	1.0
2780000	4.0	4.0	4.0
2790000	2.0	2.0	2.0
2800000	1.0	1.0	1.0
2810000	1.0	1.0	1.0
2820000	4.0	4.0	4.0
2830000	2.0	2.0	2.0
2840000	1.0	1.0	1.0
2850000	3.0	3.0	3.0
2860000	1.0	1.0	1.0
2870000	3.0	3.0	3.0
2880000	3.0	3.0	3.0
2890000	2.0	2.0	2.0
2900000	4.0	4.0	4.0
2910000	3.0	3.0	3.0
2920000	2.0	2.0	2.0
2930000	2.0	2.0	2.0
2940000	2.0	2.0	2.0
2950000	3.0	3.0	3.0
2960000	3.0	3.0	3.0
2970000	2.0	2.0	2.0
2980000	3.0	3.0	3.0
2990000	2.0	2.0	2.0
3000000	4.0	4.0	4.0
3010000	3.0	3.0	3.0
3020000	4.0	4.0	4.0
3030000	3.0	3.0	3.0
3040000	3.0	3.0	3.0
3050000	2.0	2.0	2.0
3060000	1.0	1.0	1.0
3070000	2.0	2.0	2.0
3080000	2.0	2.0	2.0
3090000	2.0	2.0	2.0
3100000	5.0	5.0	5.0
3110000	3.0	3.0	3.0
3120000	3.0	3.0	3.0
3130000	3.0	3.0	3.0
3140000	3.0	3.0	3.0
3150000	5.0	5.0	5.0
3160000	3.0	3.0	3.0
3170000	2.0	2.0	2.0
3180000	3.0	3.0	3.0
3190000	1.0	1.0	1.0
3200000	2.0	2.0	2.0
3210000	2.0	2.0	2.0
3220000	3.0	3.0	3.0
3230000	3.0	3.0	3.0
3240000	3.0	3.0	3.0
3250000	3.0	3.0	3.0
3260000	3.0	3.0	3.0
3270000	3.0	3.0	3.0
3280000	3.0	3.0	3.0
3290000	2.0	2.0	2.0
3300000	6.0	6.0	6.0
3310000	2.0	2.0	2.0
3320000	3.0	3.0	3.0
3330000	3.0	3.0	3.0
3340000	3.0	3.0	3.0
3350000	2.0	2.0	2.0
3360000	1.0	1.0	1.0
3370000	3.0	3.0	3.0
3380000	3.0	3.0	3.0
3390000	3.0	3.0	3.0
3400000	3.0	3.0	3.0
3410000	2.0	2.0	2.0
3420000	3.0	3.0	3.0
3430000	3.0	3.0	3.0
3440000	2.0	2.0	2.0
3450000	2.0	2.0	2.0
3460000	3.0	3.0	3.0
3470000	3.0	3.0	3.0
3480000	4.0	4.0	4.0
3490000	3.0	3.0	3.0
3500000	3.0	3.0	3.0
3510000	3.0	3.0	3.0
3520000	4.0	4.0	4.0
3530000	4.0	4.0	4.0
3540000	3.0	3.0	3.0
3550000	2.0	2.0	2.0
3560000	4.0	4.0	4.0
3570000	5.0	5.0	5.0
3580000	3.0	3.0	3.0
3590000	3.0	3.0	3.0
3600000	2.0	2.0	2.0
3610000	6.0	6.0	6.0
3620000	2.0	2.0	2.0
3630000	2.0	2.0	2.0
3640000	2.0	2.0	2.0
3650000	3.0	3.0	3.0
3660000	2.0	2.0	2.0
3670000	2.0	2.0	2.0
3680000	3.0	3.0	3.0
3690000	1.0	1.0	1.0
3700000	2.0	2.0	2.0
3710000	5.0	5.0	5.0
3720000	3.0	3.0	3.0
3730000	3.0	3.0	3.0
3740000	2.0	2.0	2.0
3750000	2.0	2.0	2.0
3760000	2.0	2.0	2.0
3770000	3.0	3.0	3.0
3780000	3.0	3.0	3.0
3790000	3.0	3.0	3.0
3800000	3.0	3.0	3.0
3810000	4.0	4.0	4.0
3820000	3.0	3.0	3.0
3830000	3.0	3.0	3.0
3840000	4.0	4.0	4.0
3850000	2.0	2.0	2.0
3860000	2.0	2.0	2.0
3870000	4.0	4.0	4.0
3880000	3.0	3.0	3.0
3890000	2.0	2.0	2.0
3900000	2.0	2.0	2.0
3910000	3.0	3.0	3.0
3920000	2.0	2.0	2.0
3930000	3.0	3.0	3.0
3940000	2.0	2.0	2.0
3950000	3.0	3.0	3.0
3960000	2.0	2.0	2.0
3970000	4.0	4.0	4.0
3980000	2.0	2.0	2.0
3990000	3.0	3.0	3.0
4000000	3.0	3.0	3.0
4010000	4.0	4.0	4.0
4020000	3.0	3.0	3.0
4030000	3.0	3.0	3.0
4040000	4.0	4.0	4.0
4050000	3.0	3.0	3.0
4060000	3.0	3.0	3.0
4070000	2.0	2.0	2.0
4080000	3.0	3.0	3.0
4090000	3.0	3.0	3.0
4100000	2.0	2.0	2.0
4110000	2.0	2.0	2.0
4120000	3.0	3.0	3.0
4130000	4.0	4.0	4.0
4140000	2.0	2.0	2.0
4150000	3.0	3.0	3.0
4160000	3.0	3.0	3.0
4170000	2.0	2.0	2.0
4180000	5.0	5.0	5.0
4190000	3.0	3.0	3.0
4200000	4.0	4.0	4.0
4210000	2.0	2.0	2.0
4220000	4.0	4.0	4.0
4230000	3.0	3.0	3.0
4240000	2.0	2.0	2.0
4250000	3.0	3.0	3.0
4260000	4.0	4.0	4.0
4270000	3.0	3.0	3.0
4280000	3.0	3.0	3.0
4290000	3.0	3.0	3.0
4300000	3.0	3.0	3.0
4310000	3.0	3.0	3.0
4320000	2.0	2.0	2.0
4330000	3.0	3.0	3.0
4340000	2.0	2.0	2.0
4350000	3.0	3.0	3.0
4360000	3.0	3.0	3.0
4370000	2.0	2.0	2.0
4380000	3.0	3.0	3.0
4390000	3.0	3.0	3.0
4400000	4.0	4.0	4.0
4410000	3.0	3.0	3.0
4420000	2.0	2.0	2.0
4430000	4.0	4.0	4.0
4440000	4.0	4.0	4.0
4450000	3.0	3.0	3.0
4460000	3.0	3.0	3.0
4470000	3.0	3.0	3.0
4480000	2.0	2.0	2.0
4490000	5.0	5.0	5.0
4500000	4.0	4.0	4.0
4510000	3.0	3.0	3.0
4520000	2.0	2.0	2.0
4530000	2.0	2.0	2.0
4540000	3.0	3.0	3.0
4550000	4.0	4.0	4.0
4560000	2.0	2.0	2.0
4570000	4.0	4.0	4.0
4580000	3.0	3.0	3.0
4590000	2.0	2.0	2.0
4600000	3.0	3.0	3.0
4610000	2.0	2.0	2.0
4620000	3.0	3.0	3.0
4630000	2.0	2.0	2.0
4640000	5.0	5.0	5.0
4650000	5.0	5.0	5.0
4660000	3.0	3.0	3.0
4670000	2.0	2.0	2.0
4680000	5.0	5.0	5.0
4690000	3.0	3.0	3.0
4700000	2.0	2.0	2.0
4710000	4.0	4.0	4.0
4720000	2.0	2.0	2.0
4730000	3.0	3.0	3.0
4740000	4.0	4.0	4.0
4750000	3.0	3.0	3.0
4760000	4.0	4.0	4.0
4770000	2.0	2.0	2.0
4780000	3.0	3.0	3.0
4790000	3.0	3.0	3.0
4800000	3.0	3.0	3.0
4810000	3.0	3.0	3.0
4820000	5.0	5.0	5.0
4830000	1.0	1.0	1.0
4840000	2.0	2.0	2.0
4850000	4.0	4.0	4.0
4860000	1.0	1.0	1.0
4870000	3.0	3.0	3.0
4880000	4.0	4.0	4.0
4890000	2.0	2.0	2.0
4900000	4.0	4.0	4.0
4910000	5.0	5.0	5.0
4920000	4.0	4.0	4.0
4930000	4.0	4.0	4.0
4940000	3.0	3.0	3.0
4950000	4.0	4.0	4.0
4960000	2.0	2.0	2.0
4970000	2.0	2.0	2.0
4980000	3.0	3.0	3.0
4990000	2.0	2.0	2.0
5000000	2.0	2.0	2.0


==> results/cookie/a2c.txt <==
0	2.0	2.0	2.0
10000	4.0	4.0	4.0
20000	4.0	4.0	4.0
30000	3.0	3.0	3.0
40000	5.0	5.0	5.0
50000	4.0	4.0	4.0
60000	3.0	3.0	3.0
70000	4.0	4.0	4.0
80000	5.0	5.0	5.0
90000	4.0	4.0	4.0
100000	4.0	4.0	4.0
110000	4.0	4.0	4.0
120000	4.0	4.0	4.0
130000	3.0	3.0	3.0
140000	5.0	5.0	5.0
150000	5.0	5.0	5.0
160000	3.0	3.0	3.0
170000	4.0	4.0	4.0
180000	3.0	3.0	3.0
190000	4.0	4.0	4.0
200000	4.0	4.0	4.0
210000	4.0	4.0	4.0
220000	4.0	4.0	4.0
230000	4.0	4.0	4.0
240000	3.0	3.0	3.0
250000	4.0	4.0	4.0
260000	4.0	4.0	4.0
270000	3.0	3.0	3.0
280000	4.0	4.0	4.0
290000	4.0	4.0	4.0
300000	3.0	3.0	3.0
310000	3.0	3.0	3.0
320000	4.0	4.0	4.0
330000	4.0	4.0	4.0
340000	4.0	4.0	4.0
350000	3.0	3.0	3.0
360000	3.0	3.0	3.0
370000	3.0	3.0	3.0
380000	3.0	3.0	3.0
390000	4.0	4.0	4.0
400000	3.0	3.0	3.0
410000	4.0	4.0	4.0
420000	4.0	4.0	4.0
430000	3.0	3.0	3.0
440000	4.0	4.0	4.0
450000	5.0	5.0	5.0
460000	3.0	3.0	3.0
470000	3.0	3.0	3.0
480000	4.0	4.0	4.0
490000	4.0	4.0	4.0
500000	4.0	4.0	4.0
510000	5.0	5.0	5.0
520000	4.0	4.0	4.0
530000	4.0	4.0	4.0
540000	4.0	4.0	4.0
550000	3.0	3.0	3.0
560000	4.0	4.0	4.0
570000	4.0	4.0	4.0
580000	4.0	4.0	4.0
590000	3.0	3.0	3.0
600000	4.0	4.0	4.0
610000	4.0	4.0	4.0
620000	4.0	4.0	4.0
630000	4.0	4.0	4.0
640000	4.0	4.0	4.0
650000	4.0	4.0	4.0
660000	3.0	3.0	3.0
670000	4.0	4.0	4.0
680000	4.0	4.0	4.0
690000	4.0	4.0	4.0
700000	4.0	4.0	4.0
710000	4.0	4.0	4.0
720000	3.0	3.0	3.0
730000	4.0	4.0	4.0
740000	3.0	3.0	3.0
750000	3.0	3.0	3.0
760000	4.0	4.0	4.0
770000	4.0	4.0	4.0
780000	4.0	4.0	4.0
790000	3.0	3.0	3.0
800000	4.0	4.0	4.0
810000	4.0	4.0	4.0
820000	3.0	3.0	3.0
830000	4.0	4.0	4.0
840000	5.0	5.0	5.0
850000	5.0	5.0	5.0
860000	3.0	3.0	3.0
870000	6.0	6.0	6.0
880000	4.0	4.0	4.0
890000	4.0	4.0	4.0
900000	4.0	4.0	4.0
910000	4.0	4.0	4.0
920000	4.0	4.0	4.0
930000	4.0	4.0	4.0
940000	3.0	3.0	3.0
950000	3.0	3.0	3.0
960000	3.0	3.0	3.0
970000	4.0	4.0	4.0
980000	5.0	5.0	5.0
990000	3.0	3.0	3.0
1000000	3.0	3.0	3.0
1010000	3.0	3.0	3.0
1020000	3.0	3.0	3.0
1030000	4.0	4.0	4.0
1040000	4.0	4.0	4.0
1050000	4.0	4.0	4.0
1060000	4.0	4.0	4.0
1070000	4.0	4.0	4.0
1080000	4.0	4.0	4.0
1090000	3.0	3.0	3.0
1100000	4.0	4.0	4.0
1110000	4.0	4.0	4.0
1120000	3.0	3.0	3.0
1130000	4.0	4.0	4.0
1140000	4.0	4.0	4.0
1150000	4.0	4.0	4.0
1160000	4.0	4.0	4.0
1170000	4.0	4.0	4.0
1180000	4.0	4.0	4.0
1190000	4.0	4.0	4.0
1200000	3.0	3.0	3.0
1210000	4.0	4.0	4.0
1220000	4.0	4.0	4.0
1230000	4.0	4.0	4.0
1240000	6.0	6.0	6.0
1250000	5.0	5.0	5.0
1260000	4.0	4.0	4.0
1270000	3.0	3.0	3.0
1280000	4.0	4.0	4.0
1290000	4.0	4.0	4.0
1300000	3.0	3.0	3.0
1310000	3.0	3.0	3.0
1320000	4.0	4.0	4.0
1330000	4.0	4.0	4.0
1340000	4.0	4.0	4.0
1350000	4.0	4.0	4.0
1360000	4.0	4.0	4.0
1370000	4.0	4.0	4.0
1380000	4.0	4.0	4.0
1390000	4.0	4.0	4.0
1400000	4.0	4.0	4.0
1410000	3.0	3.0	3.0
1420000	4.0	4.0	4.0
1430000	4.0	4.0	4.0
1440000	5.0	5.0	5.0
1450000	4.0	4.0	4.0
1460000	4.0	4.0	4.0
1470000	4.0	4.0	4.0
1480000	3.0	3.0	3.0
1490000	4.0	4.0	4.0
1500000	3.0	3.0	3.0
1510000	6.0	6.0	6.0
1520000	3.0	3.0	3.0
1530000	4.0	4.0	4.0
1540000	5.0	5.0	5.0
1550000	4.0	4.0	4.0
1560000	4.0	4.0	4.0
1570000	4.0	4.0	4.0
1580000	4.0	4.0	4.0
1590000	4.0	4.0	4.0
1600000	4.0	4.0	4.0
1610000	4.0	4.0	4.0
1620000	4.0	4.0	4.0
1630000	4.0	4.0	4.0
1640000	4.0	4.0	4.0
1650000	4.0	4.0	4.0
1660000	4.0	4.0	4.0
1670000	5.0	5.0	5.0
1680000	5.0	5.0	5.0
1690000	4.0	4.0	4.0
1700000	4.0	4.0	4.0
1710000	4.0	4.0	4.0
1720000	4.0	4.0	4.0
1730000	4.0	4.0	4.0
1740000	3.0	3.0	3.0
1750000	4.0	4.0	4.0
1760000	4.0	4.0	4.0
1770000	4.0	4.0	4.0
1780000	4.0	4.0	4.0
1790000	5.0	5.0	5.0
1800000	3.0	3.0	3.0
1810000	4.0	4.0	4.0
1820000	4.0	4.0	4.0
1830000	4.0	4.0	4.0
1840000	4.0	4.0	4.0
1850000	3.0	3.0	3.0
1860000	4.0	4.0	4.0
1870000	4.0	4.0	4.0
1880000	4.0	4.0	4.0
1890000	3.0	3.0	3.0
1900000	4.0	4.0	4.0
1910000	3.0	3.0	3.0
1920000	4.0	4.0	4.0
1930000	4.0	4.0	4.0
1940000	4.0	4.0	4.0
1950000	4.0	4.0	4.0
1960000	4.0	4.0	4.0
1970000	3.0	3.0	3.0
1980000	4.0	4.0	4.0
1990000	4.0	4.0	4.0
2000000	4.0	4.0	4.0
2010000	3.0	3.0	3.0
2020000	4.0	4.0	4.0
2030000	3.0	3.0	3.0
2040000	4.0	4.0	4.0
2050000	3.0	3.0	3.0
2060000	4.0	4.0	4.0
2070000	4.0	4.0	4.0
2080000	4.0	4.0	4.0
2090000	4.0	4.0	4.0
2100000	4.0	4.0	4.0
2110000	3.0	3.0	3.0
2120000	4.0	4.0	4.0
2130000	4.0	4.0	4.0
2140000	4.0	4.0	4.0
2150000	3.0	3.0	3.0
2160000	4.0	4.0	4.0
2170000	4.0	4.0	4.0
2180000	5.0	5.0	5.0
2190000	4.0	4.0	4.0
2200000	4.0	4.0	4.0
2210000	4.0	4.0	4.0
2220000	3.0	3.0	3.0
2230000	5.0	5.0	5.0
2240000	3.0	3.0	3.0
2250000	4.0	4.0	4.0
2260000	3.0	3.0	3.0
2270000	3.0	3.0	3.0
2280000	3.0	3.0	3.0
2290000	5.0	5.0	5.0
2300000	4.0	4.0	4.0
2310000	4.0	4.0	4.0
2320000	5.0	5.0	5.0
2330000	5.0	5.0	5.0
2340000	4.0	4.0	4.0
2350000	3.0	3.0	3.0
2360000	5.0	5.0	5.0
2370000	3.0	3.0	3.0
2380000	5.0	5.0	5.0
2390000	4.0	4.0	4.0
2400000	3.0	3.0	3.0
2410000	4.0	4.0	4.0
2420000	4.0	4.0	4.0
2430000	3.0	3.0	3.0
2440000	4.0	4.0	4.0
2450000	3.0	3.0	3.0
2460000	4.0	4.0	4.0
2470000	4.0	4.0	4.0
2480000	3.0	3.0	3.0
2490000	4.0	4.0	4.0
2500000	4.0	4.0	4.0
2510000	4.0	4.0	4.0
2520000	4.0	4.0	4.0
2530000	4.0	4.0	4.0
2540000	4.0	4.0	4.0
2550000	3.0	3.0	3.0
2560000	3.0	3.0	3.0
2570000	3.0	3.0	3.0
2580000	5.0	5.0	5.0
2590000	4.0	4.0	4.0
2600000	5.0	5.0	5.0
2610000	3.0	3.0	3.0
2620000	4.0	4.0	4.0
2630000	4.0	4.0	4.0
2640000	5.0	5.0	5.0
2650000	3.0	3.0	3.0
2660000	4.0	4.0	4.0
2670000	4.0	4.0	4.0
2680000	5.0	5.0	5.0
2690000	3.0	3.0	3.0
2700000	4.0	4.0	4.0
2710000	5.0	5.0	5.0
2720000	4.0	4.0	4.0
2730000	4.0	4.0	4.0
2740000	4.0	4.0	4.0
2750000	4.0	4.0	4.0
2760000	3.0	3.0	3.0
2770000	4.0	4.0	4.0
2780000	3.0	3.0	3.0
2790000	4.0	4.0	4.0
2800000	4.0	4.0	4.0
2810000	3.0	3.0	3.0
2820000	3.0	3.0	3.0
2830000	4.0	4.0	4.0
2840000	4.0	4.0	4.0
2850000	4.0	4.0	4.0
2860000	5.0	5.0	5.0
2870000	3.0	3.0	3.0
2880000	4.0	4.0	4.0
2890000	4.0	4.0	4.0
2900000	5.0	5.0	5.0
2910000	4.0	4.0	4.0
2920000	5.0	5.0	5.0
2930000	4.0	4.0	4.0
2940000	4.0	4.0	4.0
2950000	3.0	3.0	3.0
2960000	4.0	4.0	4.0
2970000	4.0	4.0	4.0
2980000	5.0	5.0	5.0
2990000	4.0	4.0	4.0
3000000	3.0	3.0	3.0
3010000	3.0	3.0	3.0
3020000	3.0	3.0	3.0
3030000	4.0	4.0	4.0
3040000	4.0	4.0	4.0
3050000	3.0	3.0	3.0
3060000	3.0	3.0	3.0
3070000	4.0	4.0	4.0
3080000	3.0	3.0	3.0
3090000	4.0	4.0	4.0
3100000	3.0	3.0	3.0
3110000	4.0	4.0	4.0
3120000	5.0	5.0	5.0
3130000	3.0	3.0	3.0
3140000	4.0	4.0	4.0
3150000	5.0	5.0	5.0
3160000	3.0	3.0	3.0
3170000	3.0	3.0	3.0
3180000	4.0	4.0	4.0
3190000	3.0	3.0	3.0
3200000	4.0	4.0	4.0
3210000	4.0	4.0	4.0
3220000	4.0	4.0	4.0
3230000	4.0	4.0	4.0
3240000	5.0	5.0	5.0
3250000	4.0	4.0	4.0
3260000	4.0	4.0	4.0
3270000	4.0	4.0	4.0
3280000	4.0	4.0	4.0
3290000	4.0	4.0	4.0
3300000	3.0	3.0	3.0
3310000	3.0	3.0	3.0
3320000	4.0	4.0	4.0
3330000	5.0	5.0	5.0
3340000	4.0	4.0	4.0
3350000	4.0	4.0	4.0
3360000	4.0	4.0	4.0
3370000	5.0	5.0	5.0
3380000	4.0	4.0	4.0
3390000	4.0	4.0	4.0
3400000	3.0	3.0	3.0
3410000	3.0	3.0	3.0
3420000	4.0	4.0	4.0
3430000	5.0	5.0	5.0
3440000	5.0	5.0	5.0
3450000	4.0	4.0	4.0
3460000	4.0	4.0	4.0
3470000	5.0	5.0	5.0
3480000	4.0	4.0	4.0
3490000	5.0	5.0	5.0
3500000	4.0	4.0	4.0
3510000	3.0	3.0	3.0
3520000	3.0	3.0	3.0
3530000	5.0	5.0	5.0
3540000	4.0	4.0	4.0
3550000	4.0	4.0	4.0
3560000	4.0	4.0	4.0
3570000	5.0	5.0	5.0
3580000	4.0	4.0	4.0
3590000	4.0	4.0	4.0
3600000	5.0	5.0	5.0
3610000	4.0	4.0	4.0
3620000	4.0	4.0	4.0
3630000	3.0	3.0	3.0
3640000	5.0	5.0	5.0
3650000	5.0	5.0	5.0
3660000	3.0	3.0	3.0
3670000	4.0	4.0	4.0
3680000	3.0	3.0	3.0
3690000	3.0	3.0	3.0
3700000	4.0	4.0	4.0
3710000	3.0	3.0	3.0
3720000	3.0	3.0	3.0
3730000	3.0	3.0	3.0
3740000	3.0	3.0	3.0
3750000	4.0	4.0	4.0
3760000	4.0	4.0	4.0
3770000	3.0	3.0	3.0
3780000	4.0	4.0	4.0
3790000	4.0	4.0	4.0
3800000	4.0	4.0	4.0
3810000	4.0	4.0	4.0
3820000	4.0	4.0	4.0
3830000	5.0	5.0	5.0
3840000	4.0	4.0	4.0
3850000	4.0	4.0	4.0
3860000	5.0	5.0	5.0
3870000	4.0	4.0	4.0
3880000	4.0	4.0	4.0
3890000	4.0	4.0	4.0
3900000	4.0	4.0	4.0
3910000	4.0	4.0	4.0
3920000	4.0	4.0	4.0
3930000	3.0	3.0	3.0
3940000	3.0	3.0	3.0
3950000	4.0	4.0	4.0
3960000	4.0	4.0	4.0
3970000	5.0	5.0	5.0
3980000	3.0	3.0	3.0
3990000	4.0	4.0	4.0
4000000	3.0	3.0	3.0
4010000	4.0	4.0	4.0
4020000	3.0	3.0	3.0
4030000	4.0	4.0	4.0
4040000	4.0	4.0	4.0
4050000	4.0	4.0	4.0
4060000	4.0	4.0	4.0
4070000	5.0	5.0	5.0
4080000	5.0	5.0	5.0
4090000	3.0	3.0	3.0
4100000	4.0	4.0	4.0
4110000	4.0	4.0	4.0
4120000	3.0	3.0	3.0
4130000	4.0	4.0	4.0
4140000	3.0	3.0	3.0
4150000	4.0	4.0	4.0
4160000	4.0	4.0	4.0
4170000	4.0	4.0	4.0
4180000	5.0	5.0	5.0
4190000	4.0	4.0	4.0
4200000	4.0	4.0	4.0
4210000	4.0	4.0	4.0
4220000	4.0	4.0	4.0
4230000	4.0	4.0	4.0
4240000	4.0	4.0	4.0
4250000	4.0	4.0	4.0
4260000	3.0	3.0	3.0
4270000	4.0	4.0	4.0
4280000	3.0	3.0	3.0
4290000	4.0	4.0	4.0
4300000	4.0	4.0	4.0
4310000	4.0	4.0	4.0
4320000	3.0	3.0	3.0
4330000	4.0	4.0	4.0
4340000	4.0	4.0	4.0
4350000	3.0	3.0	3.0
4360000	4.0	4.0	4.0
4370000	3.0	3.0	3.0
4380000	4.0	4.0	4.0
4390000	4.0	4.0	4.0
4400000	3.0	3.0	3.0
4410000	4.0	4.0	4.0
4420000	5.0	5.0	5.0
4430000	3.0	3.0	3.0
4440000	4.0	4.0	4.0
4450000	3.0	3.0	3.0
4460000	4.0	4.0	4.0
4470000	4.0	4.0	4.0
4480000	5.0	5.0	5.0
4490000	3.0	3.0	3.0
4500000	3.0	3.0	3.0
4510000	4.0	4.0	4.0
4520000	4.0	4.0	4.0
4530000	4.0	4.0	4.0
4540000	3.0	3.0	3.0
4550000	4.0	4.0	4.0
4560000	4.0	4.0	4.0
4570000	4.0	4.0	4.0
4580000	3.0	3.0	3.0
4590000	4.0	4.0	4.0
4600000	4.0	4.0	4.0
4610000	4.0	4.0	4.0
4620000	3.0	3.0	3.0
4630000	5.0	5.0	5.0
4640000	4.0	4.0	4.0
4650000	4.0	4.0	4.0
4660000	4.0	4.0	4.0
4670000	4.0	4.0	4.0
4680000	3.0	3.0	3.0
4690000	5.0	5.0	5.0
4700000	3.0	3.0	3.0
4710000	5.0	5.0	5.0
4720000	4.0	4.0	4.0
4730000	4.0	4.0	4.0
4740000	4.0	4.0	4.0
4750000	5.0	5.0	5.0
4760000	3.0	3.0	3.0
4770000	3.0	3.0	3.0
4780000	3.0	3.0	3.0
4790000	3.0	3.0	3.0
4800000	3.0	3.0	3.0
4810000	3.0	3.0	3.0
4820000	3.0	3.0	3.0
4830000	4.0	4.0	4.0
4840000	4.0	4.0	4.0
4850000	4.0	4.0	4.0
4860000	4.0	4.0	4.0
4870000	4.0	4.0	4.0
4880000	4.0	4.0	4.0
4890000	4.0	4.0	4.0
4900000	5.0	5.0	5.0
4910000	3.0	3.0	3.0
4920000	4.0	4.0	4.0
4930000	4.0	4.0	4.0
4940000	4.0	4.0	4.0
4950000	3.0	3.0	3.0
4960000	1.0	1.0	1.0


==> results/cookie/acer.txt <==
0	2.0	2.0	2.0
10000	4.0	4.0	4.0
20000	3.0	3.0	3.0
30000	4.0	4.0	4.0
40000	3.0	3.0	3.0
50000	4.0	4.0	4.0
60000	4.0	4.0	4.0
70000	4.0	4.0	4.0
80000	5.0	5.0	5.0
90000	3.0	3.0	3.0
100000	3.0	3.0	3.0
110000	4.0	4.0	4.0
120000	4.0	4.0	4.0
130000	4.0	4.0	4.0
140000	5.0	5.0	5.0
150000	3.0	3.0	3.0
160000	4.0	4.0	4.0
170000	5.0	5.0	5.0
180000	4.0	4.0	4.0
190000	4.0	4.0	4.0
200000	3.0	3.0	3.0
210000	5.0	5.0	5.0
220000	4.0	4.0	4.0
230000	3.0	3.0	3.0
240000	4.0	4.0	4.0
250000	4.0	4.0	4.0
260000	3.0	3.0	3.0
270000	4.0	4.0	4.0
280000	3.0	3.0	3.0
290000	4.0	4.0	4.0
300000	4.0	4.0	4.0
310000	4.0	4.0	4.0
320000	4.0	4.0	4.0
330000	3.0	3.0	3.0
340000	6.0	6.0	6.0
350000	5.0	5.0	5.0
360000	4.0	4.0	4.0
370000	4.0	4.0	4.0
380000	5.0	5.0	5.0
390000	4.0	4.0	4.0
400000	5.0	5.0	5.0
410000	4.0	4.0	4.0
420000	4.0	4.0	4.0
430000	4.0	4.0	4.0
440000	3.0	3.0	3.0
450000	4.0	4.0	4.0
460000	4.0	4.0	4.0
470000	4.0	4.0	4.0
480000	3.0	3.0	3.0
490000	3.0	3.0	3.0
500000	3.0	3.0	3.0
510000	4.0	4.0	4.0
520000	4.0	4.0	4.0
530000	4.0	4.0	4.0
540000	4.0	4.0	4.0
550000	4.0	4.0	4.0
560000	3.0	3.0	3.0
570000	4.0	4.0	4.0
580000	4.0	4.0	4.0
590000	4.0	4.0	4.0
600000	4.0	4.0	4.0
610000	3.0	3.0	3.0
620000	4.0	4.0	4.0
630000	3.0	3.0	3.0
640000	4.0	4.0	4.0
650000	3.0	3.0	3.0
660000	4.0	4.0	4.0
670000	5.0	5.0	5.0
680000	4.0	4.0	4.0
690000	5.0	5.0	5.0
700000	4.0	4.0	4.0
710000	5.0	5.0	5.0
720000	4.0	4.0	4.0
730000	3.0	3.0	3.0
740000	5.0	5.0	5.0
750000	3.0	3.0	3.0
760000	3.0	3.0	3.0
770000	3.0	3.0	3.0
780000	3.0	3.0	3.0
790000	4.0	4.0	4.0
800000	3.0	3.0	3.0
810000	4.0	4.0	4.0
820000	4.0	4.0	4.0
830000	4.0	4.0	4.0
840000	5.0	5.0	5.0
850000	4.0	4.0	4.0
860000	4.0	4.0	4.0
870000	4.0	4.0	4.0
880000	4.0	4.0	4.0
890000	5.0	5.0	5.0
900000	4.0	4.0	4.0
910000	3.0	3.0	3.0
920000	3.0	3.0	3.0
930000	3.0	3.0	3.0
940000	4.0	4.0	4.0
950000	4.0	4.0	4.0
960000	3.0	3.0	3.0
970000	4.0	4.0	4.0
980000	4.0	4.0	4.0
990000	3.0	3.0	3.0
1000000	4.0	4.0	4.0
1010000	4.0	4.0	4.0
1020000	4.0	4.0	4.0
1030000	4.0	4.0	4.0
1040000	4.0	4.0	4.0
1050000	4.0	4.0	4.0
1060000	3.0	3.0	3.0
1070000	4.0	4.0	4.0
1080000	3.0	3.0	3.0
1090000	3.0	3.0	3.0
1100000	3.0	3.0	3.0
1110000	4.0	4.0	4.0
1120000	4.0	4.0	4.0
1130000	5.0	5.0	5.0
1140000	3.0	3.0	3.0
1150000	4.0	4.0	4.0
1160000	4.0	4.0	4.0
1170000	4.0	4.0	4.0
1180000	4.0	4.0	4.0
1190000	3.0	3.0	3.0
1200000	4.0	4.0	4.0
1210000	4.0	4.0	4.0
1220000	3.0	3.0	3.0
1230000	3.0	3.0	3.0
1240000	4.0	4.0	4.0
1250000	3.0	3.0	3.0
1260000	3.0	3.0	3.0
1270000	4.0	4.0	4.0
1280000	4.0	4.0	4.0
1290000	4.0	4.0	4.0
1300000	3.0	3.0	3.0
1310000	4.0	4.0	4.0
1320000	3.0	3.0	3.0
1330000	4.0	4.0	4.0
1340000	4.0	4.0	4.0
1350000	3.0	3.0	3.0
1360000	4.0	4.0	4.0
1370000	3.0	3.0	3.0
1380000	3.0	3.0	3.0
1390000	3.0	3.0	3.0
1400000	5.0	5.0	5.0
1410000	4.0	4.0	4.0
1420000	4.0	4.0	4.0
1430000	4.0	4.0	4.0
1440000	4.0	4.0	4.0
1450000	3.0	3.0	3.0
1460000	4.0	4.0	4.0
1470000	3.0	3.0	3.0
1480000	3.0	3.0	3.0
1490000	2.0	2.0	2.0
1500000	4.0	4.0	4.0
1510000	4.0	4.0	4.0
1520000	3.0	3.0	3.0
1530000	4.0	4.0	4.0
1540000	3.0	3.0	3.0
1550000	4.0	4.0	4.0
1560000	3.0	3.0	3.0
1570000	4.0	4.0	4.0
1580000	5.0	5.0	5.0
1590000	3.0	3.0	3.0
1600000	5.0	5.0	5.0
1610000	4.0	4.0	4.0
1620000	3.0	3.0	3.0
1630000	4.0	4.0	4.0
1640000	3.0	3.0	3.0
1650000	3.0	3.0	3.0
1660000	5.0	5.0	5.0
1670000	3.0	3.0	3.0
1680000	3.0	3.0	3.0
1690000	4.0	4.0	4.0
1700000	5.0	5.0	5.0
1710000	3.0	3.0	3.0
1720000	4.0	4.0	4.0
1730000	4.0	4.0	4.0
1740000	3.0	3.0	3.0
1750000	3.0	3.0	3.0
1760000	4.0	4.0	4.0
1770000	5.0	5.0	5.0
1780000	4.0	4.0	4.0
1790000	4.0	4.0	4.0
1800000	3.0	3.0	3.0
1810000	4.0	4.0	4.0
1820000	4.0	4.0	4.0
1830000	4.0	4.0	4.0
1840000	3.0	3.0	3.0
1850000	4.0	4.0	4.0
1860000	4.0	4.0	4.0
1870000	4.0	4.0	4.0
1880000	4.0	4.0	4.0
1890000	3.0	3.0	3.0
1900000	4.0	4.0	4.0
1910000	4.0	4.0	4.0
1920000	3.0	3.0	3.0
1930000	3.0	3.0	3.0
1940000	4.0	4.0	4.0
1950000	4.0	4.0	4.0
1960000	5.0	5.0	5.0
1970000	5.0	5.0	5.0
1980000	4.0	4.0	4.0
1990000	4.0	4.0	4.0
2000000	5.0	5.0	5.0
2010000	4.0	4.0	4.0
2020000	4.0	4.0	4.0
2030000	4.0	4.0	4.0
2040000	3.0	3.0	3.0
2050000	5.0	5.0	5.0
2060000	3.0	3.0	3.0
2070000	3.0	3.0	3.0
2080000	4.0	4.0	4.0
2090000	3.0	3.0	3.0
2100000	4.0	4.0	4.0
2110000	4.0	4.0	4.0
2120000	4.0	4.0	4.0
2130000	4.0	4.0	4.0
2140000	4.0	4.0	4.0
2150000	3.0	3.0	3.0
2160000	4.0	4.0	4.0
2170000	4.0	4.0	4.0
2180000	4.0	4.0	4.0
2190000	3.0	3.0	3.0
2200000	3.0	3.0	3.0
2210000	3.0	3.0	3.0
2220000	3.0	3.0	3.0
2230000	3.0	3.0	3.0
2240000	4.0	4.0	4.0
2250000	4.0	4.0	4.0
2260000	5.0	5.0	5.0
2270000	3.0	3.0	3.0
2280000	3.0	3.0	3.0
2290000	5.0	5.0	5.0
2300000	3.0	3.0	3.0
2310000	4.0	4.0	4.0
2320000	5.0	5.0	5.0
2330000	4.0	4.0	4.0
2340000	4.0	4.0	4.0
2350000	4.0	4.0	4.0
2360000	4.0	4.0	4.0
2370000	4.0	4.0	4.0
2380000	4.0	4.0	4.0
2390000	4.0	4.0	4.0
2400000	3.0	3.0	3.0
2410000	3.0	3.0	3.0
2420000	5.0	5.0	5.0
2430000	3.0	3.0	3.0
2440000	3.0	3.0	3.0
2450000	4.0	4.0	4.0
2460000	4.0	4.0	4.0
2470000	3.0	3.0	3.0
2480000	4.0	4.0	4.0
2490000	4.0	4.0	4.0
2500000	4.0	4.0	4.0
2510000	4.0	4.0	4.0
2520000	4.0	4.0	4.0
2530000	4.0	4.0	4.0
2540000	4.0	4.0	4.0
2550000	4.0	4.0	4.0
2560000	4.0	4.0	4.0
2570000	4.0	4.0	4.0
2580000	4.0	4.0	4.0
2590000	2.0	2.0	2.0
2600000	4.0	4.0	4.0
2610000	3.0	3.0	3.0
2620000	3.0	3.0	3.0
2630000	3.0	3.0	3.0
2640000	5.0	5.0	5.0
2650000	3.0	3.0	3.0
2660000	3.0	3.0	3.0
2670000	4.0	4.0	4.0
2680000	4.0	4.0	4.0
2690000	4.0	4.0	4.0
2700000	3.0	3.0	3.0
2710000	6.0	6.0	6.0
2720000	5.0	5.0	5.0
2730000	4.0	4.0	4.0
2740000	4.0	4.0	4.0
2750000	3.0	3.0	3.0
2760000	4.0	4.0	4.0
2770000	4.0	4.0	4.0
2780000	4.0	4.0	4.0
2790000	4.0	4.0	4.0
2800000	4.0	4.0	4.0
2810000	4.0	4.0	4.0
2820000	3.0	3.0	3.0
2830000	4.0	4.0	4.0
2840000	3.0	3.0	3.0
2850000	4.0	4.0	4.0
2860000	3.0	3.0	3.0
2870000	3.0	3.0	3.0
2880000	3.0	3.0	3.0
2890000	4.0	4.0	4.0
2900000	5.0	5.0	5.0
2910000	6.0	6.0	6.0
2920000	5.0	5.0	5.0
2930000	4.0	4.0	4.0
2940000	3.0	3.0	3.0
2950000	4.0	4.0	4.0
2960000	4.0	4.0	4.0
2970000	4.0	4.0	4.0
2980000	3.0	3.0	3.0
2990000	4.0	4.0	4.0
3000000	3.0	3.0	3.0
3010000	3.0	3.0	3.0
3020000	4.0	4.0	4.0
3030000	4.0	4.0	4.0
3040000	3.0	3.0	3.0
3050000	3.0	3.0	3.0
3060000	5.0	5.0	5.0
3070000	4.0	4.0	4.0
3080000	3.0	3.0	3.0
3090000	3.0	3.0	3.0
3100000	4.0	4.0	4.0
3110000	4.0	4.0	4.0
3120000	3.0	3.0	3.0
3130000	4.0	4.0	4.0
3140000	4.0	4.0	4.0
3150000	3.0	3.0	3.0
3160000	4.0	4.0	4.0
3170000	3.0	3.0	3.0
3180000	3.0	3.0	3.0
3190000	3.0	3.0	3.0
3200000	3.0	3.0	3.0
3210000	4.0	4.0	4.0
3220000	3.0	3.0	3.0
3230000	3.0	3.0	3.0
3240000	3.0	3.0	3.0
3250000	3.0	3.0	3.0
3260000	3.0	3.0	3.0
3270000	4.0	4.0	4.0
3280000	4.0	4.0	4.0
3290000	4.0	4.0	4.0
3300000	4.0	4.0	4.0
3310000	3.0	3.0	3.0
3320000	3.0	3.0	3.0
3330000	3.0	3.0	3.0
3340000	3.0	3.0	3.0
3350000	4.0	4.0	4.0
3360000	4.0	4.0	4.0
3370000	4.0	4.0	4.0
3380000	4.0	4.0	4.0
3390000	3.0	3.0	3.0
3400000	3.0	3.0	3.0
3410000	3.0	3.0	3.0
3420000	4.0	4.0	4.0
3430000	4.0	4.0	4.0
3440000	4.0	4.0	4.0
3450000	3.0	3.0	3.0
3460000	4.0	4.0	4.0
3470000	3.0	3.0	3.0
3480000	4.0	4.0	4.0
3490000	4.0	4.0	4.0
3500000	4.0	4.0	4.0
3510000	4.0	4.0	4.0
3520000	3.0	3.0	3.0
3530000	3.0	3.0	3.0
3540000	3.0	3.0	3.0
3550000	4.0	4.0	4.0
3560000	4.0	4.0	4.0
3570000	4.0	4.0	4.0
3580000	3.0	3.0	3.0
3590000	4.0	4.0	4.0
3600000	4.0	4.0	4.0
3610000	4.0	4.0	4.0
3620000	4.0	4.0	4.0
3630000	2.0	2.0	2.0
3640000	4.0	4.0	4.0
3650000	3.0	3.0	3.0
3660000	4.0	4.0	4.0
3670000	3.0	3.0	3.0
3680000	3.0	3.0	3.0
3690000	3.0	3.0	3.0
3700000	4.0	4.0	4.0
3710000	5.0	5.0	5.0
3720000	3.0	3.0	3.0
3730000	3.0	3.0	3.0
3740000	3.0	3.0	3.0
3750000	4.0	4.0	4.0
3760000	4.0	4.0	4.0
3770000	3.0	3.0	3.0
3780000	4.0	4.0	4.0
3790000	3.0	3.0	3.0
3800000	4.0	4.0	4.0
3810000	4.0	4.0	4.0
3820000	4.0	4.0	4.0
3830000	4.0	4.0	4.0
3840000	4.0	4.0	4.0
3850000	3.0	3.0	3.0
3860000	4.0	4.0	4.0
3870000	4.0	4.0	4.0
3880000	4.0	4.0	4.0
3890000	3.0	3.0	3.0
3900000	5.0	5.0	5.0
3910000	4.0	4.0	4.0
3920000	4.0	4.0	4.0
3930000	4.0	4.0	4.0
3940000	4.0	4.0	4.0
3950000	4.0	4.0	4.0
3960000	5.0	5.0	5.0
3970000	3.0	3.0	3.0
3980000	2.0	2.0	2.0
3990000	4.0	4.0	4.0
4000000	3.0	3.0	3.0
4010000	4.0	4.0	4.0
4020000	3.0	3.0	3.0
4030000	3.0	3.0	3.0
4040000	3.0	3.0	3.0
4050000	3.0	3.0	3.0
4060000	4.0	4.0	4.0
4070000	3.0	3.0	3.0
4080000	3.0	3.0	3.0
4090000	4.0	4.0	4.0
4100000	3.0	3.0	3.0
4110000	4.0	4.0	4.0
4120000	3.0	3.0	3.0
4130000	4.0	4.0	4.0
4140000	4.0	4.0	4.0
4150000	4.0	4.0	4.0
4160000	4.0	4.0	4.0
4170000	4.0	4.0	4.0
4180000	4.0	4.0	4.0
4190000	5.0	5.0	5.0
4200000	3.0	3.0	3.0
4210000	4.0	4.0	4.0
4220000	4.0	4.0	4.0
4230000	3.0	3.0	3.0
4240000	3.0	3.0	3.0
4250000	3.0	3.0	3.0
4260000	3.0	3.0	3.0
4270000	3.0	3.0	3.0
4280000	4.0	4.0	4.0
4290000	4.0	4.0	4.0
4300000	4.0	4.0	4.0
4310000	4.0	4.0	4.0
4320000	4.0	4.0	4.0
4330000	4.0	4.0	4.0
4340000	3.0	3.0	3.0
4350000	3.0	3.0	3.0
4360000	4.0	4.0	4.0
4370000	4.0	4.0	4.0
4380000	3.0	3.0	3.0
4390000	4.0	4.0	4.0
4400000	4.0	4.0	4.0
4410000	3.0	3.0	3.0
4420000	3.0	3.0	3.0
4430000	3.0	3.0	3.0
4440000	3.0	3.0	3.0
4450000	3.0	3.0	3.0
4460000	4.0	4.0	4.0
4470000	5.0	5.0	5.0
4480000	3.0	3.0	3.0
4490000	4.0	4.0	4.0
4500000	3.0	3.0	3.0
4510000	4.0	4.0	4.0
4520000	3.0	3.0	3.0
4530000	5.0	5.0	5.0
4540000	4.0	4.0	4.0
4550000	4.0	4.0	4.0
4560000	5.0	5.0	5.0
4570000	4.0	4.0	4.0
4580000	3.0	3.0	3.0
4590000	4.0	4.0	4.0
4600000	3.0	3.0	3.0
4610000	4.0	4.0	4.0
4620000	4.0	4.0	4.0
4630000	3.0	3.0	3.0
4640000	4.0	4.0	4.0
4650000	4.0	4.0	4.0
4660000	3.0	3.0	3.0
4670000	4.0	4.0	4.0
4680000	4.0	4.0	4.0
4690000	4.0	4.0	4.0
4700000	4.0	4.0	4.0
4710000	5.0	5.0	5.0
4720000	4.0	4.0	4.0
4730000	4.0	4.0	4.0
4740000	4.0	4.0	4.0
4750000	4.0	4.0	4.0
4760000	3.0	3.0	3.0
4770000	3.0	3.0	3.0
4780000	4.0	4.0	4.0
4790000	4.0	4.0	4.0
4800000	4.0	4.0	4.0
4810000	3.0	3.0	3.0
4820000	3.0	3.0	3.0
4830000	3.0	3.0	3.0
4840000	4.0	4.0	4.0
4850000	3.0	3.0	3.0
4860000	4.0	4.0	4.0
4870000	3.0	3.0	3.0
4880000	4.0	4.0	4.0
4890000	3.0	3.0	3.0
4900000	3.0	3.0	3.0
4910000	4.0	4.0	4.0
4920000	4.0	4.0	4.0
4930000	4.0	4.0	4.0
4940000	3.0	3.0	3.0
4950000	2.0	2.0	2.0
4960000	0.0	0.0	0.0


==> results/cookie/dqn.txt <==
10000	4.0	4.0	4.0
20000	5.0	5.0	5.0
30000	5.0	5.0	5.0
40000	3.0	3.0	3.0
50000	3.0	3.0	3.0
60000	1.0	1.0	1.0
70000	0.0	0.0	0.0
80000	0.0	0.0	0.0
90000	0.0	0.0	0.0
100000	0.0	0.0	0.0
110000	0.0	0.0	0.0
120000	0.0	0.0	0.0
130000	0.0	0.0	0.0
140000	2.0	2.0	2.0
150000	3.0	3.0	3.0
160000	2.0	2.0	2.0
170000	2.0	2.0	2.0
180000	2.0	2.0	2.0
190000	1.0	1.0	1.0
200000	1.0	1.0	1.0
210000	2.0	2.0	2.0
220000	1.0	1.0	1.0
230000	1.0	1.0	1.0
240000	2.0	2.0	2.0
250000	1.0	1.0	1.0
260000	1.0	1.0	1.0
270000	1.0	1.0	1.0
280000	2.0	2.0	2.0
290000	3.0	3.0	3.0
300000	2.0	2.0	2.0
310000	2.0	2.0	2.0
320000	2.0	2.0	2.0
330000	1.0	1.0	1.0
340000	2.0	2.0	2.0
350000	2.0	2.0	2.0
360000	1.0	1.0	1.0
370000	1.0	1.0	1.0
380000	1.0	1.0	1.0
390000	2.0	2.0	2.0
400000	1.0	1.0	1.0
410000	2.0	2.0	2.0
420000	2.0	2.0	2.0
430000	2.0	2.0	2.0
440000	0.0	0.0	0.0
450000	1.0	1.0	1.0
460000	2.0	2.0	2.0
470000	1.0	1.0	1.0
480000	1.0	1.0	1.0
490000	2.0	2.0	2.0
500000	1.0	1.0	1.0
510000	1.0	1.0	1.0
520000	4.0	4.0	4.0
530000	2.0	2.0	2.0
540000	1.0	1.0	1.0
550000	1.0	1.0	1.0
560000	1.0	1.0	1.0
570000	2.0	2.0	2.0
580000	1.0	1.0	1.0
590000	2.0	2.0	2.0
600000	1.0	1.0	1.0
610000	1.0	1.0	1.0
620000	3.0	3.0	3.0
630000	3.0	3.0	3.0
640000	2.0	2.0	2.0
650000	2.0	2.0	2.0
660000	2.0	2.0	2.0
670000	0.0	0.0	0.0
680000	1.0	1.0	1.0
690000	1.0	1.0	1.0
700000	3.0	3.0	3.0
710000	1.0	1.0	1.0
720000	2.0	2.0	2.0
730000	1.0	1.0	1.0
740000	0.0	0.0	0.0
750000	2.0	2.0	2.0
760000	2.0	2.0	2.0
770000	1.0	1.0	1.0
780000	2.0	2.0	2.0
790000	0.0	0.0	0.0
800000	3.0	3.0	3.0
810000	2.0	2.0	2.0
820000	2.0	2.0	2.0
830000	1.0	1.0	1.0
840000	0.0	0.0	0.0
850000	1.0	1.0	1.0
860000	1.0	1.0	1.0
870000	2.0	2.0	2.0
880000	2.0	2.0	2.0
890000	1.0	1.0	1.0
900000	1.0	1.0	1.0
910000	1.0	1.0	1.0
920000	1.0	1.0	1.0
930000	2.0	2.0	2.0
940000	2.0	2.0	2.0
950000	1.0	1.0	1.0
960000	2.0	2.0	2.0
970000	2.0	2.0	2.0
980000	0.0	0.0	0.0
990000	2.0	2.0	2.0
1000000	1.0	1.0	1.0
1010000	2.0	2.0	2.0
1020000	1.0	1.0	1.0
1030000	2.0	2.0	2.0
1040000	2.0	2.0	2.0
1050000	1.0	1.0	1.0
1060000	2.0	2.0	2.0
1070000	1.0	1.0	1.0
1080000	2.0	2.0	2.0
1090000	2.0	2.0	2.0
1100000	1.0	1.0	1.0
1110000	2.0	2.0	2.0
1120000	1.0	1.0	1.0
1130000	1.0	1.0	1.0
1140000	1.0	1.0	1.0
1150000	3.0	3.0	3.0
1160000	3.0	3.0	3.0
1170000	1.0	1.0	1.0
1180000	2.0	2.0	2.0
1190000	2.0	2.0	2.0
1200000	4.0	4.0	4.0
1210000	1.0	1.0	1.0
1220000	1.0	1.0	1.0
1230000	1.0	1.0	1.0
1240000	2.0	2.0	2.0
1250000	1.0	1.0	1.0
1260000	2.0	2.0	2.0
1270000	3.0	3.0	3.0
1280000	3.0	3.0	3.0
1290000	2.0	2.0	2.0
1300000	1.0	1.0	1.0
1310000	3.0	3.0	3.0
1320000	2.0	2.0	2.0
1330000	2.0	2.0	2.0
1340000	2.0	2.0	2.0
1350000	3.0	3.0	3.0
1360000	1.0	1.0	1.0
1370000	1.0	1.0	1.0
1380000	1.0	1.0	1.0
1390000	1.0	1.0	1.0
1400000	1.0	1.0	1.0
1410000	2.0	2.0	2.0
1420000	3.0	3.0	3.0
1430000	1.0	1.0	1.0
1440000	2.0	2.0	2.0
1450000	1.0	1.0	1.0
1460000	3.0	3.0	3.0
1470000	2.0	2.0	2.0
1480000	2.0	2.0	2.0
1490000	1.0	1.0	1.0
1500000	3.0	3.0	3.0
1510000	0.0	0.0	0.0
1520000	3.0	3.0	3.0
1530000	1.0	1.0	1.0
1540000	2.0	2.0	2.0
1550000	1.0	1.0	1.0
1560000	2.0	2.0	2.0
1570000	1.0	1.0	1.0
1580000	1.0	1.0	1.0
1590000	1.0	1.0	1.0
1600000	1.0	1.0	1.0
1610000	2.0	2.0	2.0
1620000	1.0	1.0	1.0
1630000	1.0	1.0	1.0
1640000	2.0	2.0	2.0
1650000	2.0	2.0	2.0
1660000	3.0	3.0	3.0
1670000	1.0	1.0	1.0
1680000	2.0	2.0	2.0
1690000	1.0	1.0	1.0
1700000	1.0	1.0	1.0
1710000	1.0	1.0	1.0
1720000	1.0	1.0	1.0
1730000	1.0	1.0	1.0
1740000	1.0	1.0	1.0
1750000	1.0	1.0	1.0
1760000	1.0	1.0	1.0
1770000	2.0	2.0	2.0
1780000	2.0	2.0	2.0
1790000	1.0	1.0	1.0
1800000	1.0	1.0	1.0
1810000	2.0	2.0	2.0
1820000	1.0	1.0	1.0
1830000	0.0	0.0	0.0
1840000	1.0	1.0	1.0
1850000	1.0	1.0	1.0
1860000	1.0	1.0	1.0
1870000	1.0	1.0	1.0
1880000	2.0	2.0	2.0
1890000	1.0	1.0	1.0
1900000	2.0	2.0	2.0
1910000	1.0	1.0	1.0
1920000	1.0	1.0	1.0
1930000	3.0	3.0	3.0
1940000	1.0	1.0	1.0
1950000	2.0	2.0	2.0
1960000	1.0	1.0	1.0
1970000	1.0	1.0	1.0
1980000	1.0	1.0	1.0
1990000	0.0	0.0	0.0
2000000	3.0	3.0	3.0
2010000	2.0	2.0	2.0
2020000	1.0	1.0	1.0
2030000	2.0	2.0	2.0
2040000	1.0	1.0	1.0
2050000	2.0	2.0	2.0
2060000	2.0	2.0	2.0
2070000	0.0	0.0	0.0
2080000	2.0	2.0	2.0
2090000	1.0	1.0	1.0
2100000	2.0	2.0	2.0
2110000	1.0	1.0	1.0
2120000	1.0	1.0	1.0
2130000	3.0	3.0	3.0
2140000	2.0	2.0	2.0
2150000	1.0	1.0	1.0
2160000	0.0	0.0	0.0
2170000	2.0	2.0	2.0
2180000	3.0	3.0	3.0
2190000	1.0	1.0	1.0
2200000	2.0	2.0	2.0
2210000	2.0	2.0	2.0
2220000	1.0	1.0	1.0
2230000	3.0	3.0	3.0
2240000	3.0	3.0	3.0
2250000	2.0	2.0	2.0
2260000	2.0	2.0	2.0
2270000	2.0	2.0	2.0
2280000	1.0	1.0	1.0
2290000	1.0	1.0	1.0
2300000	1.0	1.0	1.0
2310000	2.0	2.0	2.0
2320000	2.0	2.0	2.0
2330000	2.0	2.0	2.0
2340000	1.0	1.0	1.0
2350000	1.0	1.0	1.0
2360000	1.0	1.0	1.0
2370000	1.0	1.0	1.0
2380000	1.0	1.0	1.0
2390000	0.0	0.0	0.0
2400000	2.0	2.0	2.0
2410000	1.0	1.0	1.0
2420000	1.0	1.0	1.0
2430000	2.0	2.0	2.0
2440000	1.0	1.0	1.0
2450000	2.0	2.0	2.0
2460000	1.0	1.0	1.0
2470000	4.0	4.0	4.0
2480000	1.0	1.0	1.0
2490000	2.0	2.0	2.0
2500000	2.0	2.0	2.0
2510000	1.0	1.0	1.0
2520000	2.0	2.0	2.0
2530000	2.0	2.0	2.0
2540000	1.0	1.0	1.0
2550000	1.0	1.0	1.0
2560000	1.0	1.0	1.0
2570000	1.0	1.0	1.0
2580000	1.0	1.0	1.0
2590000	2.0	2.0	2.0
2600000	1.0	1.0	1.0
2610000	1.0	1.0	1.0
2620000	1.0	1.0	1.0
2630000	2.0	2.0	2.0
2640000	0.0	0.0	0.0
2650000	1.0	1.0	1.0
2660000	1.0	1.0	1.0
2670000	3.0	3.0	3.0
2680000	1.0	1.0	1.0
2690000	2.0	2.0	2.0
2700000	3.0	3.0	3.0
2710000	1.0	1.0	1.0
2720000	2.0	2.0	2.0
2730000	1.0	1.0	1.0
2740000	1.0	1.0	1.0
2750000	0.0	0.0	0.0
2760000	2.0	2.0	2.0
2770000	1.0	1.0	1.0
2780000	0.0	0.0	0.0
2790000	1.0	1.0	1.0
2800000	2.0	2.0	2.0
2810000	1.0	1.0	1.0
2820000	1.0	1.0	1.0
2830000	2.0	2.0	2.0
2840000	2.0	2.0	2.0
2850000	2.0	2.0	2.0
2860000	2.0	2.0	2.0
2870000	2.0	2.0	2.0
2880000	1.0	1.0	1.0
2890000	2.0	2.0	2.0
2900000	0.0	0.0	0.0
2910000	2.0	2.0	2.0
2920000	1.0	1.0	1.0
2930000	0.0	0.0	0.0
2940000	1.0	1.0	1.0
2950000	2.0	2.0	2.0
2960000	1.0	1.0	1.0
2970000	1.0	1.0	1.0
2980000	1.0	1.0	1.0
2990000	1.0	1.0	1.0
3000000	2.0	2.0	2.0
3010000	1.0	1.0	1.0
3020000	3.0	3.0	3.0
3030000	1.0	1.0	1.0
3040000	2.0	2.0	2.0
3050000	0.0	0.0	0.0
3060000	2.0	2.0	2.0
3070000	1.0	1.0	1.0
3080000	2.0	2.0	2.0
3090000	2.0	2.0	2.0
3100000	1.0	1.0	1.0
3110000	3.0	3.0	3.0
3120000	3.0	3.0	3.0
3130000	2.0	2.0	2.0
3140000	2.0	2.0	2.0
3150000	1.0	1.0	1.0
3160000	1.0	1.0	1.0
3170000	1.0	1.0	1.0
3180000	1.0	1.0	1.0
3190000	2.0	2.0	2.0
3200000	1.0	1.0	1.0
3210000	2.0	2.0	2.0
3220000	1.0	1.0	1.0
3230000	1.0	1.0	1.0
3240000	2.0	2.0	2.0
3250000	1.0	1.0	1.0
3260000	1.0	1.0	1.0
3270000	0.0	0.0	0.0
3280000	2.0	2.0	2.0
3290000	1.0	1.0	1.0
3300000	1.0	1.0	1.0
3310000	4.0	4.0	4.0
3320000	2.0	2.0	2.0
3330000	1.0	1.0	1.0
3340000	2.0	2.0	2.0
3350000	0.0	0.0	0.0
3360000	1.0	1.0	1.0
3370000	1.0	1.0	1.0
3380000	1.0	1.0	1.0
3390000	3.0	3.0	3.0
3400000	1.0	1.0	1.0
3410000	3.0	3.0	3.0
3420000	1.0	1.0	1.0
3430000	1.0	1.0	1.0
3440000	1.0	1.0	1.0
3450000	2.0	2.0	2.0
3460000	1.0	1.0	1.0
3470000	1.0	1.0	1.0
3480000	2.0	2.0	2.0
3490000	2.0	2.0	2.0
3500000	1.0	1.0	1.0
3510000	1.0	1.0	1.0
3520000	0.0	0.0	0.0
3530000	1.0	1.0	1.0
3540000	1.0	1.0	1.0
3550000	1.0	1.0	1.0
3560000	1.0	1.0	1.0
3570000	5.0	5.0	5.0
3580000	2.0	2.0	2.0
3590000	2.0	2.0	2.0
3600000	4.0	4.0	4.0
3610000	1.0	1.0	1.0
3620000	3.0	3.0	3.0
3630000	2.0	2.0	2.0
3640000	1.0	1.0	1.0
3650000	1.0	1.0	1.0
3660000	3.0	3.0	3.0
3670000	3.0	3.0	3.0
3680000	4.0	4.0	4.0
3690000	2.0	2.0	2.0
3700000	2.0	2.0	2.0
3710000	1.0	1.0	1.0
3720000	1.0	1.0	1.0
3730000	1.0	1.0	1.0
3740000	1.0	1.0	1.0
3750000	1.0	1.0	1.0
3760000	2.0	2.0	2.0
3770000	3.0	3.0	3.0
3780000	2.0	2.0	2.0
3790000	1.0	1.0	1.0
3800000	1.0	1.0	1.0
3810000	1.0	1.0	1.0
3820000	0.0	0.0	0.0
3830000	2.0	2.0	2.0
3840000	2.0	2.0	2.0
3850000	3.0	3.0	3.0
3860000	2.0	2.0	2.0
3870000	2.0	2.0	2.0
3880000	1.0	1.0	1.0
3890000	1.0	1.0	1.0
3900000	0.0	0.0	0.0
3910000	2.0	2.0	2.0
3920000	3.0	3.0	3.0
3930000	1.0	1.0	1.0
3940000	1.0	1.0	1.0
3950000	1.0	1.0	1.0
3960000	1.0	1.0	1.0
3970000	2.0	2.0	2.0
3980000	2.0	2.0	2.0
3990000	2.0	2.0	2.0
4000000	0.0	0.0	0.0
4010000	1.0	1.0	1.0
4020000	1.0	1.0	1.0
4030000	1.0	1.0	1.0
4040000	1.0	1.0	1.0
4050000	3.0	3.0	3.0
4060000	2.0	2.0	2.0
4070000	1.0	1.0	1.0
4080000	2.0	2.0	2.0
4090000	1.0	1.0	1.0
4100000	1.0	1.0	1.0
4110000	1.0	1.0	1.0
4120000	3.0	3.0	3.0
4130000	1.0	1.0	1.0
4140000	1.0	1.0	1.0
4150000	2.0	2.0	2.0
4160000	1.0	1.0	1.0
4170000	3.0	3.0	3.0
4180000	1.0	1.0	1.0
4190000	1.0	1.0	1.0
4200000	2.0	2.0	2.0
4210000	0.0	0.0	0.0
4220000	3.0	3.0	3.0
4230000	3.0	3.0	3.0
4240000	1.0	1.0	1.0
4250000	0.0	0.0	0.0
4260000	2.0	2.0	2.0
4270000	1.0	1.0	1.0
4280000	1.0	1.0	1.0
4290000	1.0	1.0	1.0
4300000	2.0	2.0	2.0
4310000	1.0	1.0	1.0
4320000	1.0	1.0	1.0
4330000	2.0	2.0	2.0
4340000	2.0	2.0	2.0
4350000	3.0	3.0	3.0
4360000	1.0	1.0	1.0
4370000	1.0	1.0	1.0
4380000	1.0	1.0	1.0
4390000	2.0	2.0	2.0
4400000	2.0	2.0	2.0
4410000	2.0	2.0	2.0
4420000	2.0	2.0	2.0
4430000	3.0	3.0	3.0
4440000	2.0	2.0	2.0
4450000	1.0	1.0	1.0
4460000	2.0	2.0	2.0
4470000	2.0	2.0	2.0
4480000	3.0	3.0	3.0
4490000	3.0	3.0	3.0
4500000	1.0	1.0	1.0
4510000	1.0	1.0	1.0
4520000	3.0	3.0	3.0
4530000	2.0	2.0	2.0
4540000	3.0	3.0	3.0
4550000	3.0	3.0	3.0
4560000	1.0	1.0	1.0
4570000	2.0	2.0	2.0
4580000	1.0	1.0	1.0
4590000	2.0	2.0	2.0
4600000	1.0	1.0	1.0
4610000	2.0	2.0	2.0
4620000	3.0	3.0	3.0
4630000	1.0	1.0	1.0
4640000	1.0	1.0	1.0
4650000	1.0	1.0	1.0
4660000	1.0	1.0	1.0
4670000	3.0	3.0	3.0
4680000	1.0	1.0	1.0
4690000	2.0	2.0	2.0
4700000	2.0	2.0	2.0
4710000	1.0	1.0	1.0
4720000	3.0	3.0	3.0
4730000	1.0	1.0	1.0
4740000	1.0	1.0	1.0
4750000	1.0	1.0	1.0
4760000	2.0	2.0	2.0
4770000	2.0	2.0	2.0
4780000	2.0	2.0	2.0
4790000	3.0	3.0	3.0
4800000	1.0	1.0	1.0
4810000	1.0	1.0	1.0
4820000	1.0	1.0	1.0
4830000	2.0	2.0	2.0
4840000	3.0	3.0	3.0
4850000	1.0	1.0	1.0
4860000	2.0	2.0	2.0
4870000	1.0	1.0	1.0
4880000	2.0	2.0	2.0
4890000	1.0	1.0	1.0
4900000	3.0	3.0	3.0
4910000	2.0	2.0	2.0
4920000	1.0	1.0	1.0
4930000	2.0	2.0	2.0
4940000	2.0	2.0	2.0
4950000	1.0	1.0	1.0
4960000	2.0	2.0	2.0
4970000	2.0	2.0	2.0
4980000	2.0	2.0	2.0
4990000	1.0	1.0	1.0
5000000	1.0	1.0	1.0


==> results/cookie/human.txt <==
0.01	198.00	200.00	201.00
5.00	198.00	200.00	201.00

==> results/cookie/human2.txt <==
0.01	198.00	200.00	201.00
300.00	198.00	200.00	201.00

==> results/cookie/ls-dqn.txt <==
10000	2.00	2.00	3.00
20000	1.00	2.00	3.00
30000	2.00	2.00	3.00
40000	1.00	2.00	3.00
50000	1.25	2.00	3.00
60000	1.25	3.00	3.00
70000	2.00	2.00	3.00
80000	1.00	2.50	3.00
90000	2.00	2.50	3.00
100000	1.25	2.00	3.00
110000	2.00	2.00	3.00
120000	2.00	2.50	3.00
130000	1.00	2.00	3.00
140000	2.00	2.00	3.00
150000	1.25	2.00	3.00
160000	2.00	2.00	3.00
170000	2.00	2.00	3.00
180000	2.00	2.00	3.00
190000	1.00	2.00	3.00
200000	1.00	2.00	3.00
210000	1.00	2.00	3.00
220000	1.00	2.00	3.00
230000	2.00	2.00	3.00
240000	2.00	2.50	3.00
250000	2.00	2.00	3.00
260000	0.00	1.00	2.00
270000	0.00	1.00	1.75
280000	0.00	1.50	2.00
290000	1.00	2.50	5.75
300000	1.00	2.50	4.00
310000	2.25	3.00	8.00
320000	2.00	4.00	16.25
330000	2.00	4.50	37.50
340000	2.00	11.00	99.50
350000	3.00	19.00	126.00
360000	3.25	42.50	133.00
370000	5.25	103.00	145.00
380000	11.25	119.00	148.50
390000	8.00	133.50	145.00
400000	12.25	140.00	145.75
410000	24.25	141.50	151.75
420000	37.25	144.00	149.00
430000	47.75	144.50	152.75
440000	79.75	143.00	155.75
450000	114.00	148.50	153.00
460000	107.25	151.00	156.00
470000	105.50	151.00	158.25
480000	130.25	154.50	160.50
490000	136.75	155.50	163.75
500000	143.00	156.50	165.75
510000	153.25	159.50	163.75
520000	147.25	159.50	164.00
530000	151.50	163.00	167.00
540000	157.50	163.00	166.75
550000	153.75	162.00	170.00
560000	157.50	168.50	171.00
570000	154.00	167.00	169.00
580000	155.25	166.50	171.75
590000	162.00	167.00	171.00
600000	157.50	169.50	174.00
610000	157.00	171.00	174.75
620000	163.25	171.00	176.00
630000	161.25	172.50	174.00
640000	169.25	173.00	175.00
650000	170.00	174.00	175.75
660000	164.50	173.50	176.75
670000	173.00	175.50	178.75
680000	169.00	175.00	179.75
690000	167.75	176.00	181.75
700000	168.50	175.50	179.00
710000	171.25	175.00	179.50
720000	172.25	177.00	180.00
730000	173.25	177.00	179.00
740000	173.50	178.50	181.75
750000	174.00	180.00	182.00
760000	171.75	178.00	181.75
770000	174.25	178.50	182.50
780000	173.00	181.00	185.00
790000	176.00	180.50	185.00
800000	174.25	181.00	184.75
810000	171.25	180.50	184.50
820000	176.50	184.50	186.00
830000	178.50	182.00	186.00
840000	178.00	181.50	184.00
850000	179.00	183.00	187.00
860000	178.00	183.00	185.00
870000	179.00	183.00	185.00
880000	177.00	181.00	186.00
890000	178.25	183.00	186.00
900000	177.00	183.50	188.00
910000	180.25	182.50	186.75
920000	179.00	183.50	188.00
930000	179.00	185.00	188.00
940000	180.25	186.00	188.00
950000	181.00	185.50	189.00
960000	182.25	186.00	188.75
970000	180.00	186.00	188.75
980000	182.25	187.00	189.00
990000	181.50	188.00	189.00
1000000	183.00	185.50	189.00
1010000	183.00	187.00	189.00
1020000	182.50	188.00	189.75
1030000	184.00	188.00	189.75
1040000	183.25	187.50	188.75
1050000	184.25	188.00	190.00
1060000	184.25	187.00	190.00
1070000	184.25	189.00	190.75
1080000	185.25	188.00	191.75
1090000	185.00	187.50	190.00
1100000	185.00	188.00	189.00
1110000	184.00	190.00	191.00
1120000	185.25	189.00	190.75
1130000	187.00	190.00	192.00
1140000	186.00	188.50	191.00
1150000	183.00	188.00	193.00
1160000	186.00	188.00	190.75
1170000	186.25	189.50	192.00
1180000	185.25	190.00	192.00
1190000	186.25	191.50	193.00
1200000	186.00	189.50	192.75
1210000	187.25	191.00	192.00
1220000	187.00	192.00	193.00
1230000	186.25	189.50	192.00
1240000	186.00	191.00	193.00
1250000	187.25	190.00	194.00
1260000	188.00	189.00	192.75
1270000	188.00	192.00	193.00
1280000	190.00	191.00	192.75
1290000	188.00	190.50	193.00
1300000	188.00	191.00	195.00
1310000	189.00	192.00	193.00
1320000	189.00	191.50	193.75
1330000	189.25	193.00	193.00
1340000	188.00	191.00	195.00
1350000	189.00	192.00	193.00
1360000	189.00	191.00	193.75
1370000	188.50	191.00	193.00
1380000	187.25	192.50	193.75
1390000	190.00	193.00	195.00
1400000	190.25	192.50	195.00
1410000	189.25	192.00	194.00
1420000	190.00	192.00	194.00
1430000	190.00	192.00	195.75
1440000	189.25	191.50	194.75
1450000	189.00	192.00	194.75
1460000	190.00	193.00	195.00
1470000	191.00	193.00	194.00
1480000	190.00	193.00	195.75
1490000	190.00	193.00	194.75
1500000	191.25	193.00	194.75
1510000	192.00	193.00	194.75
1520000	191.00	193.00	196.00
1530000	190.25	193.50	196.00
1540000	192.00	194.50	196.00
1550000	190.00	193.50	194.75
1560000	192.25	194.00	196.75
1570000	191.00	193.00	195.00
1580000	192.00	194.00	196.00
1590000	190.00	193.50	195.75
1600000	190.25	194.00	195.75
1610000	192.00	195.00	196.00
1620000	191.00	192.50	195.75
1630000	191.25	194.00	196.75
1640000	192.25	194.00	196.75
1650000	191.25	194.00	195.00
1660000	192.00	194.00	196.00
1670000	189.00	193.00	196.75
1680000	193.00	194.00	196.75
1690000	192.25	194.00	197.00
1700000	191.25	193.50	196.00
1710000	192.00	194.50	197.00
1720000	192.00	194.50	196.75
1730000	193.00	194.00	197.00
1740000	193.25	195.00	196.75
1750000	194.00	196.00	197.00
1760000	192.00	194.50	196.75
1770000	191.25	194.50	196.00
1780000	191.25	194.50	196.00
1790000	193.00	195.00	196.00
1800000	192.00	195.00	197.00
1810000	193.00	194.50	196.00
1820000	193.00	195.00	197.00
1830000	193.25	195.50	197.00
1840000	192.25	194.00	196.00
1850000	193.00	195.00	196.00
1860000	194.00	196.00	198.00
1870000	193.25	195.00	197.00
1880000	193.00	194.50	196.00
1890000	193.25	195.00	196.00
1900000	192.25	196.00	198.00
1910000	193.00	195.00	197.00
1920000	192.50	195.00	196.75
1930000	193.00	194.50	196.75
1940000	194.00	196.00	197.00
1950000	195.00	196.00	197.00
1960000	193.25	195.00	197.00
1970000	193.00	196.00	197.75
1980000	194.00	196.00	197.00
1990000	193.00	195.50	197.75
2000000	193.25	196.00	197.00
2010000	193.00	195.00	197.00
2020000	193.25	195.50	197.00
2030000	193.25	195.00	196.00
2040000	194.00	195.50	197.75
2050000	194.00	195.00	197.00
2060000	193.00	195.00	197.00
2070000	194.00	196.00	198.00
2080000	194.00	196.00	197.75
2090000	193.25	195.50	197.00
2100000	194.00	196.00	198.00
2110000	195.00	196.00	198.00
2120000	193.00	195.00	197.00
2130000	193.25	195.50	197.75
2140000	194.00	196.00	198.00
2150000	194.00	196.00	197.00
2160000	193.25	195.50	198.00
2170000	194.25	196.00	197.75
2180000	195.00	196.00	197.75
2190000	194.00	196.50	198.00
2200000	195.00	197.00	198.75
2210000	194.00	195.50	198.75
2220000	193.25	195.00	197.00
2230000	195.25	196.00	198.75
2240000	194.00	197.00	198.00
2250000	194.00	196.00	197.00
2260000	194.00	196.00	198.00
2270000	194.00	196.00	197.00
2280000	194.00	197.00	198.00
2290000	195.00	197.00	198.00
2300000	194.00	196.00	198.00
2310000	193.25	195.00	197.75
2320000	194.50	196.00	197.75
2330000	195.00	196.00	197.00
2340000	194.00	196.00	197.75
2350000	195.00	196.00	198.00
2360000	195.00	196.00	197.00
2370000	194.25	196.50	198.00
2380000	195.00	197.00	198.00
2390000	194.00	196.00	198.00
2400000	195.00	197.00	198.00
2410000	194.25	197.00	198.75
2420000	195.25	197.00	198.00
2430000	195.00	197.00	198.00
2440000	195.25	197.00	199.00
2450000	194.00	198.00	199.00
2460000	194.00	196.00	197.75
2470000	195.00	197.00	198.75
2480000	194.00	197.00	198.00
2490000	196.00	198.00	198.75
2500000	195.25	197.00	198.75
2510000	195.00	197.50	199.00
2520000	196.00	197.00	198.00
2530000	195.25	196.50	198.00
2540000	195.25	196.00	197.75
2550000	196.00	197.00	199.00
2560000	194.00	196.00	198.00
2570000	195.00	197.00	199.00
2580000	195.00	197.50	198.75
2590000	195.00	197.00	198.75
2600000	194.25	196.00	197.75
2610000	194.25	197.00	199.00
2620000	194.00	197.00	198.75
2630000	194.00	197.00	198.00
2640000	196.00	198.00	199.00
2650000	196.00	198.00	199.00
2660000	196.00	197.50	199.00
2670000	196.00	197.00	198.75
2680000	194.25	198.00	199.00
2690000	196.00	198.00	198.00
2700000	195.00	197.00	199.00
2710000	196.00	198.00	199.00
2720000	196.00	196.50	199.00
2730000	195.25	197.50	199.00
2740000	195.00	197.00	199.00
2750000	196.25	198.00	199.00
2760000	194.25	196.50	198.00
2770000	196.00	197.00	198.00
2780000	196.00	198.00	198.75
2790000	194.25	196.50	198.00
2800000	195.00	197.00	198.75
2810000	195.25	197.50	199.00
2820000	194.25	197.00	199.00
2830000	196.25	197.50	199.00
2840000	195.25	198.00	198.75
2850000	195.25	198.00	199.00
2860000	196.00	197.00	199.00
2870000	196.00	197.00	199.00
2880000	196.00	197.50	199.75
2890000	196.00	198.00	199.00
2900000	196.00	197.50	199.75
2910000	194.00	197.00	198.75
2920000	195.00	197.00	198.00
2930000	195.25	197.00	198.00
2940000	196.00	197.00	198.00
2950000	197.00	198.00	199.00
2960000	196.00	198.00	199.00
2970000	196.00	198.00	199.00
2980000	194.25	197.00	198.00
2990000	196.00	198.00	199.75
3000000	195.00	198.00	200.00
3010000	196.00	197.50	199.00
3020000	196.00	197.00	197.75
3030000	196.00	197.00	198.75
3040000	196.25	198.00	199.00
3050000	197.00	197.50	198.75
3060000	196.00	198.00	199.00
3070000	196.25	198.00	199.00
3080000	196.00	198.00	199.00
3090000	196.25	198.00	198.00
3100000	197.00	198.00	200.00
3110000	196.00	198.00	199.00
3120000	196.00	198.00	199.00
3130000	196.00	198.00	199.00
3140000	196.00	198.00	200.00
3150000	197.00	198.50	200.00
3160000	195.25	197.50	199.00
3170000	197.00	198.00	199.00
3180000	196.00	198.00	199.00
3190000	195.25	198.50	200.00
3200000	197.00	198.00	198.00
3210000	196.00	197.00	199.00
3220000	196.25	198.00	199.00
3230000	196.25	198.00	199.00
3240000	196.00	198.00	199.00
3250000	195.25	197.50	198.75
3260000	196.00	198.00	199.00
3270000	196.25	197.50	198.00
3280000	196.00	197.00	199.00
3290000	195.00	198.00	199.00
3300000	197.00	198.00	199.00
3310000	196.00	197.50	199.00
3320000	197.00	199.00	200.00
3330000	196.00	197.00	199.75
3340000	196.00	198.00	199.00
3350000	197.00	199.00	200.00
3360000	196.00	198.00	199.00
3370000	196.00	197.00	198.75
3380000	196.25	198.00	199.00
3390000	196.25	198.00	199.00
3400000	197.00	198.00	198.75
3410000	196.00	198.00	199.00
3420000	197.00	198.00	199.00
3430000	196.00	197.50	199.00
3440000	196.25	198.00	199.75
3450000	196.00	198.00	200.00
3460000	196.25	198.00	199.00
3470000	196.25	198.00	200.00
3480000	197.00	198.00	199.00
3490000	197.00	198.00	199.75
3500000	196.25	198.00	200.00
3510000	197.00	197.00	199.00
3520000	196.00	198.00	199.00
3530000	195.25	197.50	199.00
3540000	196.25	198.00	199.00
3550000	197.00	199.00	199.00
3560000	196.25	197.50	198.00
3570000	196.00	198.00	199.00
3580000	196.25	197.50	199.00
3590000	197.00	197.50	199.00
3600000	196.00	197.00	199.00
3610000	196.00	198.00	200.00
3620000	196.25	199.00	199.75
3630000	197.00	198.00	199.00
3640000	197.00	198.00	199.00
3650000	197.00	198.50	200.75
3660000	197.00	198.00	199.00
3670000	197.00	198.50	200.00
3680000	195.00	198.00	199.00
3690000	196.25	198.00	199.00
3700000	196.25	198.50	199.00
3710000	197.00	198.50	200.00
3720000	198.00	199.00	200.00
3730000	196.00	198.00	199.00
3740000	195.25	197.00	198.00
3750000	197.00	198.50	200.00
3760000	197.00	197.50	199.00
3770000	197.00	199.00	200.00
3780000	196.25	198.00	200.00
3790000	196.25	198.00	200.00
3800000	196.00	198.00	199.00
3810000	196.00	198.00	199.00
3820000	197.00	198.00	199.00
3830000	196.25	198.50	200.00
3840000	196.00	198.00	200.00
3850000	196.00	198.00	199.00
3860000	197.25	199.00	199.75
3870000	196.25	198.00	199.00
3880000	196.25	198.00	200.00
3890000	197.00	198.00	200.00
3900000	197.00	198.00	200.00
3910000	196.00	198.00	200.00
3920000	196.25	199.00	200.00
3930000	196.25	199.00	199.75
3940000	196.00	197.00	199.75
3950000	197.00	198.00	199.00
3960000	197.00	198.00	200.00
3970000	196.00	198.00	200.00
3980000	196.25	198.00	200.00
3990000	197.00	198.00	199.75
4000000	196.00	198.00	198.75
4010000	197.00	198.50	199.75
4020000	197.00	198.00	199.00
4030000	197.00	198.50	200.00
4040000	196.25	198.00	199.00
4050000	196.25	198.00	199.00
4060000	197.00	198.00	199.00
4070000	196.25	199.00	200.00
4080000	196.25	199.00	200.75
4090000	197.00	198.00	199.75
4100000	196.25	198.00	200.00
4110000	197.00	199.00	199.75
4120000	196.00	198.00	200.00
4130000	196.25	198.00	199.75
4140000	196.00	198.00	199.00
4150000	196.25	198.00	200.00
4160000	196.25	197.00	199.75
4170000	197.00	198.00	199.00
4180000	197.00	198.00	199.00
4190000	196.00	198.00	199.00
4200000	196.25	198.00	199.00
4210000	196.00	198.50	200.00
4220000	197.00	199.00	199.75
4230000	197.00	199.00	200.75
4240000	196.25	198.00	201.00
4250000	198.00	199.00	199.75
4260000	197.00	199.00	200.00
4270000	197.00	199.00	200.00
4280000	195.25	197.00	199.00
4290000	196.25	197.50	199.00
4300000	197.00	198.00	199.00
4310000	197.25	198.50	199.00
4320000	198.00	198.50	200.00
4330000	197.00	198.00	200.00
4340000	197.00	198.00	200.00
4350000	197.00	198.00	199.75
4360000	197.00	199.00	199.00
4370000	197.00	199.00	200.00
4380000	197.00	198.00	199.00
4390000	197.00	199.00	200.00
4400000	196.00	198.00	200.00
4410000	198.00	198.50	199.75
4420000	197.00	198.00	200.00
4430000	197.00	199.00	200.00
4440000	197.00	198.00	200.00
4450000	196.25	198.00	199.00
4460000	198.00	199.00	200.00
4470000	197.00	198.00	199.00
4480000	196.00	198.00	200.00
4490000	196.00	199.00	200.00
4500000	197.00	198.00	200.00
4510000	197.00	198.00	200.00
4520000	197.00	199.00	200.00
4530000	197.00	199.00	199.00
4540000	197.00	199.00	200.00
4550000	196.00	198.00	199.00
4560000	197.00	199.00	200.00
4570000	197.25	199.50	200.00
4580000	197.25	199.00	200.00
4590000	197.25	200.00	201.00
4600000	197.00	199.00	201.00
4610000	198.00	198.00	199.75
4620000	197.00	198.00	199.75
4630000	197.00	199.00	200.00
4640000	197.25	198.00	199.00
4650000	197.00	198.50	199.00
4660000	197.00	198.00	200.00
4670000	198.00	198.50	199.00
4680000	197.00	199.00	200.00
4690000	197.00	198.50	199.00
4700000	197.00	198.00	200.00
4710000	198.00	199.00	200.00
4720000	197.00	198.00	200.00
4730000	197.25	199.00	200.00
4740000	197.25	198.00	199.00
4750000	197.00	198.00	200.00
4760000	198.00	198.50	200.00
4770000	197.00	199.00	200.00
4780000	196.00	198.50	200.00
4790000	196.00	199.00	201.00
4800000	197.00	198.00	199.75
4810000	196.00	197.00	199.75
4820000	197.25	199.00	201.00
4830000	196.25	198.00	199.00
4840000	197.00	199.00	200.00
4850000	198.00	199.00	200.00
4860000	197.00	199.00	200.00
4870000	197.25	199.00	200.00
4880000	197.00	198.00	200.00
4890000	197.00	198.00	200.00
4900000	197.25	198.50	199.75
4910000	197.25	199.00	200.75
4920000	197.00	199.00	199.75
4930000	198.00	199.00	200.00
4940000	197.00	198.00	199.00
4950000	197.00	199.00	201.00
4960000	197.25	199.00	200.00
4970000	197.00	199.00	200.00
4980000	197.00	198.00	199.00
4990000	198.00	198.00	200.00
5000000	197.00	199.00	200.00


==> results/cookie/ls-qrm.txt <==
10000	1.25	2.00	3.00
20000	1.00	2.00	3.00
30000	2.00	2.00	3.00
40000	1.00	2.00	3.00
50000	2.00	2.00	2.75
60000	1.00	2.00	3.00
70000	2.00	3.00	3.00
80000	2.00	2.00	3.00
90000	2.00	2.50	3.00
100000	1.00	2.00	3.00
110000	2.00	2.00	3.00
120000	2.00	3.00	3.00
130000	1.00	2.00	3.00
140000	2.00	2.00	3.00
150000	1.25	2.00	3.00
160000	2.00	2.00	3.00
170000	1.25	2.00	3.00
180000	2.00	2.00	3.00
190000	1.00	2.00	3.00
200000	1.00	2.00	3.00
210000	2.00	2.00	3.00
220000	1.00	2.00	3.00
230000	2.00	2.00	3.00
240000	2.00	2.00	3.00
250000	2.00	2.00	3.00
260000	2.00	3.00	4.00
270000	2.00	4.00	43.50
280000	2.25	11.50	127.75
290000	2.25	4.00	187.75
300000	3.00	47.50	192.00
310000	2.00	145.50	193.75
320000	3.00	187.50	197.00
330000	3.00	172.00	195.00
340000	5.25	168.50	198.00
350000	39.00	196.00	198.00
360000	119.50	194.00	197.00
370000	167.50	196.00	198.00
380000	189.25	195.00	197.00
390000	193.00	196.50	198.00
400000	193.25	196.50	198.75
410000	191.25	197.00	198.00
420000	196.00	197.50	199.00
430000	194.25	197.00	199.00
440000	196.00	197.00	199.00
450000	193.00	198.00	199.00
460000	197.00	198.50	200.00
470000	195.00	198.00	199.00
480000	196.00	198.00	199.00
490000	196.25	199.00	200.00
500000	198.00	199.00	200.00
510000	196.25	198.00	199.00
520000	196.25	199.00	199.00
530000	197.00	198.00	200.00
540000	198.00	199.00	200.00
550000	195.25	198.00	200.00
560000	198.00	199.00	200.00
570000	197.00	198.50	200.00
580000	198.00	199.00	200.00
590000	197.00	199.00	200.00
600000	197.00	199.00	200.00
610000	196.25	199.00	199.75
620000	198.00	199.00	200.75
630000	195.50	199.00	201.00
640000	198.00	199.00	200.00
650000	196.25	198.50	200.00
660000	196.00	198.00	200.00
670000	198.00	199.50	200.75
680000	198.00	199.00	200.00
690000	198.00	199.00	200.00
700000	197.00	199.00	199.00
710000	197.00	199.00	200.00
720000	197.00	198.00	200.50
730000	198.00	199.00	200.00
740000	199.00	200.00	200.00
750000	197.25	199.00	200.00
760000	196.25	199.00	200.00
770000	197.25	199.00	200.00
780000	197.25	198.00	200.00
790000	198.00	199.50	200.75
800000	198.00	199.00	200.00
810000	197.00	199.00	200.00
820000	195.50	199.00	200.00
830000	197.00	198.00	199.00
840000	197.25	198.00	199.75
850000	197.00	199.50	200.00
860000	196.25	199.00	200.00
870000	197.00	198.00	199.75
880000	197.00	199.00	200.75
890000	197.25	199.50	200.00
900000	197.00	198.50	199.00
910000	196.25	198.00	200.00
920000	198.00	199.00	200.00
930000	197.00	198.50	200.00
940000	198.00	199.00	200.75
950000	197.00	198.00	199.00
960000	197.00	198.00	200.75
970000	198.00	199.00	200.00
980000	197.25	200.00	201.00
990000	198.25	199.50	200.75
1000000	198.00	199.00	200.00
1010000	197.00	199.50	201.00
1020000	197.25	199.00	200.00
1030000	198.00	199.00	201.00
1040000	196.25	199.00	200.75
1050000	196.00	199.00	200.00
1060000	198.00	199.00	201.00
1070000	197.00	199.00	200.00
1080000	198.00	199.50	201.00
1090000	198.00	198.50	200.00
1100000	198.00	200.00	201.00
1110000	197.25	199.00	199.75
1120000	190.75	198.00	199.00
1130000	198.00	199.00	200.00
1140000	197.25	199.00	200.00
1150000	198.00	199.00	200.75
1160000	197.00	199.00	200.75
1170000	198.00	199.00	200.00
1180000	197.25	199.00	200.00
1190000	198.25	199.50	200.00
1200000	198.00	199.00	200.00
1210000	198.00	200.00	201.00
1220000	198.00	199.50	200.75
1230000	197.00	199.00	200.00
1240000	199.00	200.00	201.00
1250000	197.00	198.00	199.75
1260000	198.00	200.00	201.00
1270000	197.00	200.00	202.00
1280000	197.00	199.00	200.00
1290000	198.00	199.50	201.00
1300000	197.00	199.00	200.00
1310000	198.00	200.00	200.75
1320000	197.00	198.50	200.00
1330000	197.25	199.00	200.00
1340000	197.00	200.00	201.00
1350000	198.00	199.00	201.00
1360000	198.00	199.00	200.00
1370000	198.00	199.00	200.00
1380000	198.00	200.00	200.75
1390000	196.00	199.00	200.75
1400000	196.25	198.50	200.75
1410000	198.00	199.50	202.00
1420000	196.50	199.00	200.00
1430000	198.00	200.00	201.00
1440000	198.00	200.00	201.00
1450000	197.00	198.50	199.00
1460000	197.25	199.00	201.00
1470000	198.00	199.50	200.00
1480000	198.00	200.00	201.00
1490000	198.00	199.00	201.00
1500000	197.00	199.00	200.00
1510000	197.00	198.00	200.00
1520000	198.00	199.00	200.75
1530000	197.25	200.00	201.75
1540000	199.00	199.50	201.00
1550000	198.00	200.00	200.00
1560000	198.25	199.50	200.00
1570000	198.00	199.00	201.00
1580000	198.00	199.00	200.00
1590000	197.00	199.00	200.00
1600000	198.00	199.50	200.75
1610000	197.00	198.00	199.75
1620000	197.25	199.00	200.00
1630000	197.00	198.00	200.00
1640000	198.25	200.00	201.00
1650000	197.25	199.00	200.00
1660000	197.25	199.00	200.00
1670000	196.25	198.00	199.00
1680000	198.00	199.00	200.00
1690000	198.25	200.00	200.00
1700000	198.00	199.50	201.00
1710000	197.00	199.00	200.75
1720000	198.00	199.50	200.75
1730000	197.00	200.00	201.00
1740000	197.00	199.00	200.00
1750000	199.00	200.00	201.00
1760000	197.00	199.00	200.00
1770000	197.00	199.50	201.00
1780000	198.00	199.00	200.00
1790000	198.00	199.00	200.75
1800000	196.25	198.00	200.00
1810000	197.25	199.00	201.00
1820000	198.00	199.00	200.00
1830000	198.00	199.00	201.00
1840000	198.00	200.00	201.00
1850000	198.00	200.00	201.00
1860000	198.25	200.00	201.00
1870000	197.25	200.00	200.00
1880000	198.00	199.00	200.00
1890000	198.00	199.50	201.00
1900000	195.25	198.00	201.00
1910000	198.00	199.00	201.00
1920000	198.00	199.00	200.00
1930000	198.00	199.00	200.75
1940000	198.00	199.50	201.00
1950000	197.25	199.00	200.00
1960000	198.00	199.00	200.75
1970000	198.00	199.00	200.75
1980000	197.25	199.00	200.00
1990000	197.25	200.00	201.00
2000000	198.00	200.00	201.00
2010000	197.00	199.00	200.00
2020000	199.00	199.00	200.75
2030000	197.25	199.00	201.00
2040000	198.00	199.00	200.75
2050000	198.00	198.50	200.00
2060000	199.00	200.00	201.00
2070000	198.00	199.50	201.00
2080000	198.00	199.00	200.00
2090000	197.00	199.50	201.00
2100000	198.00	199.50	200.00
2110000	198.00	200.00	201.00
2120000	197.00	199.00	200.00
2130000	198.00	199.00	200.00
2140000	197.25	199.00	200.75
2150000	198.00	199.00	200.00
2160000	197.25	199.50	201.00
2170000	198.00	200.00	200.75
2180000	199.00	200.00	201.00
2190000	197.00	199.00	200.00
2200000	198.00	199.00	200.00
2210000	198.00	199.00	201.00
2220000	198.00	199.00	200.75
2230000	196.25	199.00	200.75
2240000	197.00	199.50	201.00
2250000	196.00	199.00	200.75
2260000	198.00	198.00	200.00
2270000	198.00	200.00	201.00
2280000	196.25	199.00	201.00
2290000	198.00	200.00	201.00
2300000	198.00	199.00	201.00
2310000	198.25	200.00	201.00
2320000	198.00	200.00	200.75
2330000	198.00	200.00	200.00
2340000	197.25	199.00	201.00
2350000	197.25	199.00	200.00
2360000	198.25	200.00	201.00
2370000	198.00	199.00	200.00
2380000	197.25	199.00	200.00
2390000	198.00	199.50	200.00
2400000	198.00	199.50	201.00
2410000	198.00	199.00	199.00
2420000	198.25	200.00	201.00
2430000	197.00	199.00	201.00
2440000	199.00	201.00	201.00
2450000	198.00	199.00	200.00
2460000	197.25	199.00	201.00
2470000	198.00	199.00	200.00
2480000	198.00	199.50	201.00
2490000	197.00	199.00	200.75
2500000	198.00	199.00	200.00
2510000	197.25	199.00	200.00
2520000	198.00	200.00	201.00
2530000	197.00	199.00	200.00
2540000	197.25	199.00	200.00
2550000	196.00	198.00	199.00
2560000	196.50	199.00	200.00
2570000	199.00	199.00	200.00
2580000	198.00	199.00	200.00
2590000	197.00	199.50	201.00
2600000	198.00	200.00	201.00
2610000	199.00	200.00	201.00
2620000	198.00	199.00	201.00
2630000	198.25	200.00	200.00
2640000	198.00	199.00	201.75
2650000	197.00	199.00	201.00
2660000	197.00	200.00	201.75
2670000	198.00	199.00	200.00
2680000	197.00	199.50	200.00
2690000	196.50	200.00	201.00
2700000	199.00	200.00	200.75
2710000	198.25	199.00	201.00
2720000	198.00	199.00	201.50
2730000	198.00	199.50	201.00
2740000	198.00	199.50	201.00
2750000	198.00	199.00	201.00
2760000	198.00	199.50	200.75
2770000	198.25	200.00	201.00
2780000	198.00	199.00	200.00
2790000	199.00	200.00	201.00
2800000	198.00	199.00	200.75
2810000	198.25	199.00	201.00
2820000	198.00	199.50	201.00
2830000	198.00	199.00	201.00
2840000	197.25	199.00	200.00
2850000	197.00	199.00	200.00
2860000	197.25	199.00	201.00
2870000	197.25	199.00	201.00
2880000	197.25	199.50	201.00
2890000	197.25	200.00	200.00
2900000	197.25	199.00	201.00
2910000	198.00	200.00	201.00
2920000	197.00	199.50	201.00
2930000	198.00	200.00	201.00
2940000	198.00	200.00	202.00
2950000	197.25	199.00	200.75
2960000	197.00	199.00	200.00
2970000	197.25	199.00	200.00
2980000	197.25	199.00	200.00
2990000	198.00	199.00	201.75
3000000	198.00	199.00	201.00
3010000	197.25	199.00	200.00
3020000	197.25	199.00	200.00
3030000	198.00	200.00	200.75
3040000	198.00	199.50	200.00
3050000	197.25	199.00	201.00
3060000	198.00	199.00	201.00
3070000	198.00	200.00	201.00
3080000	197.00	198.00	200.00
3090000	197.00	199.00	201.00
3100000	198.25	200.00	200.75
3110000	197.25	199.00	201.00
3120000	198.00	200.00	201.00
3130000	197.25	200.00	201.00
3140000	199.00	200.00	201.00
3150000	199.00	200.00	201.00
3160000	198.25	199.50	201.00
3170000	197.25	199.00	201.00
3180000	198.25	199.50	200.00
3190000	198.00	199.00	200.00
3200000	198.00	200.00	201.00
3210000	198.00	199.00	200.00
3220000	198.00	199.00	201.00
3230000	198.00	199.50	201.00
3240000	198.25	200.00	201.00
3250000	198.00	199.00	200.75
3260000	197.00	199.00	200.75
3270000	197.00	199.00	201.00
3280000	198.00	200.00	200.75
3290000	198.25	200.00	201.00
3300000	198.00	199.50	201.00
3310000	197.00	199.50	201.00
3320000	198.25	199.00	200.00
3330000	197.00	199.00	200.75
3340000	197.25	200.00	201.75
3350000	197.00	199.50	201.00
3360000	197.25	199.00	200.00
3370000	198.00	200.00	200.75
3380000	197.00	199.00	201.00
3390000	197.00	200.00	200.75
3400000	198.00	200.00	201.00
3410000	197.25	200.00	201.00
3420000	198.00	199.00	201.00
3430000	199.00	200.00	201.00
3440000	197.00	199.00	201.00
3450000	197.25	199.00	200.75
3460000	198.00	199.50	200.75
3470000	198.25	200.00	201.00
3480000	198.00	199.00	201.00
3490000	198.00	199.00	200.75
3500000	198.00	199.00	200.00
3510000	198.25	200.00	201.00
3520000	197.25	199.00	201.00
3530000	198.00	199.50	200.75
3540000	198.00	199.00	200.75
3550000	198.00	200.00	201.00
3560000	198.00	200.00	201.00
3570000	198.00	199.00	201.00
3580000	198.25	200.00	201.00
3590000	199.00	200.00	201.00
3600000	197.25	199.00	200.75
3610000	197.00	199.50	201.00
3620000	196.50	199.00	201.00
3630000	198.00	199.00	200.75
3640000	198.00	200.00	200.75
3650000	198.00	199.50	200.75
3660000	197.25	199.00	200.75
3670000	198.00	200.00	201.75
3680000	199.00	199.00	200.75
3690000	197.25	199.00	200.00
3700000	197.25	199.00	200.00
3710000	198.00	200.00	201.00
3720000	198.00	199.50	200.00
3730000	198.00	199.00	200.75
3740000	197.25	199.00	201.00
3750000	197.25	199.00	200.00
3760000	196.00	199.50	201.00
3770000	199.00	199.00	201.00
3780000	198.00	199.50	201.00
3790000	199.00	200.00	201.00
3800000	198.00	199.50	200.75
3810000	197.25	199.00	201.00
3820000	198.00	201.00	202.00
3830000	198.00	200.00	201.00
3840000	197.00	199.00	200.00
3850000	198.00	199.00	201.00
3860000	197.25	199.00	200.00
3870000	198.00	199.00	200.00
3880000	198.00	200.00	201.00
3890000	197.25	199.00	200.75
3900000	198.00	199.00	200.75
3910000	198.25	200.00	201.00
3920000	198.25	200.00	201.00
3930000	199.00	200.00	201.00
3940000	197.00	199.00	201.00
3950000	198.25	200.00	201.00
3960000	198.00	200.00	201.00
3970000	198.00	199.00	200.00
3980000	198.25	199.00	201.00
3990000	198.25	199.00	200.00
4000000	198.00	199.00	201.00
4010000	198.25	200.00	201.00
4020000	197.25	200.00	200.75
4030000	198.00	199.00	201.00
4040000	198.00	200.00	201.00
4050000	198.00	200.00	201.00
4060000	198.25	200.00	201.00
4070000	198.00	199.50	201.00
4080000	198.00	199.00	201.00
4090000	199.25	200.00	201.00
4100000	198.00	199.50	201.00
4110000	198.00	199.00	201.00
4120000	198.00	199.50	200.75
4130000	198.00	200.00	201.00
4140000	197.25	200.00	200.75
4150000	197.00	200.00	201.00
4160000	198.00	200.00	200.00
4170000	198.00	200.00	201.00
4180000	197.00	199.00	201.00
4190000	197.25	199.50	200.00
4200000	197.25	200.00	201.00
4210000	197.00	198.50	200.75
4220000	198.25	199.50	200.00
4230000	198.25	199.00	200.00
4240000	198.00	199.00	201.00
4250000	196.50	200.00	201.00
4260000	197.25	199.50	200.00
4270000	197.00	199.00	200.00
4280000	197.00	200.00	201.00
4290000	198.00	200.00	200.75
4300000	197.25	199.00	200.75
4310000	199.00	200.00	201.00
4320000	198.25	200.00	201.00
4330000	198.25	200.00	201.00
4340000	197.00	199.00	200.75
4350000	198.00	199.50	201.00
4360000	198.25	200.00	201.00
4370000	199.00	200.00	201.00
4380000	197.25	199.50	200.00
4390000	197.00	199.00	201.00
4400000	198.00	200.00	201.00
4410000	198.00	200.00	201.00
4420000	198.00	200.00	201.00
4430000	197.25	200.00	201.00
4440000	198.00	199.00	200.00
4450000	198.00	200.00	201.00
4460000	199.00	200.00	201.00
4470000	196.00	199.00	200.00
4480000	198.00	200.00	200.00
4490000	199.00	199.50	201.00
4500000	198.00	199.00	201.00
4510000	198.00	199.00	200.00
4520000	196.00	199.50	200.00
4530000	198.00	200.00	201.00
4540000	198.00	200.00	201.00
4550000	198.00	200.00	201.00
4560000	199.00	200.00	201.00
4570000	198.00	200.00	201.00
4580000	197.25	199.00	200.75
4590000	198.25	200.00	201.00
4600000	198.00	199.00	201.00
4610000	198.00	200.00	201.00
4620000	199.00	199.50	201.00
4630000	198.25	200.00	201.75
4640000	197.25	199.00	200.75
4650000	197.00	199.00	200.00
4660000	197.25	199.00	200.00
4670000	198.25	199.00	201.00
4680000	198.00	199.50	201.00
4690000	197.25	200.00	200.75
4700000	198.00	200.00	201.00
4710000	198.00	199.00	201.00
4720000	198.00	200.00	201.00
4730000	197.25	200.00	201.00
4740000	198.00	199.50	201.00
4750000	198.00	200.00	201.00
4760000	197.25	199.00	200.75
4770000	198.00	199.00	201.00
4780000	198.00	200.00	201.75
4790000	198.25	200.00	202.00
4800000	198.25	200.00	200.00
4810000	199.00	200.00	201.00
4820000	198.00	200.00	201.00
4830000	198.00	199.50	200.75
4840000	198.25	199.00	200.00
4850000	198.00	199.00	200.75
4860000	198.25	200.00	201.75
4870000	198.00	200.00	201.00
4880000	198.00	200.00	201.00
4890000	198.00	199.00	200.00
4900000	199.00	200.00	201.00
4910000	197.25	199.50	200.75
4920000	198.00	200.00	201.00
4930000	198.00	199.00	200.75
4940000	197.25	200.00	201.00
4950000	198.00	199.50	200.75
4960000	197.00	199.50	200.75
4970000	197.00	199.50	201.00
4980000	198.00	199.50	200.75
4990000	198.00	200.00	201.00
5000000	199.00	200.00	201.75


==> results/cookie/million_10-order-dqn.txt <==
0.01	4.0	4.0	4.0
0.02	5.0	5.0	5.0
0.03	5.0	5.0	5.0
0.04	3.0	3.0	3.0
0.05	3.0	3.0	3.0
0.06	2.0	2.0	2.0
0.07	4.0	4.0	4.0
0.08	3.0	3.0	3.0
0.09	2.0	2.0	2.0
0.1	1.0	1.0	1.0
0.11	1.0	1.0	1.0
0.12	0.0	0.0	0.0
0.13	0.0	0.0	0.0
0.14	0.0	0.0	0.0
0.15	2.0	2.0	2.0
0.16	1.0	1.0	1.0
0.17	3.0	3.0	3.0
0.18	2.0	2.0	2.0
0.19	3.0	3.0	3.0
0.2	4.0	4.0	4.0
0.21	2.0	2.0	2.0
0.22	2.0	2.0	2.0
0.23	2.0	2.0	2.0
0.24	2.0	2.0	2.0
0.25	2.0	2.0	2.0
0.26	2.0	2.0	2.0
0.27	1.0	1.0	1.0
0.28	1.0	1.0	1.0
0.29	2.0	2.0	2.0
0.3	2.0	2.0	2.0
0.31	2.0	2.0	2.0
0.32	2.0	2.0	2.0
0.33	2.0	2.0	2.0
0.34	1.0	1.0	1.0
0.35	1.0	1.0	1.0
0.36	3.0	3.0	3.0
0.37	1.0	1.0	1.0
0.38	1.0	1.0	1.0
0.39	4.0	4.0	4.0
0.4	2.0	2.0	2.0
0.41	1.0	1.0	1.0
0.42	3.0	3.0	3.0
0.43	4.0	4.0	4.0
0.44	4.0	4.0	4.0
0.45	2.0	2.0	2.0
0.46	1.0	1.0	1.0
0.47	1.0	1.0	1.0
0.48	3.0	3.0	3.0
0.49	2.0	2.0	2.0
0.5	4.0	4.0	4.0
0.51	2.0	2.0	2.0
0.52	2.0	2.0	2.0
0.53	5.0	5.0	5.0
0.54	1.0	1.0	1.0
0.55	2.0	2.0	2.0
0.56	2.0	2.0	2.0
0.57	3.0	3.0	3.0
0.58	2.0	2.0	2.0
0.59	2.0	2.0	2.0
0.6	3.0	3.0	3.0
0.61	1.0	1.0	1.0
0.62	2.0	2.0	2.0
0.63	2.0	2.0	2.0
0.64	2.0	2.0	2.0
0.65	2.0	2.0	2.0
0.66	1.0	1.0	1.0
0.67	2.0	2.0	2.0
0.68	2.0	2.0	2.0
0.69	2.0	2.0	2.0
0.7	3.0	3.0	3.0
0.71	5.0	5.0	5.0
0.72	2.0	2.0	2.0
0.73	2.0	2.0	2.0
0.74	1.0	1.0	1.0
0.75	0.0	0.0	0.0
0.76	1.0	1.0	1.0
0.77	1.0	1.0	1.0
0.78	1.0	1.0	1.0
0.79	1.0	1.0	1.0
0.8	1.0	1.0	1.0
0.81	2.0	2.0	2.0
0.82	2.0	2.0	2.0
0.83	1.0	1.0	1.0
0.84	1.0	1.0	1.0
0.85	1.0	1.0	1.0
0.86	2.0	2.0	2.0
0.87	2.0	2.0	2.0
0.88	4.0	4.0	4.0
0.89	1.0	1.0	1.0
0.9	1.0	1.0	1.0
0.91	3.0	3.0	3.0
0.92	1.0	1.0	1.0
0.93	2.0	2.0	2.0
0.94	2.0	2.0	2.0
0.95	2.0	2.0	2.0
0.96	1.0	1.0	1.0
0.97	0.0	0.0	0.0
0.98	0.0	0.0	0.0
0.99	1.0	1.0	1.0
1.0	1.0	1.0	1.0
1.01	1.0	1.0	1.0
1.02	2.0	2.0	2.0
1.03	3.0	3.0	3.0
1.04	4.0	4.0	4.0
1.05	3.0	3.0	3.0
1.06	3.0	3.0	3.0
1.07	2.0	2.0	2.0
1.08	1.0	1.0	1.0
1.09	3.0	3.0	3.0
1.1	1.0	1.0	1.0
1.11	2.0	2.0	2.0
1.12	0.0	0.0	0.0
1.13	1.0	1.0	1.0
1.14	0.0	0.0	0.0
1.15	1.0	1.0	1.0
1.16	1.0	1.0	1.0
1.17	1.0	1.0	1.0
1.18	2.0	2.0	2.0
1.19	2.0	2.0	2.0
1.2	2.0	2.0	2.0
1.21	1.0	1.0	1.0
1.22	0.0	0.0	0.0
1.23	2.0	2.0	2.0
1.24	2.0	2.0	2.0
1.25	2.0	2.0	2.0
1.26	1.0	1.0	1.0
1.27	3.0	3.0	3.0
1.28	1.0	1.0	1.0
1.29	3.0	3.0	3.0
1.3	3.0	3.0	3.0
1.31	3.0	3.0	3.0
1.32	1.0	1.0	1.0
1.33	2.0	2.0	2.0
1.34	1.0	1.0	1.0
1.35	2.0	2.0	2.0
1.36	3.0	3.0	3.0
1.37	2.0	2.0	2.0
1.38	1.0	1.0	1.0
1.39	3.0	3.0	3.0
1.4	2.0	2.0	2.0
1.41	2.0	2.0	2.0
1.42	3.0	3.0	3.0
1.43	1.0	1.0	1.0
1.44	2.0	2.0	2.0
1.45	0.0	0.0	0.0
1.46	0.0	0.0	0.0
1.47	3.0	3.0	3.0
1.48	2.0	2.0	2.0
1.49	2.0	2.0	2.0
1.5	2.0	2.0	2.0
1.51	2.0	2.0	2.0
1.52	2.0	2.0	2.0
1.53	2.0	2.0	2.0
1.54	2.0	2.0	2.0
1.55	3.0	3.0	3.0
1.56	2.0	2.0	2.0
1.57	3.0	3.0	3.0
1.58	3.0	3.0	3.0
1.59	1.0	1.0	1.0
1.6	0.0	0.0	0.0
1.61	2.0	2.0	2.0
1.62	1.0	1.0	1.0
1.63	1.0	1.0	1.0
1.64	2.0	2.0	2.0
1.65	2.0	2.0	2.0
1.66	2.0	2.0	2.0
1.67	2.0	2.0	2.0
1.68	2.0	2.0	2.0
1.69	2.0	2.0	2.0
1.7	3.0	3.0	3.0
1.71	2.0	2.0	2.0
1.72	1.0	1.0	1.0
1.73	1.0	1.0	1.0
1.74	2.0	2.0	2.0
1.75	2.0	2.0	2.0
1.76	1.0	1.0	1.0
1.77	3.0	3.0	3.0
1.78	2.0	2.0	2.0
1.79	1.0	1.0	1.0
1.8	2.0	2.0	2.0
1.81	2.0	2.0	2.0
1.82	2.0	2.0	2.0
1.83	2.0	2.0	2.0
1.84	2.0	2.0	2.0
1.85	2.0	2.0	2.0
1.86	2.0	2.0	2.0
1.87	2.0	2.0	2.0
1.88	1.0	1.0	1.0
1.89	1.0	1.0	1.0
1.9	1.0	1.0	1.0
1.91	1.0	1.0	1.0
1.92	1.0	1.0	1.0
1.93	1.0	1.0	1.0
1.94	3.0	3.0	3.0
1.95	1.0	1.0	1.0
1.96	1.0	1.0	1.0
1.97	2.0	2.0	2.0
1.98	2.0	2.0	2.0
1.99	1.0	1.0	1.0
2.0	2.0	2.0	2.0
2.01	3.0	3.0	3.0
2.02	1.0	1.0	1.0
2.03	2.0	2.0	2.0
2.04	2.0	2.0	2.0
2.05	1.0	1.0	1.0
2.06	2.0	2.0	2.0
2.07	3.0	3.0	3.0
2.08	1.0	1.0	1.0
2.09	1.0	1.0	1.0
2.1	2.0	2.0	2.0
2.11	2.0	2.0	2.0
2.12	1.0	1.0	1.0
2.13	2.0	2.0	2.0
2.14	3.0	3.0	3.0
2.15	4.0	4.0	4.0
2.16	2.0	2.0	2.0
2.17	0.0	0.0	0.0
2.18	1.0	1.0	1.0
2.19	2.0	2.0	2.0
2.2	0.0	0.0	0.0
2.21	1.0	1.0	1.0
2.22	1.0	1.0	1.0
2.23	1.0	1.0	1.0
2.24	3.0	3.0	3.0
2.25	1.0	1.0	1.0
2.26	2.0	2.0	2.0
2.27	2.0	2.0	2.0
2.28	1.0	1.0	1.0
2.29	1.0	1.0	1.0
2.3	1.0	1.0	1.0
2.31	1.0	1.0	1.0
2.32	3.0	3.0	3.0
2.33	3.0	3.0	3.0
2.34	1.0	1.0	1.0
2.35	2.0	2.0	2.0
2.36	1.0	1.0	1.0
2.37	1.0	1.0	1.0
2.38	3.0	3.0	3.0
2.39	1.0	1.0	1.0
2.4	3.0	3.0	3.0
2.41	3.0	3.0	3.0
2.42	5.0	5.0	5.0
2.43	2.0	2.0	2.0
2.44	2.0	2.0	2.0
2.45	4.0	4.0	4.0
2.46	1.0	1.0	1.0
2.47	4.0	4.0	4.0
2.48	3.0	3.0	3.0
2.49	2.0	2.0	2.0
2.5	3.0	3.0	3.0
2.51	2.0	2.0	2.0
2.52	2.0	2.0	2.0
2.53	1.0	1.0	1.0
2.54	2.0	2.0	2.0
2.55	2.0	2.0	2.0
2.56	2.0	2.0	2.0
2.57	4.0	4.0	4.0
2.58	3.0	3.0	3.0
2.59	3.0	3.0	3.0
2.6	4.0	4.0	4.0
2.61	4.0	4.0	4.0
2.62	3.0	3.0	3.0
2.63	3.0	3.0	3.0
2.64	2.0	2.0	2.0
2.65	1.0	1.0	1.0
2.66	3.0	3.0	3.0
2.67	2.0	2.0	2.0
2.68	2.0	2.0	2.0
2.69	3.0	3.0	3.0
2.7	2.0	2.0	2.0
2.71	3.0	3.0	3.0
2.72	2.0	2.0	2.0
2.73	0.0	0.0	0.0
2.74	1.0	1.0	1.0
2.75	2.0	2.0	2.0
2.76	1.0	1.0	1.0
2.77	1.0	1.0	1.0
2.78	4.0	4.0	4.0
2.79	2.0	2.0	2.0
2.8	1.0	1.0	1.0
2.81	1.0	1.0	1.0
2.82	4.0	4.0	4.0
2.83	2.0	2.0	2.0
2.84	1.0	1.0	1.0
2.85	3.0	3.0	3.0
2.86	1.0	1.0	1.0
2.87	3.0	3.0	3.0
2.88	3.0	3.0	3.0
2.89	2.0	2.0	2.0
2.9	4.0	4.0	4.0
2.91	3.0	3.0	3.0
2.92	2.0	2.0	2.0
2.93	2.0	2.0	2.0
2.94	2.0	2.0	2.0
2.95	3.0	3.0	3.0
2.96	3.0	3.0	3.0
2.97	2.0	2.0	2.0
2.98	3.0	3.0	3.0
2.99	2.0	2.0	2.0
3.0	4.0	4.0	4.0
3.01	3.0	3.0	3.0
3.02	4.0	4.0	4.0
3.03	3.0	3.0	3.0
3.04	3.0	3.0	3.0
3.05	2.0	2.0	2.0
3.06	1.0	1.0	1.0
3.07	2.0	2.0	2.0
3.08	2.0	2.0	2.0
3.09	2.0	2.0	2.0
3.1	5.0	5.0	5.0
3.11	3.0	3.0	3.0
3.12	3.0	3.0	3.0
3.13	3.0	3.0	3.0
3.14	3.0	3.0	3.0
3.15	5.0	5.0	5.0
3.16	3.0	3.0	3.0
3.17	2.0	2.0	2.0
3.18	3.0	3.0	3.0
3.19	1.0	1.0	1.0
3.2	2.0	2.0	2.0
3.21	2.0	2.0	2.0
3.22	3.0	3.0	3.0
3.23	3.0	3.0	3.0
3.24	3.0	3.0	3.0
3.25	3.0	3.0	3.0
3.26	3.0	3.0	3.0
3.27	3.0	3.0	3.0
3.28	3.0	3.0	3.0
3.29	2.0	2.0	2.0
3.3	6.0	6.0	6.0
3.31	2.0	2.0	2.0
3.32	3.0	3.0	3.0
3.33	3.0	3.0	3.0
3.34	3.0	3.0	3.0
3.35	2.0	2.0	2.0
3.36	1.0	1.0	1.0
3.37	3.0	3.0	3.0
3.38	3.0	3.0	3.0
3.39	3.0	3.0	3.0
3.4	3.0	3.0	3.0
3.41	2.0	2.0	2.0
3.42	3.0	3.0	3.0
3.43	3.0	3.0	3.0
3.44	2.0	2.0	2.0
3.45	2.0	2.0	2.0
3.46	3.0	3.0	3.0
3.47	3.0	3.0	3.0
3.48	4.0	4.0	4.0
3.49	3.0	3.0	3.0
3.5	3.0	3.0	3.0
3.51	3.0	3.0	3.0
3.52	4.0	4.0	4.0
3.53	4.0	4.0	4.0
3.54	3.0	3.0	3.0
3.55	2.0	2.0	2.0
3.56	4.0	4.0	4.0
3.57	5.0	5.0	5.0
3.58	3.0	3.0	3.0
3.59	3.0	3.0	3.0
3.6	2.0	2.0	2.0
3.61	6.0	6.0	6.0
3.62	2.0	2.0	2.0
3.63	2.0	2.0	2.0
3.64	2.0	2.0	2.0
3.65	3.0	3.0	3.0
3.66	2.0	2.0	2.0
3.67	2.0	2.0	2.0
3.68	3.0	3.0	3.0
3.69	1.0	1.0	1.0
3.7	2.0	2.0	2.0
3.71	5.0	5.0	5.0
3.72	3.0	3.0	3.0
3.73	3.0	3.0	3.0
3.74	2.0	2.0	2.0
3.75	2.0	2.0	2.0
3.76	2.0	2.0	2.0
3.77	3.0	3.0	3.0
3.78	3.0	3.0	3.0
3.79	3.0	3.0	3.0
3.8	3.0	3.0	3.0
3.81	4.0	4.0	4.0
3.82	3.0	3.0	3.0
3.83	3.0	3.0	3.0
3.84	4.0	4.0	4.0
3.85	2.0	2.0	2.0
3.86	2.0	2.0	2.0
3.87	4.0	4.0	4.0
3.88	3.0	3.0	3.0
3.89	2.0	2.0	2.0
3.9	2.0	2.0	2.0
3.91	3.0	3.0	3.0
3.92	2.0	2.0	2.0
3.93	3.0	3.0	3.0
3.94	2.0	2.0	2.0
3.95	3.0	3.0	3.0
3.96	2.0	2.0	2.0
3.97	4.0	4.0	4.0
3.98	2.0	2.0	2.0
3.99	3.0	3.0	3.0
4.0	3.0	3.0	3.0
4.01	4.0	4.0	4.0
4.02	3.0	3.0	3.0
4.03	3.0	3.0	3.0
4.04	4.0	4.0	4.0
4.05	3.0	3.0	3.0
4.06	3.0	3.0	3.0
4.07	2.0	2.0	2.0
4.08	3.0	3.0	3.0
4.09	3.0	3.0	3.0
4.1	2.0	2.0	2.0
4.11	2.0	2.0	2.0
4.12	3.0	3.0	3.0
4.13	4.0	4.0	4.0
4.14	2.0	2.0	2.0
4.15	3.0	3.0	3.0
4.16	3.0	3.0	3.0
4.17	2.0	2.0	2.0
4.18	5.0	5.0	5.0
4.19	3.0	3.0	3.0
4.2	4.0	4.0	4.0
4.21	2.0	2.0	2.0
4.22	4.0	4.0	4.0
4.23	3.0	3.0	3.0
4.24	2.0	2.0	2.0
4.25	3.0	3.0	3.0
4.26	4.0	4.0	4.0
4.27	3.0	3.0	3.0
4.28	3.0	3.0	3.0
4.29	3.0	3.0	3.0
4.3	3.0	3.0	3.0
4.31	3.0	3.0	3.0
4.32	2.0	2.0	2.0
4.33	3.0	3.0	3.0
4.34	2.0	2.0	2.0
4.35	3.0	3.0	3.0
4.36	3.0	3.0	3.0
4.37	2.0	2.0	2.0
4.38	3.0	3.0	3.0
4.39	3.0	3.0	3.0
4.4	4.0	4.0	4.0
4.41	3.0	3.0	3.0
4.42	2.0	2.0	2.0
4.43	4.0	4.0	4.0
4.44	4.0	4.0	4.0
4.45	3.0	3.0	3.0
4.46	3.0	3.0	3.0
4.47	3.0	3.0	3.0
4.48	2.0	2.0	2.0
4.49	5.0	5.0	5.0
4.5	4.0	4.0	4.0
4.51	3.0	3.0	3.0
4.52	2.0	2.0	2.0
4.53	2.0	2.0	2.0
4.54	3.0	3.0	3.0
4.55	4.0	4.0	4.0
4.56	2.0	2.0	2.0
4.57	4.0	4.0	4.0
4.58	3.0	3.0	3.0
4.59	2.0	2.0	2.0
4.6	3.0	3.0	3.0
4.61	2.0	2.0	2.0
4.62	3.0	3.0	3.0
4.63	2.0	2.0	2.0
4.64	5.0	5.0	5.0
4.65	5.0	5.0	5.0
4.66	3.0	3.0	3.0
4.67	2.0	2.0	2.0
4.68	5.0	5.0	5.0
4.69	3.0	3.0	3.0
4.7	2.0	2.0	2.0
4.71	4.0	4.0	4.0
4.72	2.0	2.0	2.0
4.73	3.0	3.0	3.0
4.74	4.0	4.0	4.0
4.75	3.0	3.0	3.0
4.76	4.0	4.0	4.0
4.77	2.0	2.0	2.0
4.78	3.0	3.0	3.0
4.79	3.0	3.0	3.0
4.8	3.0	3.0	3.0
4.81	3.0	3.0	3.0
4.82	5.0	5.0	5.0
4.83	1.0	1.0	1.0
4.84	2.0	2.0	2.0
4.85	4.0	4.0	4.0
4.86	1.0	1.0	1.0
4.87	3.0	3.0	3.0
4.88	4.0	4.0	4.0
4.89	2.0	2.0	2.0
4.9	4.0	4.0	4.0
4.91	5.0	5.0	5.0
4.92	4.0	4.0	4.0
4.93	4.0	4.0	4.0
4.94	3.0	3.0	3.0
4.95	4.0	4.0	4.0
4.96	2.0	2.0	2.0
4.97	2.0	2.0	2.0
4.98	3.0	3.0	3.0
4.99	2.0	2.0	2.0
5.0	2.0	2.0	2.0


==> results/cookie/million_a2c.txt <==
0.0	2.0	2.0	2.0
0.01	4.0	4.0	4.0
0.02	4.0	4.0	4.0
0.03	3.0	3.0	3.0
0.04	5.0	5.0	5.0
0.05	4.0	4.0	4.0
0.06	3.0	3.0	3.0
0.07	4.0	4.0	4.0
0.08	5.0	5.0	5.0
0.09	4.0	4.0	4.0
0.1	4.0	4.0	4.0
0.11	4.0	4.0	4.0
0.12	4.0	4.0	4.0
0.13	3.0	3.0	3.0
0.14	5.0	5.0	5.0
0.15	5.0	5.0	5.0
0.16	3.0	3.0	3.0
0.17	4.0	4.0	4.0
0.18	3.0	3.0	3.0
0.19	4.0	4.0	4.0
0.2	4.0	4.0	4.0
0.21	4.0	4.0	4.0
0.22	4.0	4.0	4.0
0.23	4.0	4.0	4.0
0.24	3.0	3.0	3.0
0.25	4.0	4.0	4.0
0.26	4.0	4.0	4.0
0.27	3.0	3.0	3.0
0.28	4.0	4.0	4.0
0.29	4.0	4.0	4.0
0.3	3.0	3.0	3.0
0.31	3.0	3.0	3.0
0.32	4.0	4.0	4.0
0.33	4.0	4.0	4.0
0.34	4.0	4.0	4.0
0.35	3.0	3.0	3.0
0.36	3.0	3.0	3.0
0.37	3.0	3.0	3.0
0.38	3.0	3.0	3.0
0.39	4.0	4.0	4.0
0.4	3.0	3.0	3.0
0.41	4.0	4.0	4.0
0.42	4.0	4.0	4.0
0.43	3.0	3.0	3.0
0.44	4.0	4.0	4.0
0.45	5.0	5.0	5.0
0.46	3.0	3.0	3.0
0.47	3.0	3.0	3.0
0.48	4.0	4.0	4.0
0.49	4.0	4.0	4.0
0.5	4.0	4.0	4.0
0.51	5.0	5.0	5.0
0.52	4.0	4.0	4.0
0.53	4.0	4.0	4.0
0.54	4.0	4.0	4.0
0.55	3.0	3.0	3.0
0.56	4.0	4.0	4.0
0.57	4.0	4.0	4.0
0.58	4.0	4.0	4.0
0.59	3.0	3.0	3.0
0.6	4.0	4.0	4.0
0.61	4.0	4.0	4.0
0.62	4.0	4.0	4.0
0.63	4.0	4.0	4.0
0.64	4.0	4.0	4.0
0.65	4.0	4.0	4.0
0.66	3.0	3.0	3.0
0.67	4.0	4.0	4.0
0.68	4.0	4.0	4.0
0.69	4.0	4.0	4.0
0.7	4.0	4.0	4.0
0.71	4.0	4.0	4.0
0.72	3.0	3.0	3.0
0.73	4.0	4.0	4.0
0.74	3.0	3.0	3.0
0.75	3.0	3.0	3.0
0.76	4.0	4.0	4.0
0.77	4.0	4.0	4.0
0.78	4.0	4.0	4.0
0.79	3.0	3.0	3.0
0.8	4.0	4.0	4.0
0.81	4.0	4.0	4.0
0.82	3.0	3.0	3.0
0.83	4.0	4.0	4.0
0.84	5.0	5.0	5.0
0.85	5.0	5.0	5.0
0.86	3.0	3.0	3.0
0.87	6.0	6.0	6.0
0.88	4.0	4.0	4.0
0.89	4.0	4.0	4.0
0.9	4.0	4.0	4.0
0.91	4.0	4.0	4.0
0.92	4.0	4.0	4.0
0.93	4.0	4.0	4.0
0.94	3.0	3.0	3.0
0.95	3.0	3.0	3.0
0.96	3.0	3.0	3.0
0.97	4.0	4.0	4.0
0.98	5.0	5.0	5.0
0.99	3.0	3.0	3.0
1.0	3.0	3.0	3.0
1.01	3.0	3.0	3.0
1.02	3.0	3.0	3.0
1.03	4.0	4.0	4.0
1.04	4.0	4.0	4.0
1.05	4.0	4.0	4.0
1.06	4.0	4.0	4.0
1.07	4.0	4.0	4.0
1.08	4.0	4.0	4.0
1.09	3.0	3.0	3.0
1.1	4.0	4.0	4.0
1.11	4.0	4.0	4.0
1.12	3.0	3.0	3.0
1.13	4.0	4.0	4.0
1.14	4.0	4.0	4.0
1.15	4.0	4.0	4.0
1.16	4.0	4.0	4.0
1.17	4.0	4.0	4.0
1.18	4.0	4.0	4.0
1.19	4.0	4.0	4.0
1.2	3.0	3.0	3.0
1.21	4.0	4.0	4.0
1.22	4.0	4.0	4.0
1.23	4.0	4.0	4.0
1.24	6.0	6.0	6.0
1.25	5.0	5.0	5.0
1.26	4.0	4.0	4.0
1.27	3.0	3.0	3.0
1.28	4.0	4.0	4.0
1.29	4.0	4.0	4.0
1.3	3.0	3.0	3.0
1.31	3.0	3.0	3.0
1.32	4.0	4.0	4.0
1.33	4.0	4.0	4.0
1.34	4.0	4.0	4.0
1.35	4.0	4.0	4.0
1.36	4.0	4.0	4.0
1.37	4.0	4.0	4.0
1.38	4.0	4.0	4.0
1.39	4.0	4.0	4.0
1.4	4.0	4.0	4.0
1.41	3.0	3.0	3.0
1.42	4.0	4.0	4.0
1.43	4.0	4.0	4.0
1.44	5.0	5.0	5.0
1.45	4.0	4.0	4.0
1.46	4.0	4.0	4.0
1.47	4.0	4.0	4.0
1.48	3.0	3.0	3.0
1.49	4.0	4.0	4.0
1.5	3.0	3.0	3.0
1.51	6.0	6.0	6.0
1.52	3.0	3.0	3.0
1.53	4.0	4.0	4.0
1.54	5.0	5.0	5.0
1.55	4.0	4.0	4.0
1.56	4.0	4.0	4.0
1.57	4.0	4.0	4.0
1.58	4.0	4.0	4.0
1.59	4.0	4.0	4.0
1.6	4.0	4.0	4.0
1.61	4.0	4.0	4.0
1.62	4.0	4.0	4.0
1.63	4.0	4.0	4.0
1.64	4.0	4.0	4.0
1.65	4.0	4.0	4.0
1.66	4.0	4.0	4.0
1.67	5.0	5.0	5.0
1.68	5.0	5.0	5.0
1.69	4.0	4.0	4.0
1.7	4.0	4.0	4.0
1.71	4.0	4.0	4.0
1.72	4.0	4.0	4.0
1.73	4.0	4.0	4.0
1.74	3.0	3.0	3.0
1.75	4.0	4.0	4.0
1.76	4.0	4.0	4.0
1.77	4.0	4.0	4.0
1.78	4.0	4.0	4.0
1.79	5.0	5.0	5.0
1.8	3.0	3.0	3.0
1.81	4.0	4.0	4.0
1.82	4.0	4.0	4.0
1.83	4.0	4.0	4.0
1.84	4.0	4.0	4.0
1.85	3.0	3.0	3.0
1.86	4.0	4.0	4.0
1.87	4.0	4.0	4.0
1.88	4.0	4.0	4.0
1.89	3.0	3.0	3.0
1.9	4.0	4.0	4.0
1.91	3.0	3.0	3.0
1.92	4.0	4.0	4.0
1.93	4.0	4.0	4.0
1.94	4.0	4.0	4.0
1.95	4.0	4.0	4.0
1.96	4.0	4.0	4.0
1.97	3.0	3.0	3.0
1.98	4.0	4.0	4.0
1.99	4.0	4.0	4.0
2.0	4.0	4.0	4.0
2.01	3.0	3.0	3.0
2.02	4.0	4.0	4.0
2.03	3.0	3.0	3.0
2.04	4.0	4.0	4.0
2.05	3.0	3.0	3.0
2.06	4.0	4.0	4.0
2.07	4.0	4.0	4.0
2.08	4.0	4.0	4.0
2.09	4.0	4.0	4.0
2.1	4.0	4.0	4.0
2.11	3.0	3.0	3.0
2.12	4.0	4.0	4.0
2.13	4.0	4.0	4.0
2.14	4.0	4.0	4.0
2.15	3.0	3.0	3.0
2.16	4.0	4.0	4.0
2.17	4.0	4.0	4.0
2.18	5.0	5.0	5.0
2.19	4.0	4.0	4.0
2.2	4.0	4.0	4.0
2.21	4.0	4.0	4.0
2.22	3.0	3.0	3.0
2.23	5.0	5.0	5.0
2.24	3.0	3.0	3.0
2.25	4.0	4.0	4.0
2.26	3.0	3.0	3.0
2.27	3.0	3.0	3.0
2.28	3.0	3.0	3.0
2.29	5.0	5.0	5.0
2.3	4.0	4.0	4.0
2.31	4.0	4.0	4.0
2.32	5.0	5.0	5.0
2.33	5.0	5.0	5.0
2.34	4.0	4.0	4.0
2.35	3.0	3.0	3.0
2.36	5.0	5.0	5.0
2.37	3.0	3.0	3.0
2.38	5.0	5.0	5.0
2.39	4.0	4.0	4.0
2.4	3.0	3.0	3.0
2.41	4.0	4.0	4.0
2.42	4.0	4.0	4.0
2.43	3.0	3.0	3.0
2.44	4.0	4.0	4.0
2.45	3.0	3.0	3.0
2.46	4.0	4.0	4.0
2.47	4.0	4.0	4.0
2.48	3.0	3.0	3.0
2.49	4.0	4.0	4.0
2.5	4.0	4.0	4.0
2.51	4.0	4.0	4.0
2.52	4.0	4.0	4.0
2.53	4.0	4.0	4.0
2.54	4.0	4.0	4.0
2.55	3.0	3.0	3.0
2.56	3.0	3.0	3.0
2.57	3.0	3.0	3.0
2.58	5.0	5.0	5.0
2.59	4.0	4.0	4.0
2.6	5.0	5.0	5.0
2.61	3.0	3.0	3.0
2.62	4.0	4.0	4.0
2.63	4.0	4.0	4.0
2.64	5.0	5.0	5.0
2.65	3.0	3.0	3.0
2.66	4.0	4.0	4.0
2.67	4.0	4.0	4.0
2.68	5.0	5.0	5.0
2.69	3.0	3.0	3.0
2.7	4.0	4.0	4.0
2.71	5.0	5.0	5.0
2.72	4.0	4.0	4.0
2.73	4.0	4.0	4.0
2.74	4.0	4.0	4.0
2.75	4.0	4.0	4.0
2.76	3.0	3.0	3.0
2.77	4.0	4.0	4.0
2.78	3.0	3.0	3.0
2.79	4.0	4.0	4.0
2.8	4.0	4.0	4.0
2.81	3.0	3.0	3.0
2.82	3.0	3.0	3.0
2.83	4.0	4.0	4.0
2.84	4.0	4.0	4.0
2.85	4.0	4.0	4.0
2.86	5.0	5.0	5.0
2.87	3.0	3.0	3.0
2.88	4.0	4.0	4.0
2.89	4.0	4.0	4.0
2.9	5.0	5.0	5.0
2.91	4.0	4.0	4.0
2.92	5.0	5.0	5.0
2.93	4.0	4.0	4.0
2.94	4.0	4.0	4.0
2.95	3.0	3.0	3.0
2.96	4.0	4.0	4.0
2.97	4.0	4.0	4.0
2.98	5.0	5.0	5.0
2.99	4.0	4.0	4.0
3.0	3.0	3.0	3.0
3.01	3.0	3.0	3.0
3.02	3.0	3.0	3.0
3.03	4.0	4.0	4.0
3.04	4.0	4.0	4.0
3.05	3.0	3.0	3.0
3.06	3.0	3.0	3.0
3.07	4.0	4.0	4.0
3.08	3.0	3.0	3.0
3.09	4.0	4.0	4.0
3.1	3.0	3.0	3.0
3.11	4.0	4.0	4.0
3.12	5.0	5.0	5.0
3.13	3.0	3.0	3.0
3.14	4.0	4.0	4.0
3.15	5.0	5.0	5.0
3.16	3.0	3.0	3.0
3.17	3.0	3.0	3.0
3.18	4.0	4.0	4.0
3.19	3.0	3.0	3.0
3.2	4.0	4.0	4.0
3.21	4.0	4.0	4.0
3.22	4.0	4.0	4.0
3.23	4.0	4.0	4.0
3.24	5.0	5.0	5.0
3.25	4.0	4.0	4.0
3.26	4.0	4.0	4.0
3.27	4.0	4.0	4.0
3.28	4.0	4.0	4.0
3.29	4.0	4.0	4.0
3.3	3.0	3.0	3.0
3.31	3.0	3.0	3.0
3.32	4.0	4.0	4.0
3.33	5.0	5.0	5.0
3.34	4.0	4.0	4.0
3.35	4.0	4.0	4.0
3.36	4.0	4.0	4.0
3.37	5.0	5.0	5.0
3.38	4.0	4.0	4.0
3.39	4.0	4.0	4.0
3.4	3.0	3.0	3.0
3.41	3.0	3.0	3.0
3.42	4.0	4.0	4.0
3.43	5.0	5.0	5.0
3.44	5.0	5.0	5.0
3.45	4.0	4.0	4.0
3.46	4.0	4.0	4.0
3.47	5.0	5.0	5.0
3.48	4.0	4.0	4.0
3.49	5.0	5.0	5.0
3.5	4.0	4.0	4.0
3.51	3.0	3.0	3.0
3.52	3.0	3.0	3.0
3.53	5.0	5.0	5.0
3.54	4.0	4.0	4.0
3.55	4.0	4.0	4.0
3.56	4.0	4.0	4.0
3.57	5.0	5.0	5.0
3.58	4.0	4.0	4.0
3.59	4.0	4.0	4.0
3.6	5.0	5.0	5.0
3.61	4.0	4.0	4.0
3.62	4.0	4.0	4.0
3.63	3.0	3.0	3.0
3.64	5.0	5.0	5.0
3.65	5.0	5.0	5.0
3.66	3.0	3.0	3.0
3.67	4.0	4.0	4.0
3.68	3.0	3.0	3.0
3.69	3.0	3.0	3.0
3.7	4.0	4.0	4.0
3.71	3.0	3.0	3.0
3.72	3.0	3.0	3.0
3.73	3.0	3.0	3.0
3.74	3.0	3.0	3.0
3.75	4.0	4.0	4.0
3.76	4.0	4.0	4.0
3.77	3.0	3.0	3.0
3.78	4.0	4.0	4.0
3.79	4.0	4.0	4.0
3.8	4.0	4.0	4.0
3.81	4.0	4.0	4.0
3.82	4.0	4.0	4.0
3.83	5.0	5.0	5.0
3.84	4.0	4.0	4.0
3.85	4.0	4.0	4.0
3.86	5.0	5.0	5.0
3.87	4.0	4.0	4.0
3.88	4.0	4.0	4.0
3.89	4.0	4.0	4.0
3.9	4.0	4.0	4.0
3.91	4.0	4.0	4.0
3.92	4.0	4.0	4.0
3.93	3.0	3.0	3.0
3.94	3.0	3.0	3.0
3.95	4.0	4.0	4.0
3.96	4.0	4.0	4.0
3.97	5.0	5.0	5.0
3.98	3.0	3.0	3.0
3.99	4.0	4.0	4.0
4.0	3.0	3.0	3.0
4.01	4.0	4.0	4.0
4.02	3.0	3.0	3.0
4.03	4.0	4.0	4.0
4.04	4.0	4.0	4.0
4.05	4.0	4.0	4.0
4.06	4.0	4.0	4.0
4.07	5.0	5.0	5.0
4.08	5.0	5.0	5.0
4.09	3.0	3.0	3.0
4.1	4.0	4.0	4.0
4.11	4.0	4.0	4.0
4.12	3.0	3.0	3.0
4.13	4.0	4.0	4.0
4.14	3.0	3.0	3.0
4.15	4.0	4.0	4.0
4.16	4.0	4.0	4.0
4.17	4.0	4.0	4.0
4.18	5.0	5.0	5.0
4.19	4.0	4.0	4.0
4.2	4.0	4.0	4.0
4.21	4.0	4.0	4.0
4.22	4.0	4.0	4.0
4.23	4.0	4.0	4.0
4.24	4.0	4.0	4.0
4.25	4.0	4.0	4.0
4.26	3.0	3.0	3.0
4.27	4.0	4.0	4.0
4.28	3.0	3.0	3.0
4.29	4.0	4.0	4.0
4.3	4.0	4.0	4.0
4.31	4.0	4.0	4.0
4.32	3.0	3.0	3.0
4.33	4.0	4.0	4.0
4.34	4.0	4.0	4.0
4.35	3.0	3.0	3.0
4.36	4.0	4.0	4.0
4.37	3.0	3.0	3.0
4.38	4.0	4.0	4.0
4.39	4.0	4.0	4.0
4.4	3.0	3.0	3.0
4.41	4.0	4.0	4.0
4.42	5.0	5.0	5.0
4.43	3.0	3.0	3.0
4.44	4.0	4.0	4.0
4.45	3.0	3.0	3.0
4.46	4.0	4.0	4.0
4.47	4.0	4.0	4.0
4.48	5.0	5.0	5.0
4.49	3.0	3.0	3.0
4.5	3.0	3.0	3.0
4.51	4.0	4.0	4.0
4.52	4.0	4.0	4.0
4.53	4.0	4.0	4.0
4.54	3.0	3.0	3.0
4.55	4.0	4.0	4.0
4.56	4.0	4.0	4.0
4.57	4.0	4.0	4.0
4.58	3.0	3.0	3.0
4.59	4.0	4.0	4.0
4.6	4.0	4.0	4.0
4.61	4.0	4.0	4.0
4.62	3.0	3.0	3.0
4.63	5.0	5.0	5.0
4.64	4.0	4.0	4.0
4.65	4.0	4.0	4.0
4.66	4.0	4.0	4.0
4.67	4.0	4.0	4.0
4.68	3.0	3.0	3.0
4.69	5.0	5.0	5.0
4.7	3.0	3.0	3.0
4.71	5.0	5.0	5.0
4.72	4.0	4.0	4.0
4.73	4.0	4.0	4.0
4.74	4.0	4.0	4.0
4.75	5.0	5.0	5.0
4.76	3.0	3.0	3.0
4.77	3.0	3.0	3.0
4.78	3.0	3.0	3.0
4.79	3.0	3.0	3.0
4.8	3.0	3.0	3.0
4.81	3.0	3.0	3.0
4.82	3.0	3.0	3.0
4.83	4.0	4.0	4.0
4.84	4.0	4.0	4.0
4.85	4.0	4.0	4.0
4.86	4.0	4.0	4.0
4.87	4.0	4.0	4.0
4.88	4.0	4.0	4.0
4.89	4.0	4.0	4.0
4.9	5.0	5.0	5.0
4.91	3.0	3.0	3.0
4.92	4.0	4.0	4.0
4.93	4.0	4.0	4.0
4.94	4.0	4.0	4.0
4.95	3.0	3.0	3.0
4.96	1.0	1.0	1.0


==> results/cookie/million_acer.txt <==
0.0	2.0	2.0	2.0
0.01	4.0	4.0	4.0
0.02	3.0	3.0	3.0
0.03	4.0	4.0	4.0
0.04	3.0	3.0	3.0
0.05	4.0	4.0	4.0
0.06	4.0	4.0	4.0
0.07	4.0	4.0	4.0
0.08	5.0	5.0	5.0
0.09	3.0	3.0	3.0
0.1	3.0	3.0	3.0
0.11	4.0	4.0	4.0
0.12	4.0	4.0	4.0
0.13	4.0	4.0	4.0
0.14	5.0	5.0	5.0
0.15	3.0	3.0	3.0
0.16	4.0	4.0	4.0
0.17	5.0	5.0	5.0
0.18	4.0	4.0	4.0
0.19	4.0	4.0	4.0
0.2	3.0	3.0	3.0
0.21	5.0	5.0	5.0
0.22	4.0	4.0	4.0
0.23	3.0	3.0	3.0
0.24	4.0	4.0	4.0
0.25	4.0	4.0	4.0
0.26	3.0	3.0	3.0
0.27	4.0	4.0	4.0
0.28	3.0	3.0	3.0
0.29	4.0	4.0	4.0
0.3	4.0	4.0	4.0
0.31	4.0	4.0	4.0
0.32	4.0	4.0	4.0
0.33	3.0	3.0	3.0
0.34	6.0	6.0	6.0
0.35	5.0	5.0	5.0
0.36	4.0	4.0	4.0
0.37	4.0	4.0	4.0
0.38	5.0	5.0	5.0
0.39	4.0	4.0	4.0
0.4	5.0	5.0	5.0
0.41	4.0	4.0	4.0
0.42	4.0	4.0	4.0
0.43	4.0	4.0	4.0
0.44	3.0	3.0	3.0
0.45	4.0	4.0	4.0
0.46	4.0	4.0	4.0
0.47	4.0	4.0	4.0
0.48	3.0	3.0	3.0
0.49	3.0	3.0	3.0
0.5	3.0	3.0	3.0
0.51	4.0	4.0	4.0
0.52	4.0	4.0	4.0
0.53	4.0	4.0	4.0
0.54	4.0	4.0	4.0
0.55	4.0	4.0	4.0
0.56	3.0	3.0	3.0
0.57	4.0	4.0	4.0
0.58	4.0	4.0	4.0
0.59	4.0	4.0	4.0
0.6	4.0	4.0	4.0
0.61	3.0	3.0	3.0
0.62	4.0	4.0	4.0
0.63	3.0	3.0	3.0
0.64	4.0	4.0	4.0
0.65	3.0	3.0	3.0
0.66	4.0	4.0	4.0
0.67	5.0	5.0	5.0
0.68	4.0	4.0	4.0
0.69	5.0	5.0	5.0
0.7	4.0	4.0	4.0
0.71	5.0	5.0	5.0
0.72	4.0	4.0	4.0
0.73	3.0	3.0	3.0
0.74	5.0	5.0	5.0
0.75	3.0	3.0	3.0
0.76	3.0	3.0	3.0
0.77	3.0	3.0	3.0
0.78	3.0	3.0	3.0
0.79	4.0	4.0	4.0
0.8	3.0	3.0	3.0
0.81	4.0	4.0	4.0
0.82	4.0	4.0	4.0
0.83	4.0	4.0	4.0
0.84	5.0	5.0	5.0
0.85	4.0	4.0	4.0
0.86	4.0	4.0	4.0
0.87	4.0	4.0	4.0
0.88	4.0	4.0	4.0
0.89	5.0	5.0	5.0
0.9	4.0	4.0	4.0
0.91	3.0	3.0	3.0
0.92	3.0	3.0	3.0
0.93	3.0	3.0	3.0
0.94	4.0	4.0	4.0
0.95	4.0	4.0	4.0
0.96	3.0	3.0	3.0
0.97	4.0	4.0	4.0
0.98	4.0	4.0	4.0
0.99	3.0	3.0	3.0
1.0	4.0	4.0	4.0
1.01	4.0	4.0	4.0
1.02	4.0	4.0	4.0
1.03	4.0	4.0	4.0
1.04	4.0	4.0	4.0
1.05	4.0	4.0	4.0
1.06	3.0	3.0	3.0
1.07	4.0	4.0	4.0
1.08	3.0	3.0	3.0
1.09	3.0	3.0	3.0
1.1	3.0	3.0	3.0
1.11	4.0	4.0	4.0
1.12	4.0	4.0	4.0
1.13	5.0	5.0	5.0
1.14	3.0	3.0	3.0
1.15	4.0	4.0	4.0
1.16	4.0	4.0	4.0
1.17	4.0	4.0	4.0
1.18	4.0	4.0	4.0
1.19	3.0	3.0	3.0
1.2	4.0	4.0	4.0
1.21	4.0	4.0	4.0
1.22	3.0	3.0	3.0
1.23	3.0	3.0	3.0
1.24	4.0	4.0	4.0
1.25	3.0	3.0	3.0
1.26	3.0	3.0	3.0
1.27	4.0	4.0	4.0
1.28	4.0	4.0	4.0
1.29	4.0	4.0	4.0
1.3	3.0	3.0	3.0
1.31	4.0	4.0	4.0
1.32	3.0	3.0	3.0
1.33	4.0	4.0	4.0
1.34	4.0	4.0	4.0
1.35	3.0	3.0	3.0
1.36	4.0	4.0	4.0
1.37	3.0	3.0	3.0
1.38	3.0	3.0	3.0
1.39	3.0	3.0	3.0
1.4	5.0	5.0	5.0
1.41	4.0	4.0	4.0
1.42	4.0	4.0	4.0
1.43	4.0	4.0	4.0
1.44	4.0	4.0	4.0
1.45	3.0	3.0	3.0
1.46	4.0	4.0	4.0
1.47	3.0	3.0	3.0
1.48	3.0	3.0	3.0
1.49	2.0	2.0	2.0
1.5	4.0	4.0	4.0
1.51	4.0	4.0	4.0
1.52	3.0	3.0	3.0
1.53	4.0	4.0	4.0
1.54	3.0	3.0	3.0
1.55	4.0	4.0	4.0
1.56	3.0	3.0	3.0
1.57	4.0	4.0	4.0
1.58	5.0	5.0	5.0
1.59	3.0	3.0	3.0
1.6	5.0	5.0	5.0
1.61	4.0	4.0	4.0
1.62	3.0	3.0	3.0
1.63	4.0	4.0	4.0
1.64	3.0	3.0	3.0
1.65	3.0	3.0	3.0
1.66	5.0	5.0	5.0
1.67	3.0	3.0	3.0
1.68	3.0	3.0	3.0
1.69	4.0	4.0	4.0
1.7	5.0	5.0	5.0
1.71	3.0	3.0	3.0
1.72	4.0	4.0	4.0
1.73	4.0	4.0	4.0
1.74	3.0	3.0	3.0
1.75	3.0	3.0	3.0
1.76	4.0	4.0	4.0
1.77	5.0	5.0	5.0
1.78	4.0	4.0	4.0
1.79	4.0	4.0	4.0
1.8	3.0	3.0	3.0
1.81	4.0	4.0	4.0
1.82	4.0	4.0	4.0
1.83	4.0	4.0	4.0
1.84	3.0	3.0	3.0
1.85	4.0	4.0	4.0
1.86	4.0	4.0	4.0
1.87	4.0	4.0	4.0
1.88	4.0	4.0	4.0
1.89	3.0	3.0	3.0
1.9	4.0	4.0	4.0
1.91	4.0	4.0	4.0
1.92	3.0	3.0	3.0
1.93	3.0	3.0	3.0
1.94	4.0	4.0	4.0
1.95	4.0	4.0	4.0
1.96	5.0	5.0	5.0
1.97	5.0	5.0	5.0
1.98	4.0	4.0	4.0
1.99	4.0	4.0	4.0
2.0	5.0	5.0	5.0
2.01	4.0	4.0	4.0
2.02	4.0	4.0	4.0
2.03	4.0	4.0	4.0
2.04	3.0	3.0	3.0
2.05	5.0	5.0	5.0
2.06	3.0	3.0	3.0
2.07	3.0	3.0	3.0
2.08	4.0	4.0	4.0
2.09	3.0	3.0	3.0
2.1	4.0	4.0	4.0
2.11	4.0	4.0	4.0
2.12	4.0	4.0	4.0
2.13	4.0	4.0	4.0
2.14	4.0	4.0	4.0
2.15	3.0	3.0	3.0
2.16	4.0	4.0	4.0
2.17	4.0	4.0	4.0
2.18	4.0	4.0	4.0
2.19	3.0	3.0	3.0
2.2	3.0	3.0	3.0
2.21	3.0	3.0	3.0
2.22	3.0	3.0	3.0
2.23	3.0	3.0	3.0
2.24	4.0	4.0	4.0
2.25	4.0	4.0	4.0
2.26	5.0	5.0	5.0
2.27	3.0	3.0	3.0
2.28	3.0	3.0	3.0
2.29	5.0	5.0	5.0
2.3	3.0	3.0	3.0
2.31	4.0	4.0	4.0
2.32	5.0	5.0	5.0
2.33	4.0	4.0	4.0
2.34	4.0	4.0	4.0
2.35	4.0	4.0	4.0
2.36	4.0	4.0	4.0
2.37	4.0	4.0	4.0
2.38	4.0	4.0	4.0
2.39	4.0	4.0	4.0
2.4	3.0	3.0	3.0
2.41	3.0	3.0	3.0
2.42	5.0	5.0	5.0
2.43	3.0	3.0	3.0
2.44	3.0	3.0	3.0
2.45	4.0	4.0	4.0
2.46	4.0	4.0	4.0
2.47	3.0	3.0	3.0
2.48	4.0	4.0	4.0
2.49	4.0	4.0	4.0
2.5	4.0	4.0	4.0
2.51	4.0	4.0	4.0
2.52	4.0	4.0	4.0
2.53	4.0	4.0	4.0
2.54	4.0	4.0	4.0
2.55	4.0	4.0	4.0
2.56	4.0	4.0	4.0
2.57	4.0	4.0	4.0
2.58	4.0	4.0	4.0
2.59	2.0	2.0	2.0
2.6	4.0	4.0	4.0
2.61	3.0	3.0	3.0
2.62	3.0	3.0	3.0
2.63	3.0	3.0	3.0
2.64	5.0	5.0	5.0
2.65	3.0	3.0	3.0
2.66	3.0	3.0	3.0
2.67	4.0	4.0	4.0
2.68	4.0	4.0	4.0
2.69	4.0	4.0	4.0
2.7	3.0	3.0	3.0
2.71	6.0	6.0	6.0
2.72	5.0	5.0	5.0
2.73	4.0	4.0	4.0
2.74	4.0	4.0	4.0
2.75	3.0	3.0	3.0
2.76	4.0	4.0	4.0
2.77	4.0	4.0	4.0
2.78	4.0	4.0	4.0
2.79	4.0	4.0	4.0
2.8	4.0	4.0	4.0
2.81	4.0	4.0	4.0
2.82	3.0	3.0	3.0
2.83	4.0	4.0	4.0
2.84	3.0	3.0	3.0
2.85	4.0	4.0	4.0
2.86	3.0	3.0	3.0
2.87	3.0	3.0	3.0
2.88	3.0	3.0	3.0
2.89	4.0	4.0	4.0
2.9	5.0	5.0	5.0
2.91	6.0	6.0	6.0
2.92	5.0	5.0	5.0
2.93	4.0	4.0	4.0
2.94	3.0	3.0	3.0
2.95	4.0	4.0	4.0
2.96	4.0	4.0	4.0
2.97	4.0	4.0	4.0
2.98	3.0	3.0	3.0
2.99	4.0	4.0	4.0
3.0	3.0	3.0	3.0
3.01	3.0	3.0	3.0
3.02	4.0	4.0	4.0
3.03	4.0	4.0	4.0
3.04	3.0	3.0	3.0
3.05	3.0	3.0	3.0
3.06	5.0	5.0	5.0
3.07	4.0	4.0	4.0
3.08	3.0	3.0	3.0
3.09	3.0	3.0	3.0
3.1	4.0	4.0	4.0
3.11	4.0	4.0	4.0
3.12	3.0	3.0	3.0
3.13	4.0	4.0	4.0
3.14	4.0	4.0	4.0
3.15	3.0	3.0	3.0
3.16	4.0	4.0	4.0
3.17	3.0	3.0	3.0
3.18	3.0	3.0	3.0
3.19	3.0	3.0	3.0
3.2	3.0	3.0	3.0
3.21	4.0	4.0	4.0
3.22	3.0	3.0	3.0
3.23	3.0	3.0	3.0
3.24	3.0	3.0	3.0
3.25	3.0	3.0	3.0
3.26	3.0	3.0	3.0
3.27	4.0	4.0	4.0
3.28	4.0	4.0	4.0
3.29	4.0	4.0	4.0
3.3	4.0	4.0	4.0
3.31	3.0	3.0	3.0
3.32	3.0	3.0	3.0
3.33	3.0	3.0	3.0
3.34	3.0	3.0	3.0
3.35	4.0	4.0	4.0
3.36	4.0	4.0	4.0
3.37	4.0	4.0	4.0
3.38	4.0	4.0	4.0
3.39	3.0	3.0	3.0
3.4	3.0	3.0	3.0
3.41	3.0	3.0	3.0
3.42	4.0	4.0	4.0
3.43	4.0	4.0	4.0
3.44	4.0	4.0	4.0
3.45	3.0	3.0	3.0
3.46	4.0	4.0	4.0
3.47	3.0	3.0	3.0
3.48	4.0	4.0	4.0
3.49	4.0	4.0	4.0
3.5	4.0	4.0	4.0
3.51	4.0	4.0	4.0
3.52	3.0	3.0	3.0
3.53	3.0	3.0	3.0
3.54	3.0	3.0	3.0
3.55	4.0	4.0	4.0
3.56	4.0	4.0	4.0
3.57	4.0	4.0	4.0
3.58	3.0	3.0	3.0
3.59	4.0	4.0	4.0
3.6	4.0	4.0	4.0
3.61	4.0	4.0	4.0
3.62	4.0	4.0	4.0
3.63	2.0	2.0	2.0
3.64	4.0	4.0	4.0
3.65	3.0	3.0	3.0
3.66	4.0	4.0	4.0
3.67	3.0	3.0	3.0
3.68	3.0	3.0	3.0
3.69	3.0	3.0	3.0
3.7	4.0	4.0	4.0
3.71	5.0	5.0	5.0
3.72	3.0	3.0	3.0
3.73	3.0	3.0	3.0
3.74	3.0	3.0	3.0
3.75	4.0	4.0	4.0
3.76	4.0	4.0	4.0
3.77	3.0	3.0	3.0
3.78	4.0	4.0	4.0
3.79	3.0	3.0	3.0
3.8	4.0	4.0	4.0
3.81	4.0	4.0	4.0
3.82	4.0	4.0	4.0
3.83	4.0	4.0	4.0
3.84	4.0	4.0	4.0
3.85	3.0	3.0	3.0
3.86	4.0	4.0	4.0
3.87	4.0	4.0	4.0
3.88	4.0	4.0	4.0
3.89	3.0	3.0	3.0
3.9	5.0	5.0	5.0
3.91	4.0	4.0	4.0
3.92	4.0	4.0	4.0
3.93	4.0	4.0	4.0
3.94	4.0	4.0	4.0
3.95	4.0	4.0	4.0
3.96	5.0	5.0	5.0
3.97	3.0	3.0	3.0
3.98	2.0	2.0	2.0
3.99	4.0	4.0	4.0
4.0	3.0	3.0	3.0
4.01	4.0	4.0	4.0
4.02	3.0	3.0	3.0
4.03	3.0	3.0	3.0
4.04	3.0	3.0	3.0
4.05	3.0	3.0	3.0
4.06	4.0	4.0	4.0
4.07	3.0	3.0	3.0
4.08	3.0	3.0	3.0
4.09	4.0	4.0	4.0
4.1	3.0	3.0	3.0
4.11	4.0	4.0	4.0
4.12	3.0	3.0	3.0
4.13	4.0	4.0	4.0
4.14	4.0	4.0	4.0
4.15	4.0	4.0	4.0
4.16	4.0	4.0	4.0
4.17	4.0	4.0	4.0
4.18	4.0	4.0	4.0
4.19	5.0	5.0	5.0
4.2	3.0	3.0	3.0
4.21	4.0	4.0	4.0
4.22	4.0	4.0	4.0
4.23	3.0	3.0	3.0
4.24	3.0	3.0	3.0
4.25	3.0	3.0	3.0
4.26	3.0	3.0	3.0
4.27	3.0	3.0	3.0
4.28	4.0	4.0	4.0
4.29	4.0	4.0	4.0
4.3	4.0	4.0	4.0
4.31	4.0	4.0	4.0
4.32	4.0	4.0	4.0
4.33	4.0	4.0	4.0
4.34	3.0	3.0	3.0
4.35	3.0	3.0	3.0
4.36	4.0	4.0	4.0
4.37	4.0	4.0	4.0
4.38	3.0	3.0	3.0
4.39	4.0	4.0	4.0
4.4	4.0	4.0	4.0
4.41	3.0	3.0	3.0
4.42	3.0	3.0	3.0
4.43	3.0	3.0	3.0
4.44	3.0	3.0	3.0
4.45	3.0	3.0	3.0
4.46	4.0	4.0	4.0
4.47	5.0	5.0	5.0
4.48	3.0	3.0	3.0
4.49	4.0	4.0	4.0
4.5	3.0	3.0	3.0
4.51	4.0	4.0	4.0
4.52	3.0	3.0	3.0
4.53	5.0	5.0	5.0
4.54	4.0	4.0	4.0
4.55	4.0	4.0	4.0
4.56	5.0	5.0	5.0
4.57	4.0	4.0	4.0
4.58	3.0	3.0	3.0
4.59	4.0	4.0	4.0
4.6	3.0	3.0	3.0
4.61	4.0	4.0	4.0
4.62	4.0	4.0	4.0
4.63	3.0	3.0	3.0
4.64	4.0	4.0	4.0
4.65	4.0	4.0	4.0
4.66	3.0	3.0	3.0
4.67	4.0	4.0	4.0
4.68	4.0	4.0	4.0
4.69	4.0	4.0	4.0
4.7	4.0	4.0	4.0
4.71	5.0	5.0	5.0
4.72	4.0	4.0	4.0
4.73	4.0	4.0	4.0
4.74	4.0	4.0	4.0
4.75	4.0	4.0	4.0
4.76	3.0	3.0	3.0
4.77	3.0	3.0	3.0
4.78	4.0	4.0	4.0
4.79	4.0	4.0	4.0
4.8	4.0	4.0	4.0
4.81	3.0	3.0	3.0
4.82	3.0	3.0	3.0
4.83	3.0	3.0	3.0
4.84	4.0	4.0	4.0
4.85	3.0	3.0	3.0
4.86	4.0	4.0	4.0
4.87	3.0	3.0	3.0
4.88	4.0	4.0	4.0
4.89	3.0	3.0	3.0
4.9	3.0	3.0	3.0
4.91	4.0	4.0	4.0
4.92	4.0	4.0	4.0
4.93	4.0	4.0	4.0
4.94	3.0	3.0	3.0
4.95	2.0	2.0	2.0
4.96	0.0	0.0	0.0


==> results/cookie/million_dqn.txt <==
0.01	4.0	4.0	4.0
0.02	5.0	5.0	5.0
0.03	5.0	5.0	5.0
0.04	3.0	3.0	3.0
0.05	3.0	3.0	3.0
0.06	1.0	1.0	1.0
0.07	0.0	0.0	0.0
0.08	0.0	0.0	0.0
0.09	0.0	0.0	0.0
0.1	0.0	0.0	0.0
0.11	0.0	0.0	0.0
0.12	0.0	0.0	0.0
0.13	0.0	0.0	0.0
0.14	2.0	2.0	2.0
0.15	3.0	3.0	3.0
0.16	2.0	2.0	2.0
0.17	2.0	2.0	2.0
0.18	2.0	2.0	2.0
0.19	1.0	1.0	1.0
0.2	1.0	1.0	1.0
0.21	2.0	2.0	2.0
0.22	1.0	1.0	1.0
0.23	1.0	1.0	1.0
0.24	2.0	2.0	2.0
0.25	1.0	1.0	1.0
0.26	1.0	1.0	1.0
0.27	1.0	1.0	1.0
0.28	2.0	2.0	2.0
0.29	3.0	3.0	3.0
0.3	2.0	2.0	2.0
0.31	2.0	2.0	2.0
0.32	2.0	2.0	2.0
0.33	1.0	1.0	1.0
0.34	2.0	2.0	2.0
0.35	2.0	2.0	2.0
0.36	1.0	1.0	1.0
0.37	1.0	1.0	1.0
0.38	1.0	1.0	1.0
0.39	2.0	2.0	2.0
0.4	1.0	1.0	1.0
0.41	2.0	2.0	2.0
0.42	2.0	2.0	2.0
0.43	2.0	2.0	2.0
0.44	0.0	0.0	0.0
0.45	1.0	1.0	1.0
0.46	2.0	2.0	2.0
0.47	1.0	1.0	1.0
0.48	1.0	1.0	1.0
0.49	2.0	2.0	2.0
0.5	1.0	1.0	1.0
0.51	1.0	1.0	1.0
0.52	4.0	4.0	4.0
0.53	2.0	2.0	2.0
0.54	1.0	1.0	1.0
0.55	1.0	1.0	1.0
0.56	1.0	1.0	1.0
0.57	2.0	2.0	2.0
0.58	1.0	1.0	1.0
0.59	2.0	2.0	2.0
0.6	1.0	1.0	1.0
0.61	1.0	1.0	1.0
0.62	3.0	3.0	3.0
0.63	3.0	3.0	3.0
0.64	2.0	2.0	2.0
0.65	2.0	2.0	2.0
0.66	2.0	2.0	2.0
0.67	0.0	0.0	0.0
0.68	1.0	1.0	1.0
0.69	1.0	1.0	1.0
0.7	3.0	3.0	3.0
0.71	1.0	1.0	1.0
0.72	2.0	2.0	2.0
0.73	1.0	1.0	1.0
0.74	0.0	0.0	0.0
0.75	2.0	2.0	2.0
0.76	2.0	2.0	2.0
0.77	1.0	1.0	1.0
0.78	2.0	2.0	2.0
0.79	0.0	0.0	0.0
0.8	3.0	3.0	3.0
0.81	2.0	2.0	2.0
0.82	2.0	2.0	2.0
0.83	1.0	1.0	1.0
0.84	0.0	0.0	0.0
0.85	1.0	1.0	1.0
0.86	1.0	1.0	1.0
0.87	2.0	2.0	2.0
0.88	2.0	2.0	2.0
0.89	1.0	1.0	1.0
0.9	1.0	1.0	1.0
0.91	1.0	1.0	1.0
0.92	1.0	1.0	1.0
0.93	2.0	2.0	2.0
0.94	2.0	2.0	2.0
0.95	1.0	1.0	1.0
0.96	2.0	2.0	2.0
0.97	2.0	2.0	2.0
0.98	0.0	0.0	0.0
0.99	2.0	2.0	2.0
1.0	1.0	1.0	1.0
1.01	2.0	2.0	2.0
1.02	1.0	1.0	1.0
1.03	2.0	2.0	2.0
1.04	2.0	2.0	2.0
1.05	1.0	1.0	1.0
1.06	2.0	2.0	2.0
1.07	1.0	1.0	1.0
1.08	2.0	2.0	2.0
1.09	2.0	2.0	2.0
1.1	1.0	1.0	1.0
1.11	2.0	2.0	2.0
1.12	1.0	1.0	1.0
1.13	1.0	1.0	1.0
1.14	1.0	1.0	1.0
1.15	3.0	3.0	3.0
1.16	3.0	3.0	3.0
1.17	1.0	1.0	1.0
1.18	2.0	2.0	2.0
1.19	2.0	2.0	2.0
1.2	4.0	4.0	4.0
1.21	1.0	1.0	1.0
1.22	1.0	1.0	1.0
1.23	1.0	1.0	1.0
1.24	2.0	2.0	2.0
1.25	1.0	1.0	1.0
1.26	2.0	2.0	2.0
1.27	3.0	3.0	3.0
1.28	3.0	3.0	3.0
1.29	2.0	2.0	2.0
1.3	1.0	1.0	1.0
1.31	3.0	3.0	3.0
1.32	2.0	2.0	2.0
1.33	2.0	2.0	2.0
1.34	2.0	2.0	2.0
1.35	3.0	3.0	3.0
1.36	1.0	1.0	1.0
1.37	1.0	1.0	1.0
1.38	1.0	1.0	1.0
1.39	1.0	1.0	1.0
1.4	1.0	1.0	1.0
1.41	2.0	2.0	2.0
1.42	3.0	3.0	3.0
1.43	1.0	1.0	1.0
1.44	2.0	2.0	2.0
1.45	1.0	1.0	1.0
1.46	3.0	3.0	3.0
1.47	2.0	2.0	2.0
1.48	2.0	2.0	2.0
1.49	1.0	1.0	1.0
1.5	3.0	3.0	3.0
1.51	0.0	0.0	0.0
1.52	3.0	3.0	3.0
1.53	1.0	1.0	1.0
1.54	2.0	2.0	2.0
1.55	1.0	1.0	1.0
1.56	2.0	2.0	2.0
1.57	1.0	1.0	1.0
1.58	1.0	1.0	1.0
1.59	1.0	1.0	1.0
1.6	1.0	1.0	1.0
1.61	2.0	2.0	2.0
1.62	1.0	1.0	1.0
1.63	1.0	1.0	1.0
1.64	2.0	2.0	2.0
1.65	2.0	2.0	2.0
1.66	3.0	3.0	3.0
1.67	1.0	1.0	1.0
1.68	2.0	2.0	2.0
1.69	1.0	1.0	1.0
1.7	1.0	1.0	1.0
1.71	1.0	1.0	1.0
1.72	1.0	1.0	1.0
1.73	1.0	1.0	1.0
1.74	1.0	1.0	1.0
1.75	1.0	1.0	1.0
1.76	1.0	1.0	1.0
1.77	2.0	2.0	2.0
1.78	2.0	2.0	2.0
1.79	1.0	1.0	1.0
1.8	1.0	1.0	1.0
1.81	2.0	2.0	2.0
1.82	1.0	1.0	1.0
1.83	0.0	0.0	0.0
1.84	1.0	1.0	1.0
1.85	1.0	1.0	1.0
1.86	1.0	1.0	1.0
1.87	1.0	1.0	1.0
1.88	2.0	2.0	2.0
1.89	1.0	1.0	1.0
1.9	2.0	2.0	2.0
1.91	1.0	1.0	1.0
1.92	1.0	1.0	1.0
1.93	3.0	3.0	3.0
1.94	1.0	1.0	1.0
1.95	2.0	2.0	2.0
1.96	1.0	1.0	1.0
1.97	1.0	1.0	1.0
1.98	1.0	1.0	1.0
1.99	0.0	0.0	0.0
2.0	3.0	3.0	3.0
2.01	2.0	2.0	2.0
2.02	1.0	1.0	1.0
2.03	2.0	2.0	2.0
2.04	1.0	1.0	1.0
2.05	2.0	2.0	2.0
2.06	2.0	2.0	2.0
2.07	0.0	0.0	0.0
2.08	2.0	2.0	2.0
2.09	1.0	1.0	1.0
2.1	2.0	2.0	2.0
2.11	1.0	1.0	1.0
2.12	1.0	1.0	1.0
2.13	3.0	3.0	3.0
2.14	2.0	2.0	2.0
2.15	1.0	1.0	1.0
2.16	0.0	0.0	0.0
2.17	2.0	2.0	2.0
2.18	3.0	3.0	3.0
2.19	1.0	1.0	1.0
2.2	2.0	2.0	2.0
2.21	2.0	2.0	2.0
2.22	1.0	1.0	1.0
2.23	3.0	3.0	3.0
2.24	3.0	3.0	3.0
2.25	2.0	2.0	2.0
2.26	2.0	2.0	2.0
2.27	2.0	2.0	2.0
2.28	1.0	1.0	1.0
2.29	1.0	1.0	1.0
2.3	1.0	1.0	1.0
2.31	2.0	2.0	2.0
2.32	2.0	2.0	2.0
2.33	2.0	2.0	2.0
2.34	1.0	1.0	1.0
2.35	1.0	1.0	1.0
2.36	1.0	1.0	1.0
2.37	1.0	1.0	1.0
2.38	1.0	1.0	1.0
2.39	0.0	0.0	0.0
2.4	2.0	2.0	2.0
2.41	1.0	1.0	1.0
2.42	1.0	1.0	1.0
2.43	2.0	2.0	2.0
2.44	1.0	1.0	1.0
2.45	2.0	2.0	2.0
2.46	1.0	1.0	1.0
2.47	4.0	4.0	4.0
2.48	1.0	1.0	1.0
2.49	2.0	2.0	2.0
2.5	2.0	2.0	2.0
2.51	1.0	1.0	1.0
2.52	2.0	2.0	2.0
2.53	2.0	2.0	2.0
2.54	1.0	1.0	1.0
2.55	1.0	1.0	1.0
2.56	1.0	1.0	1.0
2.57	1.0	1.0	1.0
2.58	1.0	1.0	1.0
2.59	2.0	2.0	2.0
2.6	1.0	1.0	1.0
2.61	1.0	1.0	1.0
2.62	1.0	1.0	1.0
2.63	2.0	2.0	2.0
2.64	0.0	0.0	0.0
2.65	1.0	1.0	1.0
2.66	1.0	1.0	1.0
2.67	3.0	3.0	3.0
2.68	1.0	1.0	1.0
2.69	2.0	2.0	2.0
2.7	3.0	3.0	3.0
2.71	1.0	1.0	1.0
2.72	2.0	2.0	2.0
2.73	1.0	1.0	1.0
2.74	1.0	1.0	1.0
2.75	0.0	0.0	0.0
2.76	2.0	2.0	2.0
2.77	1.0	1.0	1.0
2.78	0.0	0.0	0.0
2.79	1.0	1.0	1.0
2.8	2.0	2.0	2.0
2.81	1.0	1.0	1.0
2.82	1.0	1.0	1.0
2.83	2.0	2.0	2.0
2.84	2.0	2.0	2.0
2.85	2.0	2.0	2.0
2.86	2.0	2.0	2.0
2.87	2.0	2.0	2.0
2.88	1.0	1.0	1.0
2.89	2.0	2.0	2.0
2.9	0.0	0.0	0.0
2.91	2.0	2.0	2.0
2.92	1.0	1.0	1.0
2.93	0.0	0.0	0.0
2.94	1.0	1.0	1.0
2.95	2.0	2.0	2.0
2.96	1.0	1.0	1.0
2.97	1.0	1.0	1.0
2.98	1.0	1.0	1.0
2.99	1.0	1.0	1.0
3.0	2.0	2.0	2.0
3.01	1.0	1.0	1.0
3.02	3.0	3.0	3.0
3.03	1.0	1.0	1.0
3.04	2.0	2.0	2.0
3.05	0.0	0.0	0.0
3.06	2.0	2.0	2.0
3.07	1.0	1.0	1.0
3.08	2.0	2.0	2.0
3.09	2.0	2.0	2.0
3.1	1.0	1.0	1.0
3.11	3.0	3.0	3.0
3.12	3.0	3.0	3.0
3.13	2.0	2.0	2.0
3.14	2.0	2.0	2.0
3.15	1.0	1.0	1.0
3.16	1.0	1.0	1.0
3.17	1.0	1.0	1.0
3.18	1.0	1.0	1.0
3.19	2.0	2.0	2.0
3.2	1.0	1.0	1.0
3.21	2.0	2.0	2.0
3.22	1.0	1.0	1.0
3.23	1.0	1.0	1.0
3.24	2.0	2.0	2.0
3.25	1.0	1.0	1.0
3.26	1.0	1.0	1.0
3.27	0.0	0.0	0.0
3.28	2.0	2.0	2.0
3.29	1.0	1.0	1.0
3.3	1.0	1.0	1.0
3.31	4.0	4.0	4.0
3.32	2.0	2.0	2.0
3.33	1.0	1.0	1.0
3.34	2.0	2.0	2.0
3.35	0.0	0.0	0.0
3.36	1.0	1.0	1.0
3.37	1.0	1.0	1.0
3.38	1.0	1.0	1.0
3.39	3.0	3.0	3.0
3.4	1.0	1.0	1.0
3.41	3.0	3.0	3.0
3.42	1.0	1.0	1.0
3.43	1.0	1.0	1.0
3.44	1.0	1.0	1.0
3.45	2.0	2.0	2.0
3.46	1.0	1.0	1.0
3.47	1.0	1.0	1.0
3.48	2.0	2.0	2.0
3.49	2.0	2.0	2.0
3.5	1.0	1.0	1.0
3.51	1.0	1.0	1.0
3.52	0.0	0.0	0.0
3.53	1.0	1.0	1.0
3.54	1.0	1.0	1.0
3.55	1.0	1.0	1.0
3.56	1.0	1.0	1.0
3.57	5.0	5.0	5.0
3.58	2.0	2.0	2.0
3.59	2.0	2.0	2.0
3.6	4.0	4.0	4.0
3.61	1.0	1.0	1.0
3.62	3.0	3.0	3.0
3.63	2.0	2.0	2.0
3.64	1.0	1.0	1.0
3.65	1.0	1.0	1.0
3.66	3.0	3.0	3.0
3.67	3.0	3.0	3.0
3.68	4.0	4.0	4.0
3.69	2.0	2.0	2.0
3.7	2.0	2.0	2.0
3.71	1.0	1.0	1.0
3.72	1.0	1.0	1.0
3.73	1.0	1.0	1.0
3.74	1.0	1.0	1.0
3.75	1.0	1.0	1.0
3.76	2.0	2.0	2.0
3.77	3.0	3.0	3.0
3.78	2.0	2.0	2.0
3.79	1.0	1.0	1.0
3.8	1.0	1.0	1.0
3.81	1.0	1.0	1.0
3.82	0.0	0.0	0.0
3.83	2.0	2.0	2.0
3.84	2.0	2.0	2.0
3.85	3.0	3.0	3.0
3.86	2.0	2.0	2.0
3.87	2.0	2.0	2.0
3.88	1.0	1.0	1.0
3.89	1.0	1.0	1.0
3.9	0.0	0.0	0.0
3.91	2.0	2.0	2.0
3.92	3.0	3.0	3.0
3.93	1.0	1.0	1.0
3.94	1.0	1.0	1.0
3.95	1.0	1.0	1.0
3.96	1.0	1.0	1.0
3.97	2.0	2.0	2.0
3.98	2.0	2.0	2.0
3.99	2.0	2.0	2.0
4.0	0.0	0.0	0.0
4.01	1.0	1.0	1.0
4.02	1.0	1.0	1.0
4.03	1.0	1.0	1.0
4.04	1.0	1.0	1.0
4.05	3.0	3.0	3.0
4.06	2.0	2.0	2.0
4.07	1.0	1.0	1.0
4.08	2.0	2.0	2.0
4.09	1.0	1.0	1.0
4.1	1.0	1.0	1.0
4.11	1.0	1.0	1.0
4.12	3.0	3.0	3.0
4.13	1.0	1.0	1.0
4.14	1.0	1.0	1.0
4.15	2.0	2.0	2.0
4.16	1.0	1.0	1.0
4.17	3.0	3.0	3.0
4.18	1.0	1.0	1.0
4.19	1.0	1.0	1.0
4.2	2.0	2.0	2.0
4.21	0.0	0.0	0.0
4.22	3.0	3.0	3.0
4.23	3.0	3.0	3.0
4.24	1.0	1.0	1.0
4.25	0.0	0.0	0.0
4.26	2.0	2.0	2.0
4.27	1.0	1.0	1.0
4.28	1.0	1.0	1.0
4.29	1.0	1.0	1.0
4.3	2.0	2.0	2.0
4.31	1.0	1.0	1.0
4.32	1.0	1.0	1.0
4.33	2.0	2.0	2.0
4.34	2.0	2.0	2.0
4.35	3.0	3.0	3.0
4.36	1.0	1.0	1.0
4.37	1.0	1.0	1.0
4.38	1.0	1.0	1.0
4.39	2.0	2.0	2.0
4.4	2.0	2.0	2.0
4.41	2.0	2.0	2.0
4.42	2.0	2.0	2.0
4.43	3.0	3.0	3.0
4.44	2.0	2.0	2.0
4.45	1.0	1.0	1.0
4.46	2.0	2.0	2.0
4.47	2.0	2.0	2.0
4.48	3.0	3.0	3.0
4.49	3.0	3.0	3.0
4.5	1.0	1.0	1.0
4.51	1.0	1.0	1.0
4.52	3.0	3.0	3.0
4.53	2.0	2.0	2.0
4.54	3.0	3.0	3.0
4.55	3.0	3.0	3.0
4.56	1.0	1.0	1.0
4.57	2.0	2.0	2.0
4.58	1.0	1.0	1.0
4.59	2.0	2.0	2.0
4.6	1.0	1.0	1.0
4.61	2.0	2.0	2.0
4.62	3.0	3.0	3.0
4.63	1.0	1.0	1.0
4.64	1.0	1.0	1.0
4.65	1.0	1.0	1.0
4.66	1.0	1.0	1.0
4.67	3.0	3.0	3.0
4.68	1.0	1.0	1.0
4.69	2.0	2.0	2.0
4.7	2.0	2.0	2.0
4.71	1.0	1.0	1.0
4.72	3.0	3.0	3.0
4.73	1.0	1.0	1.0
4.74	1.0	1.0	1.0
4.75	1.0	1.0	1.0
4.76	2.0	2.0	2.0
4.77	2.0	2.0	2.0
4.78	2.0	2.0	2.0
4.79	3.0	3.0	3.0
4.8	1.0	1.0	1.0
4.81	1.0	1.0	1.0
4.82	1.0	1.0	1.0
4.83	2.0	2.0	2.0
4.84	3.0	3.0	3.0
4.85	1.0	1.0	1.0
4.86	2.0	2.0	2.0
4.87	1.0	1.0	1.0
4.88	2.0	2.0	2.0
4.89	1.0	1.0	1.0
4.9	3.0	3.0	3.0
4.91	2.0	2.0	2.0
4.92	1.0	1.0	1.0
4.93	2.0	2.0	2.0
4.94	2.0	2.0	2.0
4.95	1.0	1.0	1.0
4.96	2.0	2.0	2.0
4.97	2.0	2.0	2.0
4.98	2.0	2.0	2.0
4.99	1.0	1.0	1.0
5.0	1.0	1.0	1.0


==> results/cookie/million_ls-dqn.txt <==
0.01	2.00	2.00	3.00
0.02	1.00	2.00	3.00
0.03	2.00	2.00	3.00
0.04	1.00	2.00	3.00
0.05	1.25	2.00	3.00
0.06	1.25	3.00	3.00
0.07	2.00	2.00	3.00
0.08	1.00	2.50	3.00
0.09	2.00	2.50	3.00
0.1	1.25	2.00	3.00
0.11	2.00	2.00	3.00
0.12	2.00	2.50	3.00
0.13	1.00	2.00	3.00
0.14	2.00	2.00	3.00
0.15	1.25	2.00	3.00
0.16	2.00	2.00	3.00
0.17	2.00	2.00	3.00
0.18	2.00	2.00	3.00
0.19	1.00	2.00	3.00
0.2	1.00	2.00	3.00
0.21	1.00	2.00	3.00
0.22	1.00	2.00	3.00
0.23	2.00	2.00	3.00
0.24	2.00	2.50	3.00
0.25	2.00	2.00	3.00
0.26	0.00	1.00	2.00
0.27	0.00	1.00	1.75
0.28	0.00	1.50	2.00
0.29	1.00	2.50	5.75
0.3	1.00	2.50	4.00
0.31	2.25	3.00	8.00
0.32	2.00	4.00	16.25
0.33	2.00	4.50	37.50
0.34	2.00	11.00	99.50
0.35	3.00	19.00	126.00
0.36	3.25	42.50	133.00
0.37	5.25	103.00	145.00
0.38	11.25	119.00	148.50
0.39	8.00	133.50	145.00
0.4	12.25	140.00	145.75
0.41	24.25	141.50	151.75
0.42	37.25	144.00	149.00
0.43	47.75	144.50	152.75
0.44	79.75	143.00	155.75
0.45	114.00	148.50	153.00
0.46	107.25	151.00	156.00
0.47	105.50	151.00	158.25
0.48	130.25	154.50	160.50
0.49	136.75	155.50	163.75
0.5	143.00	156.50	165.75
0.51	153.25	159.50	163.75
0.52	147.25	159.50	164.00
0.53	151.50	163.00	167.00
0.54	157.50	163.00	166.75
0.55	153.75	162.00	170.00
0.56	157.50	168.50	171.00
0.57	154.00	167.00	169.00
0.58	155.25	166.50	171.75
0.59	162.00	167.00	171.00
0.6	157.50	169.50	174.00
0.61	157.00	171.00	174.75
0.62	163.25	171.00	176.00
0.63	161.25	172.50	174.00
0.64	169.25	173.00	175.00
0.65	170.00	174.00	175.75
0.66	164.50	173.50	176.75
0.67	173.00	175.50	178.75
0.68	169.00	175.00	179.75
0.69	167.75	176.00	181.75
0.7	168.50	175.50	179.00
0.71	171.25	175.00	179.50
0.72	172.25	177.00	180.00
0.73	173.25	177.00	179.00
0.74	173.50	178.50	181.75
0.75	174.00	180.00	182.00
0.76	171.75	178.00	181.75
0.77	174.25	178.50	182.50
0.78	173.00	181.00	185.00
0.79	176.00	180.50	185.00
0.8	174.25	181.00	184.75
0.81	171.25	180.50	184.50
0.82	176.50	184.50	186.00
0.83	178.50	182.00	186.00
0.84	178.00	181.50	184.00
0.85	179.00	183.00	187.00
0.86	178.00	183.00	185.00
0.87	179.00	183.00	185.00
0.88	177.00	181.00	186.00
0.89	178.25	183.00	186.00
0.9	177.00	183.50	188.00
0.91	180.25	182.50	186.75
0.92	179.00	183.50	188.00
0.93	179.00	185.00	188.00
0.94	180.25	186.00	188.00
0.95	181.00	185.50	189.00
0.96	182.25	186.00	188.75
0.97	180.00	186.00	188.75
0.98	182.25	187.00	189.00
0.99	181.50	188.00	189.00
1.0	183.00	185.50	189.00
1.01	183.00	187.00	189.00
1.02	182.50	188.00	189.75
1.03	184.00	188.00	189.75
1.04	183.25	187.50	188.75
1.05	184.25	188.00	190.00
1.06	184.25	187.00	190.00
1.07	184.25	189.00	190.75
1.08	185.25	188.00	191.75
1.09	185.00	187.50	190.00
1.1	185.00	188.00	189.00
1.11	184.00	190.00	191.00
1.12	185.25	189.00	190.75
1.13	187.00	190.00	192.00
1.14	186.00	188.50	191.00
1.15	183.00	188.00	193.00
1.16	186.00	188.00	190.75
1.17	186.25	189.50	192.00
1.18	185.25	190.00	192.00
1.19	186.25	191.50	193.00
1.2	186.00	189.50	192.75
1.21	187.25	191.00	192.00
1.22	187.00	192.00	193.00
1.23	186.25	189.50	192.00
1.24	186.00	191.00	193.00
1.25	187.25	190.00	194.00
1.26	188.00	189.00	192.75
1.27	188.00	192.00	193.00
1.28	190.00	191.00	192.75
1.29	188.00	190.50	193.00
1.3	188.00	191.00	195.00
1.31	189.00	192.00	193.00
1.32	189.00	191.50	193.75
1.33	189.25	193.00	193.00
1.34	188.00	191.00	195.00
1.35	189.00	192.00	193.00
1.36	189.00	191.00	193.75
1.37	188.50	191.00	193.00
1.38	187.25	192.50	193.75
1.39	190.00	193.00	195.00
1.4	190.25	192.50	195.00
1.41	189.25	192.00	194.00
1.42	190.00	192.00	194.00
1.43	190.00	192.00	195.75
1.44	189.25	191.50	194.75
1.45	189.00	192.00	194.75
1.46	190.00	193.00	195.00
1.47	191.00	193.00	194.00
1.48	190.00	193.00	195.75
1.49	190.00	193.00	194.75
1.5	191.25	193.00	194.75
1.51	192.00	193.00	194.75
1.52	191.00	193.00	196.00
1.53	190.25	193.50	196.00
1.54	192.00	194.50	196.00
1.55	190.00	193.50	194.75
1.56	192.25	194.00	196.75
1.57	191.00	193.00	195.00
1.58	192.00	194.00	196.00
1.59	190.00	193.50	195.75
1.6	190.25	194.00	195.75
1.61	192.00	195.00	196.00
1.62	191.00	192.50	195.75
1.63	191.25	194.00	196.75
1.64	192.25	194.00	196.75
1.65	191.25	194.00	195.00
1.66	192.00	194.00	196.00
1.67	189.00	193.00	196.75
1.68	193.00	194.00	196.75
1.69	192.25	194.00	197.00
1.7	191.25	193.50	196.00
1.71	192.00	194.50	197.00
1.72	192.00	194.50	196.75
1.73	193.00	194.00	197.00
1.74	193.25	195.00	196.75
1.75	194.00	196.00	197.00
1.76	192.00	194.50	196.75
1.77	191.25	194.50	196.00
1.78	191.25	194.50	196.00
1.79	193.00	195.00	196.00
1.8	192.00	195.00	197.00
1.81	193.00	194.50	196.00
1.82	193.00	195.00	197.00
1.83	193.25	195.50	197.00
1.84	192.25	194.00	196.00
1.85	193.00	195.00	196.00
1.86	194.00	196.00	198.00
1.87	193.25	195.00	197.00
1.88	193.00	194.50	196.00
1.89	193.25	195.00	196.00
1.9	192.25	196.00	198.00
1.91	193.00	195.00	197.00
1.92	192.50	195.00	196.75
1.93	193.00	194.50	196.75
1.94	194.00	196.00	197.00
1.95	195.00	196.00	197.00
1.96	193.25	195.00	197.00
1.97	193.00	196.00	197.75
1.98	194.00	196.00	197.00
1.99	193.00	195.50	197.75
2.0	193.25	196.00	197.00
2.01	193.00	195.00	197.00
2.02	193.25	195.50	197.00
2.03	193.25	195.00	196.00
2.04	194.00	195.50	197.75
2.05	194.00	195.00	197.00
2.06	193.00	195.00	197.00
2.07	194.00	196.00	198.00
2.08	194.00	196.00	197.75
2.09	193.25	195.50	197.00
2.1	194.00	196.00	198.00
2.11	195.00	196.00	198.00
2.12	193.00	195.00	197.00
2.13	193.25	195.50	197.75
2.14	194.00	196.00	198.00
2.15	194.00	196.00	197.00
2.16	193.25	195.50	198.00
2.17	194.25	196.00	197.75
2.18	195.00	196.00	197.75
2.19	194.00	196.50	198.00
2.2	195.00	197.00	198.75
2.21	194.00	195.50	198.75
2.22	193.25	195.00	197.00
2.23	195.25	196.00	198.75
2.24	194.00	197.00	198.00
2.25	194.00	196.00	197.00
2.26	194.00	196.00	198.00
2.27	194.00	196.00	197.00
2.28	194.00	197.00	198.00
2.29	195.00	197.00	198.00
2.3	194.00	196.00	198.00
2.31	193.25	195.00	197.75
2.32	194.50	196.00	197.75
2.33	195.00	196.00	197.00
2.34	194.00	196.00	197.75
2.35	195.00	196.00	198.00
2.36	195.00	196.00	197.00
2.37	194.25	196.50	198.00
2.38	195.00	197.00	198.00
2.39	194.00	196.00	198.00
2.4	195.00	197.00	198.00
2.41	194.25	197.00	198.75
2.42	195.25	197.00	198.00
2.43	195.00	197.00	198.00
2.44	195.25	197.00	199.00
2.45	194.00	198.00	199.00
2.46	194.00	196.00	197.75
2.47	195.00	197.00	198.75
2.48	194.00	197.00	198.00
2.49	196.00	198.00	198.75
2.5	195.25	197.00	198.75
2.51	195.00	197.50	199.00
2.52	196.00	197.00	198.00
2.53	195.25	196.50	198.00
2.54	195.25	196.00	197.75
2.55	196.00	197.00	199.00
2.56	194.00	196.00	198.00
2.57	195.00	197.00	199.00
2.58	195.00	197.50	198.75
2.59	195.00	197.00	198.75
2.6	194.25	196.00	197.75
2.61	194.25	197.00	199.00
2.62	194.00	197.00	198.75
2.63	194.00	197.00	198.00
2.64	196.00	198.00	199.00
2.65	196.00	198.00	199.00
2.66	196.00	197.50	199.00
2.67	196.00	197.00	198.75
2.68	194.25	198.00	199.00
2.69	196.00	198.00	198.00
2.7	195.00	197.00	199.00
2.71	196.00	198.00	199.00
2.72	196.00	196.50	199.00
2.73	195.25	197.50	199.00
2.74	195.00	197.00	199.00
2.75	196.25	198.00	199.00
2.76	194.25	196.50	198.00
2.77	196.00	197.00	198.00
2.78	196.00	198.00	198.75
2.79	194.25	196.50	198.00
2.8	195.00	197.00	198.75
2.81	195.25	197.50	199.00
2.82	194.25	197.00	199.00
2.83	196.25	197.50	199.00
2.84	195.25	198.00	198.75
2.85	195.25	198.00	199.00
2.86	196.00	197.00	199.00
2.87	196.00	197.00	199.00
2.88	196.00	197.50	199.75
2.89	196.00	198.00	199.00
2.9	196.00	197.50	199.75
2.91	194.00	197.00	198.75
2.92	195.00	197.00	198.00
2.93	195.25	197.00	198.00
2.94	196.00	197.00	198.00
2.95	197.00	198.00	199.00
2.96	196.00	198.00	199.00
2.97	196.00	198.00	199.00
2.98	194.25	197.00	198.00
2.99	196.00	198.00	199.75
3.0	195.00	198.00	200.00
3.01	196.00	197.50	199.00
3.02	196.00	197.00	197.75
3.03	196.00	197.00	198.75
3.04	196.25	198.00	199.00
3.05	197.00	197.50	198.75
3.06	196.00	198.00	199.00
3.07	196.25	198.00	199.00
3.08	196.00	198.00	199.00
3.09	196.25	198.00	198.00
3.1	197.00	198.00	200.00
3.11	196.00	198.00	199.00
3.12	196.00	198.00	199.00
3.13	196.00	198.00	199.00
3.14	196.00	198.00	200.00
3.15	197.00	198.50	200.00
3.16	195.25	197.50	199.00
3.17	197.00	198.00	199.00
3.18	196.00	198.00	199.00
3.19	195.25	198.50	200.00
3.2	197.00	198.00	198.00
3.21	196.00	197.00	199.00
3.22	196.25	198.00	199.00
3.23	196.25	198.00	199.00
3.24	196.00	198.00	199.00
3.25	195.25	197.50	198.75
3.26	196.00	198.00	199.00
3.27	196.25	197.50	198.00
3.28	196.00	197.00	199.00
3.29	195.00	198.00	199.00
3.3	197.00	198.00	199.00
3.31	196.00	197.50	199.00
3.32	197.00	199.00	200.00
3.33	196.00	197.00	199.75
3.34	196.00	198.00	199.00
3.35	197.00	199.00	200.00
3.36	196.00	198.00	199.00
3.37	196.00	197.00	198.75
3.38	196.25	198.00	199.00
3.39	196.25	198.00	199.00
3.4	197.00	198.00	198.75
3.41	196.00	198.00	199.00
3.42	197.00	198.00	199.00
3.43	196.00	197.50	199.00
3.44	196.25	198.00	199.75
3.45	196.00	198.00	200.00
3.46	196.25	198.00	199.00
3.47	196.25	198.00	200.00
3.48	197.00	198.00	199.00
3.49	197.00	198.00	199.75
3.5	196.25	198.00	200.00
3.51	197.00	197.00	199.00
3.52	196.00	198.00	199.00
3.53	195.25	197.50	199.00
3.54	196.25	198.00	199.00
3.55	197.00	199.00	199.00
3.56	196.25	197.50	198.00
3.57	196.00	198.00	199.00
3.58	196.25	197.50	199.00
3.59	197.00	197.50	199.00
3.6	196.00	197.00	199.00
3.61	196.00	198.00	200.00
3.62	196.25	199.00	199.75
3.63	197.00	198.00	199.00
3.64	197.00	198.00	199.00
3.65	197.00	198.50	200.75
3.66	197.00	198.00	199.00
3.67	197.00	198.50	200.00
3.68	195.00	198.00	199.00
3.69	196.25	198.00	199.00
3.7	196.25	198.50	199.00
3.71	197.00	198.50	200.00
3.72	198.00	199.00	200.00
3.73	196.00	198.00	199.00
3.74	195.25	197.00	198.00
3.75	197.00	198.50	200.00
3.76	197.00	197.50	199.00
3.77	197.00	199.00	200.00
3.78	196.25	198.00	200.00
3.79	196.25	198.00	200.00
3.8	196.00	198.00	199.00
3.81	196.00	198.00	199.00
3.82	197.00	198.00	199.00
3.83	196.25	198.50	200.00
3.84	196.00	198.00	200.00
3.85	196.00	198.00	199.00
3.86	197.25	199.00	199.75
3.87	196.25	198.00	199.00
3.88	196.25	198.00	200.00
3.89	197.00	198.00	200.00
3.9	197.00	198.00	200.00
3.91	196.00	198.00	200.00
3.92	196.25	199.00	200.00
3.93	196.25	199.00	199.75
3.94	196.00	197.00	199.75
3.95	197.00	198.00	199.00
3.96	197.00	198.00	200.00
3.97	196.00	198.00	200.00
3.98	196.25	198.00	200.00
3.99	197.00	198.00	199.75
4.0	196.00	198.00	198.75
4.01	197.00	198.50	199.75
4.02	197.00	198.00	199.00
4.03	197.00	198.50	200.00
4.04	196.25	198.00	199.00
4.05	196.25	198.00	199.00
4.06	197.00	198.00	199.00
4.07	196.25	199.00	200.00
4.08	196.25	199.00	200.75
4.09	197.00	198.00	199.75
4.1	196.25	198.00	200.00
4.11	197.00	199.00	199.75
4.12	196.00	198.00	200.00
4.13	196.25	198.00	199.75
4.14	196.00	198.00	199.00
4.15	196.25	198.00	200.00
4.16	196.25	197.00	199.75
4.17	197.00	198.00	199.00
4.18	197.00	198.00	199.00
4.19	196.00	198.00	199.00
4.2	196.25	198.00	199.00
4.21	196.00	198.50	200.00
4.22	197.00	199.00	199.75
4.23	197.00	199.00	200.75
4.24	196.25	198.00	201.00
4.25	198.00	199.00	199.75
4.26	197.00	199.00	200.00
4.27	197.00	199.00	200.00
4.28	195.25	197.00	199.00
4.29	196.25	197.50	199.00
4.3	197.00	198.00	199.00
4.31	197.25	198.50	199.00
4.32	198.00	198.50	200.00
4.33	197.00	198.00	200.00
4.34	197.00	198.00	200.00
4.35	197.00	198.00	199.75
4.36	197.00	199.00	199.00
4.37	197.00	199.00	200.00
4.38	197.00	198.00	199.00
4.39	197.00	199.00	200.00
4.4	196.00	198.00	200.00
4.41	198.00	198.50	199.75
4.42	197.00	198.00	200.00
4.43	197.00	199.00	200.00
4.44	197.00	198.00	200.00
4.45	196.25	198.00	199.00
4.46	198.00	199.00	200.00
4.47	197.00	198.00	199.00
4.48	196.00	198.00	200.00
4.49	196.00	199.00	200.00
4.5	197.00	198.00	200.00
4.51	197.00	198.00	200.00
4.52	197.00	199.00	200.00
4.53	197.00	199.00	199.00
4.54	197.00	199.00	200.00
4.55	196.00	198.00	199.00
4.56	197.00	199.00	200.00
4.57	197.25	199.50	200.00
4.58	197.25	199.00	200.00
4.59	197.25	200.00	201.00
4.6	197.00	199.00	201.00
4.61	198.00	198.00	199.75
4.62	197.00	198.00	199.75
4.63	197.00	199.00	200.00
4.64	197.25	198.00	199.00
4.65	197.00	198.50	199.00
4.66	197.00	198.00	200.00
4.67	198.00	198.50	199.00
4.68	197.00	199.00	200.00
4.69	197.00	198.50	199.00
4.7	197.00	198.00	200.00
4.71	198.00	199.00	200.00
4.72	197.00	198.00	200.00
4.73	197.25	199.00	200.00
4.74	197.25	198.00	199.00
4.75	197.00	198.00	200.00
4.76	198.00	198.50	200.00
4.77	197.00	199.00	200.00
4.78	196.00	198.50	200.00
4.79	196.00	199.00	201.00
4.8	197.00	198.00	199.75
4.81	196.00	197.00	199.75
4.82	197.25	199.00	201.00
4.83	196.25	198.00	199.00
4.84	197.00	199.00	200.00
4.85	198.00	199.00	200.00
4.86	197.00	199.00	200.00
4.87	197.25	199.00	200.00
4.88	197.00	198.00	200.00
4.89	197.00	198.00	200.00
4.9	197.25	198.50	199.75
4.91	197.25	199.00	200.75
4.92	197.00	199.00	199.75
4.93	198.00	199.00	200.00
4.94	197.00	198.00	199.00
4.95	197.00	199.00	201.00
4.96	197.25	199.00	200.00
4.97	197.00	199.00	200.00
4.98	197.00	198.00	199.00
4.99	198.00	198.00	200.00
5.0	197.00	199.00	200.00


==> results/cookie/million_ls-qrm.txt <==
0.01	1.25	2.00	3.00
0.02	1.00	2.00	3.00
0.03	2.00	2.00	3.00
0.04	1.00	2.00	3.00
0.05	2.00	2.00	2.75
0.06	1.00	2.00	3.00
0.07	2.00	3.00	3.00
0.08	2.00	2.00	3.00
0.09	2.00	2.50	3.00
0.1	1.00	2.00	3.00
0.11	2.00	2.00	3.00
0.12	2.00	3.00	3.00
0.13	1.00	2.00	3.00
0.14	2.00	2.00	3.00
0.15	1.25	2.00	3.00
0.16	2.00	2.00	3.00
0.17	1.25	2.00	3.00
0.18	2.00	2.00	3.00
0.19	1.00	2.00	3.00
0.2	1.00	2.00	3.00
0.21	2.00	2.00	3.00
0.22	1.00	2.00	3.00
0.23	2.00	2.00	3.00
0.24	2.00	2.00	3.00
0.25	2.00	2.00	3.00
0.26	2.00	3.00	4.00
0.27	2.00	4.00	43.50
0.28	2.25	11.50	127.75
0.29	2.25	4.00	187.75
0.3	3.00	47.50	192.00
0.31	2.00	145.50	193.75
0.32	3.00	187.50	197.00
0.33	3.00	172.00	195.00
0.34	5.25	168.50	198.00
0.35	39.00	196.00	198.00
0.36	119.50	194.00	197.00
0.37	167.50	196.00	198.00
0.38	189.25	195.00	197.00
0.39	193.00	196.50	198.00
0.4	193.25	196.50	198.75
0.41	191.25	197.00	198.00
0.42	196.00	197.50	199.00
0.43	194.25	197.00	199.00
0.44	196.00	197.00	199.00
0.45	193.00	198.00	199.00
0.46	197.00	198.50	200.00
0.47	195.00	198.00	199.00
0.48	196.00	198.00	199.00
0.49	196.25	199.00	200.00
0.5	198.00	199.00	200.00
0.51	196.25	198.00	199.00
0.52	196.25	199.00	199.00
0.53	197.00	198.00	200.00
0.54	198.00	199.00	200.00
0.55	195.25	198.00	200.00
0.56	198.00	199.00	200.00
0.57	197.00	198.50	200.00
0.58	198.00	199.00	200.00
0.59	197.00	199.00	200.00
0.6	197.00	199.00	200.00
0.61	196.25	199.00	199.75
0.62	198.00	199.00	200.75
0.63	195.50	199.00	201.00
0.64	198.00	199.00	200.00
0.65	196.25	198.50	200.00
0.66	196.00	198.00	200.00
0.67	198.00	199.50	200.75
0.68	198.00	199.00	200.00
0.69	198.00	199.00	200.00
0.7	197.00	199.00	199.00
0.71	197.00	199.00	200.00
0.72	197.00	198.00	200.50
0.73	198.00	199.00	200.00
0.74	199.00	200.00	200.00
0.75	197.25	199.00	200.00
0.76	196.25	199.00	200.00
0.77	197.25	199.00	200.00
0.78	197.25	198.00	200.00
0.79	198.00	199.50	200.75
0.8	198.00	199.00	200.00
0.81	197.00	199.00	200.00
0.82	195.50	199.00	200.00
0.83	197.00	198.00	199.00
0.84	197.25	198.00	199.75
0.85	197.00	199.50	200.00
0.86	196.25	199.00	200.00
0.87	197.00	198.00	199.75
0.88	197.00	199.00	200.75
0.89	197.25	199.50	200.00
0.9	197.00	198.50	199.00
0.91	196.25	198.00	200.00
0.92	198.00	199.00	200.00
0.93	197.00	198.50	200.00
0.94	198.00	199.00	200.75
0.95	197.00	198.00	199.00
0.96	197.00	198.00	200.75
0.97	198.00	199.00	200.00
0.98	197.25	200.00	201.00
0.99	198.25	199.50	200.75
1.0	198.00	199.00	200.00
1.01	197.00	199.50	201.00
1.02	197.25	199.00	200.00
1.03	198.00	199.00	201.00
1.04	196.25	199.00	200.75
1.05	196.00	199.00	200.00
1.06	198.00	199.00	201.00
1.07	197.00	199.00	200.00
1.08	198.00	199.50	201.00
1.09	198.00	198.50	200.00
1.1	198.00	200.00	201.00
1.11	197.25	199.00	199.75
1.12	190.75	198.00	199.00
1.13	198.00	199.00	200.00
1.14	197.25	199.00	200.00
1.15	198.00	199.00	200.75
1.16	197.00	199.00	200.75
1.17	198.00	199.00	200.00
1.18	197.25	199.00	200.00
1.19	198.25	199.50	200.00
1.2	198.00	199.00	200.00
1.21	198.00	200.00	201.00
1.22	198.00	199.50	200.75
1.23	197.00	199.00	200.00
1.24	199.00	200.00	201.00
1.25	197.00	198.00	199.75
1.26	198.00	200.00	201.00
1.27	197.00	200.00	202.00
1.28	197.00	199.00	200.00
1.29	198.00	199.50	201.00
1.3	197.00	199.00	200.00
1.31	198.00	200.00	200.75
1.32	197.00	198.50	200.00
1.33	197.25	199.00	200.00
1.34	197.00	200.00	201.00
1.35	198.00	199.00	201.00
1.36	198.00	199.00	200.00
1.37	198.00	199.00	200.00
1.38	198.00	200.00	200.75
1.39	196.00	199.00	200.75
1.4	196.25	198.50	200.75
1.41	198.00	199.50	202.00
1.42	196.50	199.00	200.00
1.43	198.00	200.00	201.00
1.44	198.00	200.00	201.00
1.45	197.00	198.50	199.00
1.46	197.25	199.00	201.00
1.47	198.00	199.50	200.00
1.48	198.00	200.00	201.00
1.49	198.00	199.00	201.00
1.5	197.00	199.00	200.00
1.51	197.00	198.00	200.00
1.52	198.00	199.00	200.75
1.53	197.25	200.00	201.75
1.54	199.00	199.50	201.00
1.55	198.00	200.00	200.00
1.56	198.25	199.50	200.00
1.57	198.00	199.00	201.00
1.58	198.00	199.00	200.00
1.59	197.00	199.00	200.00
1.6	198.00	199.50	200.75
1.61	197.00	198.00	199.75
1.62	197.25	199.00	200.00
1.63	197.00	198.00	200.00
1.64	198.25	200.00	201.00
1.65	197.25	199.00	200.00
1.66	197.25	199.00	200.00
1.67	196.25	198.00	199.00
1.68	198.00	199.00	200.00
1.69	198.25	200.00	200.00
1.7	198.00	199.50	201.00
1.71	197.00	199.00	200.75
1.72	198.00	199.50	200.75
1.73	197.00	200.00	201.00
1.74	197.00	199.00	200.00
1.75	199.00	200.00	201.00
1.76	197.00	199.00	200.00
1.77	197.00	199.50	201.00
1.78	198.00	199.00	200.00
1.79	198.00	199.00	200.75
1.8	196.25	198.00	200.00
1.81	197.25	199.00	201.00
1.82	198.00	199.00	200.00
1.83	198.00	199.00	201.00
1.84	198.00	200.00	201.00
1.85	198.00	200.00	201.00
1.86	198.25	200.00	201.00
1.87	197.25	200.00	200.00
1.88	198.00	199.00	200.00
1.89	198.00	199.50	201.00
1.9	195.25	198.00	201.00
1.91	198.00	199.00	201.00
1.92	198.00	199.00	200.00
1.93	198.00	199.00	200.75
1.94	198.00	199.50	201.00
1.95	197.25	199.00	200.00
1.96	198.00	199.00	200.75
1.97	198.00	199.00	200.75
1.98	197.25	199.00	200.00
1.99	197.25	200.00	201.00
2.0	198.00	200.00	201.00
2.01	197.00	199.00	200.00
2.02	199.00	199.00	200.75
2.03	197.25	199.00	201.00
2.04	198.00	199.00	200.75
2.05	198.00	198.50	200.00
2.06	199.00	200.00	201.00
2.07	198.00	199.50	201.00
2.08	198.00	199.00	200.00
2.09	197.00	199.50	201.00
2.1	198.00	199.50	200.00
2.11	198.00	200.00	201.00
2.12	197.00	199.00	200.00
2.13	198.00	199.00	200.00
2.14	197.25	199.00	200.75
2.15	198.00	199.00	200.00
2.16	197.25	199.50	201.00
2.17	198.00	200.00	200.75
2.18	199.00	200.00	201.00
2.19	197.00	199.00	200.00
2.2	198.00	199.00	200.00
2.21	198.00	199.00	201.00
2.22	198.00	199.00	200.75
2.23	196.25	199.00	200.75
2.24	197.00	199.50	201.00
2.25	196.00	199.00	200.75
2.26	198.00	198.00	200.00
2.27	198.00	200.00	201.00
2.28	196.25	199.00	201.00
2.29	198.00	200.00	201.00
2.3	198.00	199.00	201.00
2.31	198.25	200.00	201.00
2.32	198.00	200.00	200.75
2.33	198.00	200.00	200.00
2.34	197.25	199.00	201.00
2.35	197.25	199.00	200.00
2.36	198.25	200.00	201.00
2.37	198.00	199.00	200.00
2.38	197.25	199.00	200.00
2.39	198.00	199.50	200.00
2.4	198.00	199.50	201.00
2.41	198.00	199.00	199.00
2.42	198.25	200.00	201.00
2.43	197.00	199.00	201.00
2.44	199.00	201.00	201.00
2.45	198.00	199.00	200.00
2.46	197.25	199.00	201.00
2.47	198.00	199.00	200.00
2.48	198.00	199.50	201.00
2.49	197.00	199.00	200.75
2.5	198.00	199.00	200.00
2.51	197.25	199.00	200.00
2.52	198.00	200.00	201.00
2.53	197.00	199.00	200.00
2.54	197.25	199.00	200.00
2.55	196.00	198.00	199.00
2.56	196.50	199.00	200.00
2.57	199.00	199.00	200.00
2.58	198.00	199.00	200.00
2.59	197.00	199.50	201.00
2.6	198.00	200.00	201.00
2.61	199.00	200.00	201.00
2.62	198.00	199.00	201.00
2.63	198.25	200.00	200.00
2.64	198.00	199.00	201.75
2.65	197.00	199.00	201.00
2.66	197.00	200.00	201.75
2.67	198.00	199.00	200.00
2.68	197.00	199.50	200.00
2.69	196.50	200.00	201.00
2.7	199.00	200.00	200.75
2.71	198.25	199.00	201.00
2.72	198.00	199.00	201.50
2.73	198.00	199.50	201.00
2.74	198.00	199.50	201.00
2.75	198.00	199.00	201.00
2.76	198.00	199.50	200.75
2.77	198.25	200.00	201.00
2.78	198.00	199.00	200.00
2.79	199.00	200.00	201.00
2.8	198.00	199.00	200.75
2.81	198.25	199.00	201.00
2.82	198.00	199.50	201.00
2.83	198.00	199.00	201.00
2.84	197.25	199.00	200.00
2.85	197.00	199.00	200.00
2.86	197.25	199.00	201.00
2.87	197.25	199.00	201.00
2.88	197.25	199.50	201.00
2.89	197.25	200.00	200.00
2.9	197.25	199.00	201.00
2.91	198.00	200.00	201.00
2.92	197.00	199.50	201.00
2.93	198.00	200.00	201.00
2.94	198.00	200.00	202.00
2.95	197.25	199.00	200.75
2.96	197.00	199.00	200.00
2.97	197.25	199.00	200.00
2.98	197.25	199.00	200.00
2.99	198.00	199.00	201.75
3.0	198.00	199.00	201.00
3.01	197.25	199.00	200.00
3.02	197.25	199.00	200.00
3.03	198.00	200.00	200.75
3.04	198.00	199.50	200.00
3.05	197.25	199.00	201.00
3.06	198.00	199.00	201.00
3.07	198.00	200.00	201.00
3.08	197.00	198.00	200.00
3.09	197.00	199.00	201.00
3.1	198.25	200.00	200.75
3.11	197.25	199.00	201.00
3.12	198.00	200.00	201.00
3.13	197.25	200.00	201.00
3.14	199.00	200.00	201.00
3.15	199.00	200.00	201.00
3.16	198.25	199.50	201.00
3.17	197.25	199.00	201.00
3.18	198.25	199.50	200.00
3.19	198.00	199.00	200.00
3.2	198.00	200.00	201.00
3.21	198.00	199.00	200.00
3.22	198.00	199.00	201.00
3.23	198.00	199.50	201.00
3.24	198.25	200.00	201.00
3.25	198.00	199.00	200.75
3.26	197.00	199.00	200.75
3.27	197.00	199.00	201.00
3.28	198.00	200.00	200.75
3.29	198.25	200.00	201.00
3.3	198.00	199.50	201.00
3.31	197.00	199.50	201.00
3.32	198.25	199.00	200.00
3.33	197.00	199.00	200.75
3.34	197.25	200.00	201.75
3.35	197.00	199.50	201.00
3.36	197.25	199.00	200.00
3.37	198.00	200.00	200.75
3.38	197.00	199.00	201.00
3.39	197.00	200.00	200.75
3.4	198.00	200.00	201.00
3.41	197.25	200.00	201.00
3.42	198.00	199.00	201.00
3.43	199.00	200.00	201.00
3.44	197.00	199.00	201.00
3.45	197.25	199.00	200.75
3.46	198.00	199.50	200.75
3.47	198.25	200.00	201.00
3.48	198.00	199.00	201.00
3.49	198.00	199.00	200.75
3.5	198.00	199.00	200.00
3.51	198.25	200.00	201.00
3.52	197.25	199.00	201.00
3.53	198.00	199.50	200.75
3.54	198.00	199.00	200.75
3.55	198.00	200.00	201.00
3.56	198.00	200.00	201.00
3.57	198.00	199.00	201.00
3.58	198.25	200.00	201.00
3.59	199.00	200.00	201.00
3.6	197.25	199.00	200.75
3.61	197.00	199.50	201.00
3.62	196.50	199.00	201.00
3.63	198.00	199.00	200.75
3.64	198.00	200.00	200.75
3.65	198.00	199.50	200.75
3.66	197.25	199.00	200.75
3.67	198.00	200.00	201.75
3.68	199.00	199.00	200.75
3.69	197.25	199.00	200.00
3.7	197.25	199.00	200.00
3.71	198.00	200.00	201.00
3.72	198.00	199.50	200.00
3.73	198.00	199.00	200.75
3.74	197.25	199.00	201.00
3.75	197.25	199.00	200.00
3.76	196.00	199.50	201.00
3.77	199.00	199.00	201.00
3.78	198.00	199.50	201.00
3.79	199.00	200.00	201.00
3.8	198.00	199.50	200.75
3.81	197.25	199.00	201.00
3.82	198.00	201.00	202.00
3.83	198.00	200.00	201.00
3.84	197.00	199.00	200.00
3.85	198.00	199.00	201.00
3.86	197.25	199.00	200.00
3.87	198.00	199.00	200.00
3.88	198.00	200.00	201.00
3.89	197.25	199.00	200.75
3.9	198.00	199.00	200.75
3.91	198.25	200.00	201.00
3.92	198.25	200.00	201.00
3.93	199.00	200.00	201.00
3.94	197.00	199.00	201.00
3.95	198.25	200.00	201.00
3.96	198.00	200.00	201.00
3.97	198.00	199.00	200.00
3.98	198.25	199.00	201.00
3.99	198.25	199.00	200.00
4.0	198.00	199.00	201.00
4.01	198.25	200.00	201.00
4.02	197.25	200.00	200.75
4.03	198.00	199.00	201.00
4.04	198.00	200.00	201.00
4.05	198.00	200.00	201.00
4.06	198.25	200.00	201.00
4.07	198.00	199.50	201.00
4.08	198.00	199.00	201.00
4.09	199.25	200.00	201.00
4.1	198.00	199.50	201.00
4.11	198.00	199.00	201.00
4.12	198.00	199.50	200.75
4.13	198.00	200.00	201.00
4.14	197.25	200.00	200.75
4.15	197.00	200.00	201.00
4.16	198.00	200.00	200.00
4.17	198.00	200.00	201.00
4.18	197.00	199.00	201.00
4.19	197.25	199.50	200.00
4.2	197.25	200.00	201.00
4.21	197.00	198.50	200.75
4.22	198.25	199.50	200.00
4.23	198.25	199.00	200.00
4.24	198.00	199.00	201.00
4.25	196.50	200.00	201.00
4.26	197.25	199.50	200.00
4.27	197.00	199.00	200.00
4.28	197.00	200.00	201.00
4.29	198.00	200.00	200.75
4.3	197.25	199.00	200.75
4.31	199.00	200.00	201.00
4.32	198.25	200.00	201.00
4.33	198.25	200.00	201.00
4.34	197.00	199.00	200.75
4.35	198.00	199.50	201.00
4.36	198.25	200.00	201.00
4.37	199.00	200.00	201.00
4.38	197.25	199.50	200.00
4.39	197.00	199.00	201.00
4.4	198.00	200.00	201.00
4.41	198.00	200.00	201.00
4.42	198.00	200.00	201.00
4.43	197.25	200.00	201.00
4.44	198.00	199.00	200.00
4.45	198.00	200.00	201.00
4.46	199.00	200.00	201.00
4.47	196.00	199.00	200.00
4.48	198.00	200.00	200.00
4.49	199.00	199.50	201.00
4.5	198.00	199.00	201.00
4.51	198.00	199.00	200.00
4.52	196.00	199.50	200.00
4.53	198.00	200.00	201.00
4.54	198.00	200.00	201.00
4.55	198.00	200.00	201.00
4.56	199.00	200.00	201.00
4.57	198.00	200.00	201.00
4.58	197.25	199.00	200.75
4.59	198.25	200.00	201.00
4.6	198.00	199.00	201.00
4.61	198.00	200.00	201.00
4.62	199.00	199.50	201.00
4.63	198.25	200.00	201.75
4.64	197.25	199.00	200.75
4.65	197.00	199.00	200.00
4.66	197.25	199.00	200.00
4.67	198.25	199.00	201.00
4.68	198.00	199.50	201.00
4.69	197.25	200.00	200.75
4.7	198.00	200.00	201.00
4.71	198.00	199.00	201.00
4.72	198.00	200.00	201.00
4.73	197.25	200.00	201.00
4.74	198.00	199.50	201.00
4.75	198.00	200.00	201.00
4.76	197.25	199.00	200.75
4.77	198.00	199.00	201.00
4.78	198.00	200.00	201.75
4.79	198.25	200.00	202.00
4.8	198.25	200.00	200.00
4.81	199.00	200.00	201.00
4.82	198.00	200.00	201.00
4.83	198.00	199.50	200.75
4.84	198.25	199.00	200.00
4.85	198.00	199.00	200.75
4.86	198.25	200.00	201.75
4.87	198.00	200.00	201.00
4.88	198.00	200.00	201.00
4.89	198.00	199.00	200.00
4.9	199.00	200.00	201.00
4.91	197.25	199.50	200.75
4.92	198.00	200.00	201.00
4.93	198.00	199.00	200.75
4.94	197.25	200.00	201.00
4.95	198.00	199.50	200.75
4.96	197.00	199.50	200.75
4.97	197.00	199.50	201.00
4.98	198.00	199.50	200.75
4.99	198.00	200.00	201.00
5.0	199.00	200.00	201.75


==> results/cookie/million_ppo.txt <==
0.0	3.0	3.0	3.0
0.01	4.0	4.0	4.0
0.02	5.0	5.0	5.0
0.03	4.0	4.0	4.0
0.04	3.0	3.0	3.0
0.05	5.0	5.0	5.0
0.06	5.0	5.0	5.0
0.07	4.0	4.0	4.0
0.08	4.0	4.0	4.0
0.09	4.0	4.0	4.0
0.1	4.0	4.0	4.0
0.11	4.0	4.0	4.0
0.12	4.0	4.0	4.0
0.13	3.0	3.0	3.0
0.14	4.0	4.0	4.0
0.15	4.0	4.0	4.0
0.16	3.0	3.0	3.0
0.17	3.0	3.0	3.0
0.18	4.0	4.0	4.0
0.19	3.0	3.0	3.0
0.2	2.0	2.0	2.0
0.21	2.0	2.0	2.0
0.22	2.0	2.0	2.0
0.23	3.0	3.0	3.0
0.24	3.0	3.0	3.0
0.25	4.0	4.0	4.0
0.26	3.0	3.0	3.0
0.27	4.0	4.0	4.0
0.28	2.0	2.0	2.0
0.29	3.0	3.0	3.0
0.3	3.0	3.0	3.0
0.31	3.0	3.0	3.0
0.32	3.0	3.0	3.0
0.33	3.0	3.0	3.0
0.34	2.0	2.0	2.0
0.35	3.0	3.0	3.0
0.36	2.0	2.0	2.0
0.37	5.0	5.0	5.0
0.38	2.0	2.0	2.0
0.39	3.0	3.0	3.0
0.4	3.0	3.0	3.0
0.41	2.0	2.0	2.0
0.42	3.0	3.0	3.0
0.43	3.0	3.0	3.0
0.44	2.0	2.0	2.0
0.45	3.0	3.0	3.0
0.46	4.0	4.0	4.0
0.47	4.0	4.0	4.0
0.48	3.0	3.0	3.0
0.49	3.0	3.0	3.0
0.5	2.0	2.0	2.0
0.51	3.0	3.0	3.0
0.52	3.0	3.0	3.0
0.53	1.0	1.0	1.0
0.54	2.0	2.0	2.0
0.55	3.0	3.0	3.0
0.56	2.0	2.0	2.0
0.57	2.0	2.0	2.0
0.58	3.0	3.0	3.0
0.59	1.0	1.0	1.0
0.6	3.0	3.0	3.0
0.61	2.0	2.0	2.0
0.62	2.0	2.0	2.0
0.63	3.0	3.0	3.0
0.64	1.0	1.0	1.0
0.65	3.0	3.0	3.0
0.66	3.0	3.0	3.0
0.67	3.0	3.0	3.0
0.68	5.0	5.0	5.0
0.69	2.0	2.0	2.0
0.7	4.0	4.0	4.0
0.71	1.0	1.0	1.0
0.72	3.0	3.0	3.0
0.73	2.0	2.0	2.0
0.74	1.0	1.0	1.0
0.75	2.0	2.0	2.0
0.76	3.0	3.0	3.0
0.77	2.0	2.0	2.0
0.78	1.0	1.0	1.0
0.79	2.0	2.0	2.0
0.8	2.0	2.0	2.0
0.81	2.0	2.0	2.0
0.82	2.0	2.0	2.0
0.83	2.0	2.0	2.0
0.84	3.0	3.0	3.0
0.85	4.0	4.0	4.0
0.86	3.0	3.0	3.0
0.87	2.0	2.0	2.0
0.88	3.0	3.0	3.0
0.89	2.0	2.0	2.0
0.9	2.0	2.0	2.0
0.91	1.0	1.0	1.0
0.92	2.0	2.0	2.0
0.93	2.0	2.0	2.0
0.94	1.0	1.0	1.0
0.95	2.0	2.0	2.0
0.96	2.0	2.0	2.0
0.97	1.0	1.0	1.0
0.98	2.0	2.0	2.0
0.99	2.0	2.0	2.0
1.0	1.0	1.0	1.0
1.01	2.0	2.0	2.0
1.02	2.0	2.0	2.0
1.03	2.0	2.0	2.0
1.04	2.0	2.0	2.0
1.05	2.0	2.0	2.0
1.06	1.0	1.0	1.0
1.07	2.0	2.0	2.0
1.08	2.0	2.0	2.0
1.09	3.0	3.0	3.0
1.1	2.0	2.0	2.0
1.11	3.0	3.0	3.0
1.12	1.0	1.0	1.0
1.13	1.0	1.0	1.0
1.14	1.0	1.0	1.0
1.15	1.0	1.0	1.0
1.16	2.0	2.0	2.0
1.17	2.0	2.0	2.0
1.18	1.0	1.0	1.0
1.19	2.0	2.0	2.0
1.2	1.0	1.0	1.0
1.21	1.0	1.0	1.0
1.22	2.0	2.0	2.0
1.23	1.0	1.0	1.0
1.24	1.0	1.0	1.0
1.25	3.0	3.0	3.0
1.26	3.0	3.0	3.0
1.27	2.0	2.0	2.0
1.28	0.0	0.0	0.0
1.29	1.0	1.0	1.0
1.3	1.0	1.0	1.0
1.31	3.0	3.0	3.0
1.32	1.0	1.0	1.0
1.33	1.0	1.0	1.0
1.34	1.0	1.0	1.0
1.35	1.0	1.0	1.0
1.36	1.0	1.0	1.0
1.37	2.0	2.0	2.0
1.38	1.0	1.0	1.0
1.39	1.0	1.0	1.0
1.4	1.0	1.0	1.0
1.41	2.0	2.0	2.0
1.42	1.0	1.0	1.0
1.43	1.0	1.0	1.0
1.44	1.0	1.0	1.0
1.45	0.0	0.0	0.0
1.46	1.0	1.0	1.0
1.47	1.0	1.0	1.0
1.48	2.0	2.0	2.0
1.49	1.0	1.0	1.0
1.5	0.0	0.0	0.0
1.51	3.0	3.0	3.0
1.52	1.0	1.0	1.0
1.53	1.0	1.0	1.0
1.54	1.0	1.0	1.0
1.55	1.0	1.0	1.0
1.56	1.0	1.0	1.0
1.57	0.0	0.0	0.0
1.58	1.0	1.0	1.0
1.59	1.0	1.0	1.0
1.6	0.0	0.0	0.0
1.61	1.0	1.0	1.0
1.62	1.0	1.0	1.0
1.63	1.0	1.0	1.0
1.64	1.0	1.0	1.0
1.65	1.0	1.0	1.0
1.66	0.0	0.0	0.0
1.67	0.0	0.0	0.0
1.68	2.0	2.0	2.0
1.69	0.0	0.0	0.0
1.7	0.0	0.0	0.0
1.71	0.0	0.0	0.0
1.72	1.0	1.0	1.0
1.73	1.0	1.0	1.0
1.74	0.0	0.0	0.0
1.75	0.0	0.0	0.0
1.76	1.0	1.0	1.0
1.77	0.0	0.0	0.0
1.78	1.0	1.0	1.0
1.79	1.0	1.0	1.0
1.8	0.0	0.0	0.0
1.81	0.0	0.0	0.0
1.82	0.0	0.0	0.0
1.83	0.0	0.0	0.0
1.84	0.0	0.0	0.0
1.85	0.0	0.0	0.0
1.86	1.0	1.0	1.0
1.87	1.0	1.0	1.0
1.88	0.0	0.0	0.0
1.89	1.0	1.0	1.0
1.9	1.0	1.0	1.0
1.91	1.0	1.0	1.0
1.92	0.0	0.0	0.0
1.93	0.0	0.0	0.0
1.94	0.0	0.0	0.0
1.95	0.0	0.0	0.0
1.96	0.0	0.0	0.0
1.97	0.0	0.0	0.0
1.98	1.0	1.0	1.0
1.99	1.0	1.0	1.0
2.0	0.0	0.0	0.0
2.01	0.0	0.0	0.0
2.02	0.0	0.0	0.0
2.03	0.0	0.0	0.0
2.04	0.0	0.0	0.0
2.05	0.0	0.0	0.0
2.06	1.0	1.0	1.0
2.07	1.0	1.0	1.0
2.08	1.0	1.0	1.0
2.09	0.0	0.0	0.0
2.1	0.0	0.0	0.0
2.11	0.0	0.0	0.0
2.12	1.0	1.0	1.0
2.13	1.0	1.0	1.0
2.14	1.0	1.0	1.0
2.15	0.0	0.0	0.0
2.16	1.0	1.0	1.0
2.17	0.0	0.0	0.0
2.18	0.0	0.0	0.0
2.19	0.0	0.0	0.0
2.2	1.0	1.0	1.0
2.21	1.0	1.0	1.0
2.22	1.0	1.0	1.0
2.23	2.0	2.0	2.0
2.24	1.0	1.0	1.0
2.25	1.0	1.0	1.0
2.26	1.0	1.0	1.0
2.27	0.0	0.0	0.0
2.28	0.0	0.0	0.0
2.29	1.0	1.0	1.0
2.3	1.0	1.0	1.0
2.31	1.0	1.0	1.0
2.32	0.0	0.0	0.0
2.33	1.0	1.0	1.0
2.34	0.0	0.0	0.0
2.35	1.0	1.0	1.0
2.36	1.0	1.0	1.0
2.37	0.0	0.0	0.0
2.38	1.0	1.0	1.0
2.39	0.0	0.0	0.0
2.4	1.0	1.0	1.0
2.41	0.0	0.0	0.0
2.42	0.0	0.0	0.0
2.43	0.0	0.0	0.0
2.44	0.0	0.0	0.0
2.45	1.0	1.0	1.0
2.46	0.0	0.0	0.0
2.47	0.0	0.0	0.0
2.48	0.0	0.0	0.0
2.49	0.0	0.0	0.0
2.5	1.0	1.0	1.0
2.51	0.0	0.0	0.0
2.52	1.0	1.0	1.0
2.53	0.0	0.0	0.0
2.54	1.0	1.0	1.0
2.55	1.0	1.0	1.0
2.56	0.0	0.0	0.0
2.57	1.0	1.0	1.0
2.58	2.0	2.0	2.0
2.59	1.0	1.0	1.0
2.6	0.0	0.0	0.0
2.61	0.0	0.0	0.0
2.62	0.0	0.0	0.0
2.63	0.0	0.0	0.0
2.64	0.0	0.0	0.0
2.65	0.0	0.0	0.0
2.66	1.0	1.0	1.0
2.67	0.0	0.0	0.0
2.68	1.0	1.0	1.0
2.69	0.0	0.0	0.0
2.7	0.0	0.0	0.0
2.71	0.0	0.0	0.0
2.72	0.0	0.0	0.0
2.73	1.0	1.0	1.0
2.74	0.0	0.0	0.0
2.75	0.0	0.0	0.0
2.76	1.0	1.0	1.0
2.77	0.0	0.0	0.0
2.78	1.0	1.0	1.0
2.79	0.0	0.0	0.0
2.8	0.0	0.0	0.0
2.81	0.0	0.0	0.0
2.82	0.0	0.0	0.0
2.83	0.0	0.0	0.0
2.84	0.0	0.0	0.0
2.85	1.0	1.0	1.0
2.86	0.0	0.0	0.0
2.87	0.0	0.0	0.0
2.88	0.0	0.0	0.0
2.89	0.0	0.0	0.0
2.9	0.0	0.0	0.0
2.91	1.0	1.0	1.0
2.92	0.0	0.0	0.0
2.93	1.0	1.0	1.0
2.94	0.0	0.0	0.0
2.95	0.0	0.0	0.0
2.96	1.0	1.0	1.0
2.97	1.0	1.0	1.0
2.98	1.0	1.0	1.0
2.99	0.0	0.0	0.0
3.0	0.0	0.0	0.0
3.01	0.0	0.0	0.0
3.02	0.0	0.0	0.0
3.03	1.0	1.0	1.0
3.04	0.0	0.0	0.0
3.05	0.0	0.0	0.0
3.06	0.0	0.0	0.0
3.07	1.0	1.0	1.0
3.08	0.0	0.0	0.0
3.09	1.0	1.0	1.0
3.1	0.0	0.0	0.0
3.11	1.0	1.0	1.0
3.12	0.0	0.0	0.0
3.13	1.0	1.0	1.0
3.14	1.0	1.0	1.0
3.15	0.0	0.0	0.0
3.16	0.0	0.0	0.0
3.17	0.0	0.0	0.0
3.18	0.0	0.0	0.0
3.19	0.0	0.0	0.0
3.2	1.0	1.0	1.0
3.21	0.0	0.0	0.0
3.22	0.0	0.0	0.0
3.23	0.0	0.0	0.0
3.24	1.0	1.0	1.0
3.25	1.0	1.0	1.0
3.26	1.0	1.0	1.0
3.27	1.0	1.0	1.0
3.28	1.0	1.0	1.0
3.29	1.0	1.0	1.0
3.3	1.0	1.0	1.0
3.31	1.0	1.0	1.0
3.32	0.0	0.0	0.0
3.33	1.0	1.0	1.0
3.34	1.0	1.0	1.0
3.35	0.0	0.0	0.0
3.36	1.0	1.0	1.0
3.37	0.0	0.0	0.0
3.38	2.0	2.0	2.0
3.39	1.0	1.0	1.0
3.4	1.0	1.0	1.0
3.41	1.0	1.0	1.0
3.42	0.0	0.0	0.0
3.43	1.0	1.0	1.0
3.44	0.0	0.0	0.0
3.45	0.0	0.0	0.0
3.46	2.0	2.0	2.0
3.47	1.0	1.0	1.0
3.48	0.0	0.0	0.0
3.49	0.0	0.0	0.0
3.5	0.0	0.0	0.0
3.51	2.0	2.0	2.0
3.52	0.0	0.0	0.0
3.53	0.0	0.0	0.0
3.54	0.0	0.0	0.0
3.55	0.0	0.0	0.0
3.56	1.0	1.0	1.0
3.57	0.0	0.0	0.0
3.58	0.0	0.0	0.0
3.59	0.0	0.0	0.0
3.6	0.0	0.0	0.0
3.61	1.0	1.0	1.0
3.62	1.0	1.0	1.0
3.63	1.0	1.0	1.0
3.64	1.0	1.0	1.0
3.65	0.0	0.0	0.0
3.66	0.0	0.0	0.0
3.67	0.0	0.0	0.0
3.68	0.0	0.0	0.0
3.69	0.0	0.0	0.0
3.7	1.0	1.0	1.0
3.71	1.0	1.0	1.0
3.72	1.0	1.0	1.0
3.73	1.0	1.0	1.0
3.74	1.0	1.0	1.0
3.75	0.0	0.0	0.0
3.76	1.0	1.0	1.0
3.77	1.0	1.0	1.0
3.78	0.0	0.0	0.0
3.79	1.0	1.0	1.0
3.8	1.0	1.0	1.0
3.81	0.0	0.0	0.0
3.82	0.0	0.0	0.0
3.83	0.0	0.0	0.0
3.84	2.0	2.0	2.0
3.85	0.0	0.0	0.0
3.86	1.0	1.0	1.0
3.87	0.0	0.0	0.0
3.88	1.0	1.0	1.0
3.89	2.0	2.0	2.0
3.9	1.0	1.0	1.0
3.91	0.0	0.0	0.0
3.92	0.0	0.0	0.0
3.93	0.0	0.0	0.0
3.94	1.0	1.0	1.0
3.95	0.0	0.0	0.0
3.96	0.0	0.0	0.0
3.97	0.0	0.0	0.0
3.98	1.0	1.0	1.0
3.99	1.0	1.0	1.0
4.0	2.0	2.0	2.0
4.01	1.0	1.0	1.0
4.02	0.0	0.0	0.0
4.03	0.0	0.0	0.0
4.04	0.0	0.0	0.0
4.05	1.0	1.0	1.0
4.06	0.0	0.0	0.0
4.07	0.0	0.0	0.0
4.08	0.0	0.0	0.0
4.09	0.0	0.0	0.0
4.1	1.0	1.0	1.0
4.11	1.0	1.0	1.0
4.12	0.0	0.0	0.0
4.13	0.0	0.0	0.0
4.14	0.0	0.0	0.0
4.15	0.0	0.0	0.0
4.16	1.0	1.0	1.0
4.17	1.0	1.0	1.0
4.18	0.0	0.0	0.0
4.19	0.0	0.0	0.0
4.2	1.0	1.0	1.0
4.21	1.0	1.0	1.0
4.22	1.0	1.0	1.0
4.23	0.0	0.0	0.0
4.24	0.0	0.0	0.0
4.25	1.0	1.0	1.0
4.26	1.0	1.0	1.0
4.27	0.0	0.0	0.0
4.28	1.0	1.0	1.0
4.29	1.0	1.0	1.0
4.3	0.0	0.0	0.0
4.31	0.0	0.0	0.0
4.32	0.0	0.0	0.0
4.33	0.0	0.0	0.0
4.34	0.0	0.0	0.0
4.35	0.0	0.0	0.0
4.36	0.0	0.0	0.0
4.37	1.0	1.0	1.0
4.38	0.0	0.0	0.0
4.39	0.0	0.0	0.0
4.4	1.0	1.0	1.0
4.41	1.0	1.0	1.0
4.42	0.0	0.0	0.0
4.43	1.0	1.0	1.0
4.44	0.0	0.0	0.0
4.45	2.0	2.0	2.0
4.46	1.0	1.0	1.0
4.47	1.0	1.0	1.0
4.48	0.0	0.0	0.0
4.49	1.0	1.0	1.0
4.5	1.0	1.0	1.0
4.51	1.0	1.0	1.0
4.52	1.0	1.0	1.0
4.53	1.0	1.0	1.0
4.54	0.0	0.0	0.0
4.55	0.0	0.0	0.0
4.56	0.0	0.0	0.0
4.57	0.0	0.0	0.0
4.58	0.0	0.0	0.0
4.59	0.0	0.0	0.0
4.6	0.0	0.0	0.0
4.61	0.0	0.0	0.0
4.62	0.0	0.0	0.0
4.63	0.0	0.0	0.0
4.64	1.0	1.0	1.0
4.65	0.0	0.0	0.0
4.66	0.0	0.0	0.0
4.67	0.0	0.0	0.0
4.68	1.0	1.0	1.0
4.69	0.0	0.0	0.0
4.7	1.0	1.0	1.0
4.71	1.0	1.0	1.0
4.72	0.0	0.0	0.0
4.73	0.0	0.0	0.0
4.74	0.0	0.0	0.0
4.75	0.0	0.0	0.0
4.76	1.0	1.0	1.0
4.77	0.0	0.0	0.0
4.78	0.0	0.0	0.0
4.79	0.0	0.0	0.0
4.8	0.0	0.0	0.0
4.81	0.0	0.0	0.0
4.82	0.0	0.0	0.0
4.83	1.0	1.0	1.0
4.84	0.0	0.0	0.0
4.85	1.0	1.0	1.0
4.86	0.0	0.0	0.0
4.87	0.0	0.0	0.0
4.88	1.0	1.0	1.0
4.89	0.0	0.0	0.0
4.9	0.0	0.0	0.0
4.91	0.0	0.0	0.0
4.92	0.0	0.0	0.0
4.93	0.0	0.0	0.0
4.94	0.0	0.0	0.0
4.95	0.0	0.0	0.0
4.96	0.0	0.0	0.0


==> results/cookie/million_ts-dqn.txt <==
0.01	2.0	2.5	3.0
0.02	1.2	2.0	3.0
0.03	2.0	2.0	3.0
0.04	1.0	2.0	3.0
0.05	1.2	2.0	3.0
0.06	2.0	3.0	3.0
0.07	2.0	2.0	3.0
0.08	1.0	3.0	3.0
0.09	2.0	2.0	3.8
0.1	2.0	2.0	3.0
0.11	2.0	2.0	3.0
0.12	2.0	2.5	3.0
0.13	1.0	2.0	3.8
0.14	2.0	2.0	3.0
0.15	1.0	2.0	3.0
0.16	2.0	2.0	3.0
0.17	2.0	2.0	3.0
0.18	2.0	2.0	3.0
0.19	1.0	2.0	3.0
0.2	1.0	2.0	3.0
0.21	2.0	2.0	3.0
0.22	1.0	2.0	3.0
0.23	1.2	2.0	3.0
0.24	2.0	2.0	3.0
0.25	2.0	2.5	3.0
0.26	0.0	1.0	2.0
0.27	0.0	1.0	2.0
0.28	0.2	2.0	5.5
0.29	2.0	3.5	6.8
0.3	3.0	6.0	16.0
0.31	3.0	10.0	32.5
0.32	3.5	30.5	97.5
0.33	2.2	42.5	112.0
0.34	2.0	93.0	133.5
0.35	3.0	105.5	138.8
0.36	3.2	126.5	138.0
0.37	3.0	126.5	150.8
0.38	3.2	137.5	145.0
0.39	8.8	138.5	149.8
0.4	10.0	138.5	151.8
0.41	58.8	144.5	152.8
0.42	100.5	145.0	152.8
0.43	135.2	151.5	157.0
0.44	134.0	151.5	156.8
0.45	138.0	152.5	157.8
0.46	140.5	152.0	159.8
0.47	135.8	155.5	159.8
0.48	147.2	158.0	163.2
0.49	147.5	157.5	163.0
0.5	145.2	163.0	166.0
0.51	147.0	162.5	167.0
0.52	153.2	163.0	167.5
0.53	147.2	162.0	167.0
0.54	159.0	165.0	170.8
0.55	146.8	163.5	170.8
0.56	156.0	168.0	173.0
0.57	160.5	168.0	174.0
0.58	159.5	169.5	174.8
0.59	161.8	168.5	174.5
0.6	165.2	169.0	173.8
0.61	163.2	170.0	174.8
0.62	165.2	170.5	176.5
0.63	167.2	173.0	177.0
0.64	169.0	172.5	176.8
0.65	169.0	174.0	175.0
0.66	167.0	175.0	177.0
0.67	163.8	177.0	180.0
0.68	164.8	174.5	178.8
0.69	170.5	175.5	180.0
0.7	175.5	179.5	182.0
0.71	171.5	178.5	181.8
0.72	173.8	178.5	183.8
0.73	168.0	178.0	181.8
0.74	170.8	177.0	181.0
0.75	175.0	179.0	183.8
0.76	174.5	180.5	184.8
0.77	176.2	180.0	183.0
0.78	174.0	179.5	184.0
0.79	175.5	182.0	184.8
0.8	178.0	181.5	184.8
0.81	176.2	182.5	185.8
0.82	176.0	181.0	184.0
0.83	178.2	182.0	186.0
0.84	178.0	182.0	186.0
0.85	178.0	183.5	187.0
0.86	178.2	182.0	185.0
0.87	174.2	184.0	187.0
0.88	178.0	183.0	187.0
0.89	179.2	184.0	187.0
0.9	182.0	186.0	188.0
0.91	181.0	185.5	187.8
0.92	179.0	186.0	187.0
0.93	178.8	188.0	188.8
0.94	180.8	186.5	189.0
0.95	183.0	184.5	188.8
0.96	183.0	186.0	188.8
0.97	180.5	186.0	188.8
0.98	183.2	186.5	188.0
0.99	182.2	187.0	189.8
1.0	181.5	187.0	190.0
1.01	183.5	187.5	189.0
1.02	184.0	188.0	190.8
1.03	185.0	188.0	190.8
1.04	185.2	188.5	190.8
1.05	183.2	187.0	189.8
1.06	185.2	189.0	191.8
1.07	185.2	188.0	191.0
1.08	186.0	187.5	191.0
1.09	186.2	189.0	190.0
1.1	188.0	190.5	192.0
1.11	186.2	189.0	191.0
1.12	185.0	189.0	191.0
1.13	187.0	189.5	191.8
1.14	185.0	189.0	192.0
1.15	186.2	190.0	192.0
1.16	187.0	190.0	193.0
1.17	186.2	189.0	192.8
1.18	185.5	190.0	191.0
1.19	187.0	189.5	192.0
1.2	188.0	190.0	192.8
1.21	186.2	191.0	194.0
1.22	187.2	190.5	192.0
1.23	188.0	189.0	192.8
1.24	188.2	191.0	193.0
1.25	189.0	192.0	193.0
1.26	186.0	191.0	192.0
1.27	189.2	192.0	193.0
1.28	189.0	191.0	194.0
1.29	189.2	191.5	194.0
1.3	188.2	192.0	193.0
1.31	188.5	192.0	194.0
1.32	189.2	193.0	194.0
1.33	189.2	192.0	194.8
1.34	189.5	193.5	195.0
1.35	190.0	192.0	194.0
1.36	188.0	193.0	194.8
1.37	189.2	192.0	194.0
1.38	190.0	192.5	194.0
1.39	190.2	192.0	194.0
1.4	189.5	192.5	194.0
1.41	188.2	193.0	194.8
1.42	190.0	192.5	194.0
1.43	190.0	193.5	195.0
1.44	187.2	193.0	195.0
1.45	189.5	193.0	195.0
1.46	192.0	193.0	196.0
1.47	191.0	193.5	195.0
1.48	190.0	192.5	194.0
1.49	191.0	193.5	194.8
1.5	191.0	194.0	196.0
1.51	191.0	195.0	196.0
1.52	189.2	191.5	194.0
1.53	191.2	194.0	195.8
1.54	192.0	194.0	196.0
1.55	192.2	194.0	196.0
1.56	190.2	194.0	195.0
1.57	192.0	193.5	195.0
1.58	190.2	193.0	195.0
1.59	191.0	193.5	195.8
1.6	193.0	194.0	196.0
1.61	192.0	194.0	195.8
1.62	192.0	194.5	196.8
1.63	192.2	194.0	195.0
1.64	192.0	194.0	196.0
1.65	192.0	194.0	196.0
1.66	193.0	194.0	195.8
1.67	193.0	194.0	196.0
1.68	193.0	195.0	197.0
1.69	192.0	195.0	196.0
1.7	193.0	195.0	196.0
1.71	193.0	194.0	196.0
1.72	194.0	195.0	197.0
1.73	193.0	195.0	196.0
1.74	193.0	194.5	196.0
1.75	193.0	195.0	198.0
1.76	192.0	194.0	196.0
1.77	193.0	195.0	196.0
1.78	193.0	195.0	197.0
1.79	191.0	193.5	196.0
1.8	193.0	196.0	197.0
1.81	192.2	195.0	196.8
1.82	193.2	194.5	196.8
1.83	192.2	194.0	196.0
1.84	194.0	195.0	196.0
1.85	193.2	196.0	197.8
1.86	193.0	195.0	197.0
1.87	193.0	195.0	198.0
1.88	193.0	196.0	197.8
1.89	194.2	196.0	197.0
1.9	194.0	195.0	196.0
1.91	194.0	195.0	197.0
1.92	194.0	195.0	196.0
1.93	192.2	194.0	196.0
1.94	193.0	195.5	197.0
1.95	194.0	195.0	197.0
1.96	192.2	196.0	196.8
1.97	193.0	196.0	196.8
1.98	191.5	195.0	196.0
1.99	194.0	195.0	197.0
2.0	195.0	196.0	197.0
2.01	193.2	195.0	197.0
2.02	193.2	196.0	198.0
2.03	194.2	196.0	196.8
2.04	194.0	195.0	197.0
2.05	194.0	194.5	196.0
2.06	193.2	196.0	197.8
2.07	195.0	197.0	198.0
2.08	194.2	196.0	198.0
2.09	194.0	197.0	198.0
2.1	195.0	196.5	198.0
2.11	195.0	196.0	197.8
2.12	195.0	196.0	198.0
2.13	194.0	196.0	197.8
2.14	193.0	196.0	197.8
2.15	194.0	196.0	197.8
2.16	193.0	196.0	198.0
2.17	194.2	196.0	197.0
2.18	194.2	197.0	198.8
2.19	193.0	196.0	198.8
2.2	194.0	197.0	198.0
2.21	194.2	196.0	197.8
2.22	195.2	197.0	198.0
2.23	196.0	197.0	198.0
2.24	195.0	196.0	198.0
2.25	194.0	196.0	198.0
2.26	195.0	197.0	198.0
2.27	195.0	197.0	199.0
2.28	195.0	197.0	198.0
2.29	195.0	196.5	197.8
2.3	193.0	195.0	197.0
2.31	193.2	196.0	198.8
2.32	196.0	197.0	199.0
2.33	194.0	196.0	198.0
2.34	196.0	197.0	198.0
2.35	194.2	197.0	198.0
2.36	195.0	196.0	198.8
2.37	195.0	197.0	198.8
2.38	195.2	197.0	198.0
2.39	196.0	198.0	199.0
2.4	196.0	197.0	198.0
2.41	196.0	197.0	198.0
2.42	195.2	197.0	198.0
2.43	195.2	197.5	198.0
2.44	193.2	196.5	198.0
2.45	194.0	197.0	198.0
2.46	195.2	198.0	199.0
2.47	195.0	196.0	198.0
2.48	195.0	196.5	198.8
2.49	195.2	197.0	198.8
2.5	196.0	197.0	198.0
2.51	195.2	197.0	198.0
2.52	195.2	196.5	198.0
2.53	196.0	197.0	199.0
2.54	196.0	197.5	199.0
2.55	196.0	198.0	198.0
2.56	196.0	197.0	198.0
2.57	195.2	197.0	198.0
2.58	195.2	196.0	198.0
2.59	196.0	198.0	199.0
2.6	196.0	197.0	198.0
2.61	195.2	197.0	198.0
2.62	195.0	197.5	199.0
2.63	195.2	197.5	198.8
2.64	195.2	198.0	199.0
2.65	195.2	197.0	199.0
2.66	194.2	197.0	198.8
2.67	195.0	197.0	198.0
2.68	195.2	197.5	198.8
2.69	194.2	197.0	198.0
2.7	195.0	197.0	199.0
2.71	196.0	197.0	198.8
2.72	195.2	197.0	198.0
2.73	196.0	198.0	199.0
2.74	196.0	197.0	198.0
2.75	196.0	198.0	198.8
2.76	195.2	198.0	198.8
2.77	196.0	197.0	198.0
2.78	196.0	197.0	199.0
2.79	196.0	197.0	198.8
2.8	196.0	198.0	199.0
2.81	196.0	198.0	199.0
2.82	195.0	197.0	199.5
2.83	196.0	197.0	198.8
2.84	195.0	197.0	198.0
2.85	196.0	197.0	198.0
2.86	196.0	197.0	198.0
2.87	195.0	197.0	198.0
2.88	196.0	198.0	199.8
2.89	196.0	197.0	199.0
2.9	195.0	197.0	198.8
2.91	195.0	197.0	198.8
2.92	195.2	198.0	200.0
2.93	196.0	198.0	199.0
2.94	196.0	198.0	199.0
2.95	196.0	198.0	199.0
2.96	196.0	198.0	199.0
2.97	196.0	197.0	198.0
2.98	196.0	198.0	198.8
2.99	196.0	198.0	198.8
3.0	196.2	198.0	199.0


==> results/cookie/million_ts-qrm.txt <==
0.01	2.0	2.5	3.0
0.02	1.2	2.0	3.0
0.03	2.0	2.0	3.0
0.04	1.0	2.0	3.0
0.05	1.2	2.0	3.0
0.06	2.0	3.0	3.0
0.07	2.0	2.0	3.0
0.08	1.0	3.0	3.0
0.09	2.0	2.0	3.8
0.1	2.0	2.0	3.0
0.11	2.0	2.0	3.0
0.12	2.0	2.5	3.0
0.13	1.0	2.0	3.8
0.14	2.0	2.0	3.0
0.15	1.0	2.0	3.0
0.16	2.0	2.0	3.0
0.17	2.0	2.0	3.0
0.18	2.0	2.0	3.0
0.19	1.0	2.0	3.0
0.2	1.0	2.0	3.0
0.21	2.0	2.0	3.0
0.22	1.2	2.5	3.0
0.23	2.0	2.0	3.0
0.24	2.0	2.0	3.0
0.25	2.0	2.5	3.0
0.26	1.0	2.0	4.0
0.27	3.0	5.0	25.8
0.28	2.2	11.0	72.5
0.29	2.2	29.5	151.0
0.3	3.2	68.0	177.0
0.31	4.0	60.0	190.5
0.32	3.2	93.5	186.8
0.33	26.0	101.0	193.5
0.34	38.5	144.0	189.5
0.35	32.2	160.5	194.0
0.36	24.2	160.0	193.8
0.37	25.0	160.5	196.0
0.38	35.0	147.0	195.0
0.39	66.5	137.0	195.0
0.4	48.2	163.5	198.0
0.41	75.0	174.0	198.0
0.42	101.2	149.0	196.8
0.43	72.5	165.0	198.0
0.44	77.8	147.5	193.8
0.45	119.5	172.0	197.8
0.46	77.2	179.5	199.0
0.47	101.0	179.5	197.8
0.48	80.5	158.5	195.8
0.49	58.5	144.5	196.0
0.5	102.2	170.5	197.2
0.51	110.5	170.0	198.8
0.52	109.0	175.0	198.0
0.53	129.2	192.0	198.0
0.54	64.8	150.0	195.0
0.55	98.5	192.5	198.8
0.56	115.8	183.0	198.8
0.57	96.8	191.5	197.8
0.58	126.5	174.5	197.0
0.59	111.8	169.0	196.8
0.6	90.2	155.0	198.5
0.61	101.2	183.5	198.8
0.62	76.8	183.0	198.8
0.63	119.5	194.5	198.0
0.64	109.8	191.0	197.5
0.65	106.0	168.5	198.8
0.66	85.5	173.5	197.8
0.67	90.0	177.0	197.0
0.68	98.5	187.5	198.0
0.69	132.5	180.0	195.5
0.7	110.0	180.0	197.0
0.71	89.2	141.5	198.0
0.72	109.5	192.0	197.0
0.73	120.2	184.5	198.0
0.74	95.0	191.5	198.0
0.75	121.5	188.0	199.8
0.76	116.5	189.5	197.0
0.77	70.5	155.0	196.8
0.78	87.5	173.5	199.0
0.79	87.8	195.0	198.8
0.8	123.0	179.0	195.8
0.81	69.0	140.5	198.0
0.82	116.0	193.5	198.0
0.83	106.0	184.5	200.0
0.84	115.0	191.0	198.8
0.85	105.5	191.0	197.8
0.86	106.8	194.5	198.8
0.87	115.2	170.5	198.8
0.88	107.0	183.5	197.0
0.89	75.8	189.0	199.8
0.9	104.2	188.0	199.8
0.91	124.5	193.0	199.0
0.92	109.5	173.0	198.0
0.93	102.0	183.0	197.8
0.94	108.8	166.0	199.0
0.95	124.5	190.0	197.0
0.96	101.0	191.5	198.8
0.97	121.2	180.0	197.2
0.98	101.0	167.0	198.5
0.99	110.2	178.5	198.8
1.0	91.5	191.5	199.5
1.01	74.5	186.5	199.8
1.02	106.8	192.5	199.0
1.03	87.2	169.0	199.0
1.04	107.8	193.5	200.0
1.05	115.5	190.0	198.0
1.06	115.5	191.0	199.0
1.07	113.8	192.5	199.5
1.08	115.2	188.5	199.8
1.09	80.8	136.0	197.8
1.1	74.8	191.5	198.8
1.11	122.5	183.0	199.8
1.12	61.8	191.0	199.0
1.13	91.8	173.0	199.8
1.14	112.2	189.0	198.8
1.15	93.0	167.5	199.8
1.16	118.8	183.0	198.8
1.17	110.2	192.5	198.0
1.18	119.0	192.5	199.0
1.19	106.0	189.0	197.8
1.2	76.8	147.0	197.8
1.21	111.8	192.5	199.5
1.22	148.5	197.0	199.0
1.23	85.2	191.0	198.8
1.24	83.5	138.0	199.0
1.25	99.2	188.0	198.0
1.26	111.2	191.5	198.8
1.27	134.2	194.0	199.0
1.28	105.2	192.0	198.0
1.29	115.8	194.5	199.0
1.3	86.5	194.5	199.0
1.31	92.2	176.0	198.8
1.32	76.5	192.5	199.0
1.33	128.2	193.0	200.8
1.34	107.8	184.0	200.0
1.35	67.2	181.0	197.8
1.36	112.0	146.0	197.0
1.37	81.5	184.0	199.0
1.38	121.5	190.5	197.8
1.39	109.2	183.0	198.0
1.4	111.2	197.0	201.0
1.41	120.0	194.0	199.0
1.42	106.2	191.0	199.8
1.43	89.8	192.5	198.8
1.44	89.8	166.0	196.8
1.45	106.5	159.5	197.8
1.46	92.2	196.0	198.8
1.47	108.5	172.0	197.5
1.48	118.0	170.5	198.5
1.49	108.5	157.0	197.8
1.5	96.5	190.5	199.8
1.51	111.5	194.5	199.0
1.52	125.5	190.0	200.0
1.53	103.0	194.0	199.0
1.54	134.2	188.0	197.0
1.55	89.0	188.5	199.0
1.56	108.5	185.0	199.0
1.57	93.0	191.5	198.8
1.58	79.8	194.0	199.8
1.59	121.2	188.5	197.2
1.6	81.5	168.5	197.8
1.61	117.8	177.0	198.0
1.62	105.2	196.5	198.8
1.63	95.8	191.5	199.0
1.64	70.5	192.0	199.0
1.65	105.2	192.0	199.0
1.66	102.2	183.0	199.8
1.67	94.8	193.5	199.8
1.68	100.8	166.0	198.8
1.69	106.5	185.0	197.0
1.7	109.8	163.0	197.5
1.71	89.5	162.0	196.8
1.72	71.8	193.5	198.8
1.73	105.8	167.5	199.0
1.74	98.5	193.5	199.0
1.75	59.8	194.0	199.0
1.76	110.2	181.5	197.0
1.77	92.0	185.0	199.8
1.78	56.2	190.5	199.0
1.79	117.0	148.0	197.0
1.8	110.2	187.0	196.0
1.81	111.2	164.0	197.8
1.82	95.5	164.5	197.0
1.83	94.5	180.5	197.0
1.84	125.5	189.0	199.0
1.85	57.0	182.0	199.2
1.86	125.5	196.0	200.0
1.87	115.0	191.5	200.5
1.88	103.0	192.0	198.0
1.89	102.8	174.5	199.8
1.9	111.5	163.0	199.8
1.91	111.8	158.5	198.8
1.92	128.0	189.5	198.0
1.93	89.5	183.5	198.8
1.94	95.5	190.0	199.0
1.95	130.8	184.0	198.8
1.96	63.0	190.0	199.0
1.97	102.8	193.5	198.8
1.98	99.2	185.5	198.0
1.99	89.8	192.0	200.0
2.0	96.5	195.5	198.8
2.01	138.8	193.0	200.0
2.02	125.2	192.0	199.0
2.03	121.8	195.5	199.0
2.04	101.0	154.5	197.8
2.05	108.0	193.5	199.8
2.06	127.8	190.5	198.0
2.07	80.8	176.5	197.5
2.08	66.5	195.0	200.0
2.09	103.8	192.0	199.0
2.1	104.5	185.5	199.0
2.11	122.8	178.0	198.8
2.12	130.0	186.5	199.0
2.13	112.8	191.0	199.0
2.14	115.8	189.5	198.0
2.15	77.2	179.0	199.0
2.16	103.0	173.0	197.0
2.17	109.2	191.0	199.0
2.18	90.8	190.5	198.0
2.19	73.0	191.0	198.8
2.2	125.5	190.5	199.8
2.21	109.8	184.0	198.0
2.22	99.5	193.0	199.0
2.23	138.2	190.0	199.0
2.24	120.8	187.5	200.0
2.25	122.2	191.0	199.8
2.26	91.5	189.5	198.0
2.27	113.0	167.5	198.5
2.28	106.2	178.5	199.8
2.29	77.8	184.5	199.0
2.3	77.5	195.0	199.8
2.31	102.8	183.0	199.0
2.32	108.5	179.5	200.0
2.33	119.2	188.0	197.0
2.34	103.2	175.0	199.0
2.35	111.2	195.0	200.0
2.36	124.8	192.5	199.5
2.37	106.2	163.0	197.5
2.38	57.8	152.0	199.0
2.39	101.0	192.5	198.8
2.4	94.5	189.5	199.0
2.41	106.5	196.0	199.0
2.42	103.0	191.5	198.0
2.43	93.2	193.5	198.8
2.44	136.2	191.5	198.0
2.45	113.5	185.0	200.0
2.46	88.2	186.5	197.8
2.47	117.8	191.5	199.8
2.48	96.5	193.0	198.8
2.49	81.2	191.5	199.5
2.5	65.0	192.5	200.0
2.51	109.5	192.0	199.0
2.52	146.0	194.0	199.0
2.53	88.2	182.5	199.8
2.54	80.5	178.5	197.8
2.55	115.5	185.0	199.0
2.56	120.8	182.5	197.8
2.57	91.2	193.5	199.0
2.58	121.2	193.0	199.8
2.59	105.5	181.5	199.5
2.6	89.5	192.0	198.8
2.61	72.5	185.0	199.8
2.62	82.8	195.0	199.0
2.63	119.8	180.5	198.0
2.64	108.5	181.0	198.8
2.65	88.5	191.0	197.8
2.66	144.2	193.0	199.8
2.67	92.0	189.0	199.0
2.68	123.8	194.0	199.0
2.69	91.2	154.5	196.5
2.7	116.2	189.5	198.0
2.71	60.8	178.5	198.8
2.72	86.5	193.5	199.0
2.73	115.5	193.0	198.8
2.74	106.0	192.0	200.0
2.75	97.5	182.5	198.0
2.76	96.2	164.0	199.0
2.77	125.5	194.0	199.0
2.78	107.8	173.0	199.8
2.79	100.0	195.0	201.0
2.8	105.2	193.0	199.8
2.81	88.8	193.0	198.8
2.82	98.5	193.0	199.0
2.83	90.5	191.5	200.0
2.84	94.5	194.5	199.0
2.85	136.5	188.5	199.5
2.86	107.2	195.0	198.8
2.87	106.8	194.0	198.0
2.88	123.8	191.5	199.0
2.89	115.2	173.0	198.8
2.9	80.0	174.0	197.8
2.91	114.5	177.5	197.0
2.92	102.8	185.0	199.0
2.93	121.5	194.5	198.8
2.94	69.2	196.0	199.0
2.95	109.5	182.5	199.0
2.96	103.2	194.0	197.8
2.97	119.5	193.5	199.0
2.98	100.2	194.5	199.8
2.99	110.0	194.0	199.0
3.0	103.5	185.0	200.0


==> results/cookie/ppo.txt <==
0	3.0	3.0	3.0
10000	4.0	4.0	4.0
20000	5.0	5.0	5.0
30000	4.0	4.0	4.0
40000	3.0	3.0	3.0
50000	5.0	5.0	5.0
60000	5.0	5.0	5.0
70000	4.0	4.0	4.0
80000	4.0	4.0	4.0
90000	4.0	4.0	4.0
100000	4.0	4.0	4.0
110000	4.0	4.0	4.0
120000	4.0	4.0	4.0
130000	3.0	3.0	3.0
140000	4.0	4.0	4.0
150000	4.0	4.0	4.0
160000	3.0	3.0	3.0
170000	3.0	3.0	3.0
180000	4.0	4.0	4.0
190000	3.0	3.0	3.0
200000	2.0	2.0	2.0
210000	2.0	2.0	2.0
220000	2.0	2.0	2.0
230000	3.0	3.0	3.0
240000	3.0	3.0	3.0
250000	4.0	4.0	4.0
260000	3.0	3.0	3.0
270000	4.0	4.0	4.0
280000	2.0	2.0	2.0
290000	3.0	3.0	3.0
300000	3.0	3.0	3.0
310000	3.0	3.0	3.0
320000	3.0	3.0	3.0
330000	3.0	3.0	3.0
340000	2.0	2.0	2.0
350000	3.0	3.0	3.0
360000	2.0	2.0	2.0
370000	5.0	5.0	5.0
380000	2.0	2.0	2.0
390000	3.0	3.0	3.0
400000	3.0	3.0	3.0
410000	2.0	2.0	2.0
420000	3.0	3.0	3.0
430000	3.0	3.0	3.0
440000	2.0	2.0	2.0
450000	3.0	3.0	3.0
460000	4.0	4.0	4.0
470000	4.0	4.0	4.0
480000	3.0	3.0	3.0
490000	3.0	3.0	3.0
500000	2.0	2.0	2.0
510000	3.0	3.0	3.0
520000	3.0	3.0	3.0
530000	1.0	1.0	1.0
540000	2.0	2.0	2.0
550000	3.0	3.0	3.0
560000	2.0	2.0	2.0
570000	2.0	2.0	2.0
580000	3.0	3.0	3.0
590000	1.0	1.0	1.0
600000	3.0	3.0	3.0
610000	2.0	2.0	2.0
620000	2.0	2.0	2.0
630000	3.0	3.0	3.0
640000	1.0	1.0	1.0
650000	3.0	3.0	3.0
660000	3.0	3.0	3.0
670000	3.0	3.0	3.0
680000	5.0	5.0	5.0
690000	2.0	2.0	2.0
700000	4.0	4.0	4.0
710000	1.0	1.0	1.0
720000	3.0	3.0	3.0
730000	2.0	2.0	2.0
740000	1.0	1.0	1.0
750000	2.0	2.0	2.0
760000	3.0	3.0	3.0
770000	2.0	2.0	2.0
780000	1.0	1.0	1.0
790000	2.0	2.0	2.0
800000	2.0	2.0	2.0
810000	2.0	2.0	2.0
820000	2.0	2.0	2.0
830000	2.0	2.0	2.0
840000	3.0	3.0	3.0
850000	4.0	4.0	4.0
860000	3.0	3.0	3.0
870000	2.0	2.0	2.0
880000	3.0	3.0	3.0
890000	2.0	2.0	2.0
900000	2.0	2.0	2.0
910000	1.0	1.0	1.0
920000	2.0	2.0	2.0
930000	2.0	2.0	2.0
940000	1.0	1.0	1.0
950000	2.0	2.0	2.0
960000	2.0	2.0	2.0
970000	1.0	1.0	1.0
980000	2.0	2.0	2.0
990000	2.0	2.0	2.0
1000000	1.0	1.0	1.0
1010000	2.0	2.0	2.0
1020000	2.0	2.0	2.0
1030000	2.0	2.0	2.0
1040000	2.0	2.0	2.0
1050000	2.0	2.0	2.0
1060000	1.0	1.0	1.0
1070000	2.0	2.0	2.0
1080000	2.0	2.0	2.0
1090000	3.0	3.0	3.0
1100000	2.0	2.0	2.0
1110000	3.0	3.0	3.0
1120000	1.0	1.0	1.0
1130000	1.0	1.0	1.0
1140000	1.0	1.0	1.0
1150000	1.0	1.0	1.0
1160000	2.0	2.0	2.0
1170000	2.0	2.0	2.0
1180000	1.0	1.0	1.0
1190000	2.0	2.0	2.0
1200000	1.0	1.0	1.0
1210000	1.0	1.0	1.0
1220000	2.0	2.0	2.0
1230000	1.0	1.0	1.0
1240000	1.0	1.0	1.0
1250000	3.0	3.0	3.0
1260000	3.0	3.0	3.0
1270000	2.0	2.0	2.0
1280000	0.0	0.0	0.0
1290000	1.0	1.0	1.0
1300000	1.0	1.0	1.0
1310000	3.0	3.0	3.0
1320000	1.0	1.0	1.0
1330000	1.0	1.0	1.0
1340000	1.0	1.0	1.0
1350000	1.0	1.0	1.0
1360000	1.0	1.0	1.0
1370000	2.0	2.0	2.0
1380000	1.0	1.0	1.0
1390000	1.0	1.0	1.0
1400000	1.0	1.0	1.0
1410000	2.0	2.0	2.0
1420000	1.0	1.0	1.0
1430000	1.0	1.0	1.0
1440000	1.0	1.0	1.0
1450000	0.0	0.0	0.0
1460000	1.0	1.0	1.0
1470000	1.0	1.0	1.0
1480000	2.0	2.0	2.0
1490000	1.0	1.0	1.0
1500000	0.0	0.0	0.0
1510000	3.0	3.0	3.0
1520000	1.0	1.0	1.0
1530000	1.0	1.0	1.0
1540000	1.0	1.0	1.0
1550000	1.0	1.0	1.0
1560000	1.0	1.0	1.0
1570000	0.0	0.0	0.0
1580000	1.0	1.0	1.0
1590000	1.0	1.0	1.0
1600000	0.0	0.0	0.0
1610000	1.0	1.0	1.0
1620000	1.0	1.0	1.0
1630000	1.0	1.0	1.0
1640000	1.0	1.0	1.0
1650000	1.0	1.0	1.0
1660000	0.0	0.0	0.0
1670000	0.0	0.0	0.0
1680000	2.0	2.0	2.0
1690000	0.0	0.0	0.0
1700000	0.0	0.0	0.0
1710000	0.0	0.0	0.0
1720000	1.0	1.0	1.0
1730000	1.0	1.0	1.0
1740000	0.0	0.0	0.0
1750000	0.0	0.0	0.0
1760000	1.0	1.0	1.0
1770000	0.0	0.0	0.0
1780000	1.0	1.0	1.0
1790000	1.0	1.0	1.0
1800000	0.0	0.0	0.0
1810000	0.0	0.0	0.0
1820000	0.0	0.0	0.0
1830000	0.0	0.0	0.0
1840000	0.0	0.0	0.0
1850000	0.0	0.0	0.0
1860000	1.0	1.0	1.0
1870000	1.0	1.0	1.0
1880000	0.0	0.0	0.0
1890000	1.0	1.0	1.0
1900000	1.0	1.0	1.0
1910000	1.0	1.0	1.0
1920000	0.0	0.0	0.0
1930000	0.0	0.0	0.0
1940000	0.0	0.0	0.0
1950000	0.0	0.0	0.0
1960000	0.0	0.0	0.0
1970000	0.0	0.0	0.0
1980000	1.0	1.0	1.0
1990000	1.0	1.0	1.0
2000000	0.0	0.0	0.0
2010000	0.0	0.0	0.0
2020000	0.0	0.0	0.0
2030000	0.0	0.0	0.0
2040000	0.0	0.0	0.0
2050000	0.0	0.0	0.0
2060000	1.0	1.0	1.0
2070000	1.0	1.0	1.0
2080000	1.0	1.0	1.0
2090000	0.0	0.0	0.0
2100000	0.0	0.0	0.0
2110000	0.0	0.0	0.0
2120000	1.0	1.0	1.0
2130000	1.0	1.0	1.0
2140000	1.0	1.0	1.0
2150000	0.0	0.0	0.0
2160000	1.0	1.0	1.0
2170000	0.0	0.0	0.0
2180000	0.0	0.0	0.0
2190000	0.0	0.0	0.0
2200000	1.0	1.0	1.0
2210000	1.0	1.0	1.0
2220000	1.0	1.0	1.0
2230000	2.0	2.0	2.0
2240000	1.0	1.0	1.0
2250000	1.0	1.0	1.0
2260000	1.0	1.0	1.0
2270000	0.0	0.0	0.0
2280000	0.0	0.0	0.0
2290000	1.0	1.0	1.0
2300000	1.0	1.0	1.0
2310000	1.0	1.0	1.0
2320000	0.0	0.0	0.0
2330000	1.0	1.0	1.0
2340000	0.0	0.0	0.0
2350000	1.0	1.0	1.0
2360000	1.0	1.0	1.0
2370000	0.0	0.0	0.0
2380000	1.0	1.0	1.0
2390000	0.0	0.0	0.0
2400000	1.0	1.0	1.0
2410000	0.0	0.0	0.0
2420000	0.0	0.0	0.0
2430000	0.0	0.0	0.0
2440000	0.0	0.0	0.0
2450000	1.0	1.0	1.0
2460000	0.0	0.0	0.0
2470000	0.0	0.0	0.0
2480000	0.0	0.0	0.0
2490000	0.0	0.0	0.0
2500000	1.0	1.0	1.0
2510000	0.0	0.0	0.0
2520000	1.0	1.0	1.0
2530000	0.0	0.0	0.0
2540000	1.0	1.0	1.0
2550000	1.0	1.0	1.0
2560000	0.0	0.0	0.0
2570000	1.0	1.0	1.0
2580000	2.0	2.0	2.0
2590000	1.0	1.0	1.0
2600000	0.0	0.0	0.0
2610000	0.0	0.0	0.0
2620000	0.0	0.0	0.0
2630000	0.0	0.0	0.0
2640000	0.0	0.0	0.0
2650000	0.0	0.0	0.0
2660000	1.0	1.0	1.0
2670000	0.0	0.0	0.0
2680000	1.0	1.0	1.0
2690000	0.0	0.0	0.0
2700000	0.0	0.0	0.0
2710000	0.0	0.0	0.0
2720000	0.0	0.0	0.0
2730000	1.0	1.0	1.0
2740000	0.0	0.0	0.0
2750000	0.0	0.0	0.0
2760000	1.0	1.0	1.0
2770000	0.0	0.0	0.0
2780000	1.0	1.0	1.0
2790000	0.0	0.0	0.0
2800000	0.0	0.0	0.0
2810000	0.0	0.0	0.0
2820000	0.0	0.0	0.0
2830000	0.0	0.0	0.0
2840000	0.0	0.0	0.0
2850000	1.0	1.0	1.0
2860000	0.0	0.0	0.0
2870000	0.0	0.0	0.0
2880000	0.0	0.0	0.0
2890000	0.0	0.0	0.0
2900000	0.0	0.0	0.0
2910000	1.0	1.0	1.0
2920000	0.0	0.0	0.0
2930000	1.0	1.0	1.0
2940000	0.0	0.0	0.0
2950000	0.0	0.0	0.0
2960000	1.0	1.0	1.0
2970000	1.0	1.0	1.0
2980000	1.0	1.0	1.0
2990000	0.0	0.0	0.0
3000000	0.0	0.0	0.0
3010000	0.0	0.0	0.0
3020000	0.0	0.0	0.0
3030000	1.0	1.0	1.0
3040000	0.0	0.0	0.0
3050000	0.0	0.0	0.0
3060000	0.0	0.0	0.0
3070000	1.0	1.0	1.0
3080000	0.0	0.0	0.0
3090000	1.0	1.0	1.0
3100000	0.0	0.0	0.0
3110000	1.0	1.0	1.0
3120000	0.0	0.0	0.0
3130000	1.0	1.0	1.0
3140000	1.0	1.0	1.0
3150000	0.0	0.0	0.0
3160000	0.0	0.0	0.0
3170000	0.0	0.0	0.0
3180000	0.0	0.0	0.0
3190000	0.0	0.0	0.0
3200000	1.0	1.0	1.0
3210000	0.0	0.0	0.0
3220000	0.0	0.0	0.0
3230000	0.0	0.0	0.0
3240000	1.0	1.0	1.0
3250000	1.0	1.0	1.0
3260000	1.0	1.0	1.0
3270000	1.0	1.0	1.0
3280000	1.0	1.0	1.0
3290000	1.0	1.0	1.0
3300000	1.0	1.0	1.0
3310000	1.0	1.0	1.0
3320000	0.0	0.0	0.0
3330000	1.0	1.0	1.0
3340000	1.0	1.0	1.0
3350000	0.0	0.0	0.0
3360000	1.0	1.0	1.0
3370000	0.0	0.0	0.0
3380000	2.0	2.0	2.0
3390000	1.0	1.0	1.0
3400000	1.0	1.0	1.0
3410000	1.0	1.0	1.0
3420000	0.0	0.0	0.0
3430000	1.0	1.0	1.0
3440000	0.0	0.0	0.0
3450000	0.0	0.0	0.0
3460000	2.0	2.0	2.0
3470000	1.0	1.0	1.0
3480000	0.0	0.0	0.0
3490000	0.0	0.0	0.0
3500000	0.0	0.0	0.0
3510000	2.0	2.0	2.0
3520000	0.0	0.0	0.0
3530000	0.0	0.0	0.0
3540000	0.0	0.0	0.0
3550000	0.0	0.0	0.0
3560000	1.0	1.0	1.0
3570000	0.0	0.0	0.0
3580000	0.0	0.0	0.0
3590000	0.0	0.0	0.0
3600000	0.0	0.0	0.0
3610000	1.0	1.0	1.0
3620000	1.0	1.0	1.0
3630000	1.0	1.0	1.0
3640000	1.0	1.0	1.0
3650000	0.0	0.0	0.0
3660000	0.0	0.0	0.0
3670000	0.0	0.0	0.0
3680000	0.0	0.0	0.0
3690000	0.0	0.0	0.0
3700000	1.0	1.0	1.0
3710000	1.0	1.0	1.0
3720000	1.0	1.0	1.0
3730000	1.0	1.0	1.0
3740000	1.0	1.0	1.0
3750000	0.0	0.0	0.0
3760000	1.0	1.0	1.0
3770000	1.0	1.0	1.0
3780000	0.0	0.0	0.0
3790000	1.0	1.0	1.0
3800000	1.0	1.0	1.0
3810000	0.0	0.0	0.0
3820000	0.0	0.0	0.0
3830000	0.0	0.0	0.0
3840000	2.0	2.0	2.0
3850000	0.0	0.0	0.0
3860000	1.0	1.0	1.0
3870000	0.0	0.0	0.0
3880000	1.0	1.0	1.0
3890000	2.0	2.0	2.0
3900000	1.0	1.0	1.0
3910000	0.0	0.0	0.0
3920000	0.0	0.0	0.0
3930000	0.0	0.0	0.0
3940000	1.0	1.0	1.0
3950000	0.0	0.0	0.0
3960000	0.0	0.0	0.0
3970000	0.0	0.0	0.0
3980000	1.0	1.0	1.0
3990000	1.0	1.0	1.0
4000000	2.0	2.0	2.0
4010000	1.0	1.0	1.0
4020000	0.0	0.0	0.0
4030000	0.0	0.0	0.0
4040000	0.0	0.0	0.0
4050000	1.0	1.0	1.0
4060000	0.0	0.0	0.0
4070000	0.0	0.0	0.0
4080000	0.0	0.0	0.0
4090000	0.0	0.0	0.0
4100000	1.0	1.0	1.0
4110000	1.0	1.0	1.0
4120000	0.0	0.0	0.0
4130000	0.0	0.0	0.0
4140000	0.0	0.0	0.0
4150000	0.0	0.0	0.0
4160000	1.0	1.0	1.0
4170000	1.0	1.0	1.0
4180000	0.0	0.0	0.0
4190000	0.0	0.0	0.0
4200000	1.0	1.0	1.0
4210000	1.0	1.0	1.0
4220000	1.0	1.0	1.0
4230000	0.0	0.0	0.0
4240000	0.0	0.0	0.0
4250000	1.0	1.0	1.0
4260000	1.0	1.0	1.0
4270000	0.0	0.0	0.0
4280000	1.0	1.0	1.0
4290000	1.0	1.0	1.0
4300000	0.0	0.0	0.0
4310000	0.0	0.0	0.0
4320000	0.0	0.0	0.0
4330000	0.0	0.0	0.0
4340000	0.0	0.0	0.0
4350000	0.0	0.0	0.0
4360000	0.0	0.0	0.0
4370000	1.0	1.0	1.0
4380000	0.0	0.0	0.0
4390000	0.0	0.0	0.0
4400000	1.0	1.0	1.0
4410000	1.0	1.0	1.0
4420000	0.0	0.0	0.0
4430000	1.0	1.0	1.0
4440000	0.0	0.0	0.0
4450000	2.0	2.0	2.0
4460000	1.0	1.0	1.0
4470000	1.0	1.0	1.0
4480000	0.0	0.0	0.0
4490000	1.0	1.0	1.0
4500000	1.0	1.0	1.0
4510000	1.0	1.0	1.0
4520000	1.0	1.0	1.0
4530000	1.0	1.0	1.0
4540000	0.0	0.0	0.0
4550000	0.0	0.0	0.0
4560000	0.0	0.0	0.0
4570000	0.0	0.0	0.0
4580000	0.0	0.0	0.0
4590000	0.0	0.0	0.0
4600000	0.0	0.0	0.0
4610000	0.0	0.0	0.0
4620000	0.0	0.0	0.0
4630000	0.0	0.0	0.0
4640000	1.0	1.0	1.0
4650000	0.0	0.0	0.0
4660000	0.0	0.0	0.0
4670000	0.0	0.0	0.0
4680000	1.0	1.0	1.0
4690000	0.0	0.0	0.0
4700000	1.0	1.0	1.0
4710000	1.0	1.0	1.0
4720000	0.0	0.0	0.0
4730000	0.0	0.0	0.0
4740000	0.0	0.0	0.0
4750000	0.0	0.0	0.0
4760000	1.0	1.0	1.0
4770000	0.0	0.0	0.0
4780000	0.0	0.0	0.0
4790000	0.0	0.0	0.0
4800000	0.0	0.0	0.0
4810000	0.0	0.0	0.0
4820000	0.0	0.0	0.0
4830000	1.0	1.0	1.0
4840000	0.0	0.0	0.0
4850000	1.0	1.0	1.0
4860000	0.0	0.0	0.0
4870000	0.0	0.0	0.0
4880000	1.0	1.0	1.0
4890000	0.0	0.0	0.0
4900000	0.0	0.0	0.0
4910000	0.0	0.0	0.0
4920000	0.0	0.0	0.0
4930000	0.0	0.0	0.0
4940000	0.0	0.0	0.0
4950000	0.0	0.0	0.0
4960000	0.0	0.0	0.0


==> results/cookie/ts-dqn.txt <==
10000	2.0	2.5	3.0
20000	1.2	2.0	3.0
30000	2.0	2.0	3.0
40000	1.0	2.0	3.0
50000	1.2	2.0	3.0
60000	2.0	3.0	3.0
70000	2.0	2.0	3.0
80000	1.0	3.0	3.0
90000	2.0	2.0	3.8
100000	2.0	2.0	3.0
110000	2.0	2.0	3.0
120000	2.0	2.5	3.0
130000	1.0	2.0	3.8
140000	2.0	2.0	3.0
150000	1.0	2.0	3.0
160000	2.0	2.0	3.0
170000	2.0	2.0	3.0
180000	2.0	2.0	3.0
190000	1.0	2.0	3.0
200000	1.0	2.0	3.0
210000	2.0	2.0	3.0
220000	1.0	2.0	3.0
230000	1.2	2.0	3.0
240000	2.0	2.0	3.0
250000	2.0	2.5	3.0
260000	0.0	1.0	2.0
270000	0.0	1.0	2.0
280000	0.2	2.0	5.5
290000	2.0	3.5	6.8
300000	3.0	6.0	16.0
310000	3.0	10.0	32.5
320000	3.5	30.5	97.5
330000	2.2	42.5	112.0
340000	2.0	93.0	133.5
350000	3.0	105.5	138.8
360000	3.2	126.5	138.0
370000	3.0	126.5	150.8
380000	3.2	137.5	145.0
390000	8.8	138.5	149.8
400000	10.0	138.5	151.8
410000	58.8	144.5	152.8
420000	100.5	145.0	152.8
430000	135.2	151.5	157.0
440000	134.0	151.5	156.8
450000	138.0	152.5	157.8
460000	140.5	152.0	159.8
470000	135.8	155.5	159.8
480000	147.2	158.0	163.2
490000	147.5	157.5	163.0
500000	145.2	163.0	166.0
510000	147.0	162.5	167.0
520000	153.2	163.0	167.5
530000	147.2	162.0	167.0
540000	159.0	165.0	170.8
550000	146.8	163.5	170.8
560000	156.0	168.0	173.0
570000	160.5	168.0	174.0
580000	159.5	169.5	174.8
590000	161.8	168.5	174.5
600000	165.2	169.0	173.8
610000	163.2	170.0	174.8
620000	165.2	170.5	176.5
630000	167.2	173.0	177.0
640000	169.0	172.5	176.8
650000	169.0	174.0	175.0
660000	167.0	175.0	177.0
670000	163.8	177.0	180.0
680000	164.8	174.5	178.8
690000	170.5	175.5	180.0
700000	175.5	179.5	182.0
710000	171.5	178.5	181.8
720000	173.8	178.5	183.8
730000	168.0	178.0	181.8
740000	170.8	177.0	181.0
750000	175.0	179.0	183.8
760000	174.5	180.5	184.8
770000	176.2	180.0	183.0
780000	174.0	179.5	184.0
790000	175.5	182.0	184.8
800000	178.0	181.5	184.8
810000	176.2	182.5	185.8
820000	176.0	181.0	184.0
830000	178.2	182.0	186.0
840000	178.0	182.0	186.0
850000	178.0	183.5	187.0
860000	178.2	182.0	185.0
870000	174.2	184.0	187.0
880000	178.0	183.0	187.0
890000	179.2	184.0	187.0
900000	182.0	186.0	188.0
910000	181.0	185.5	187.8
920000	179.0	186.0	187.0
930000	178.8	188.0	188.8
940000	180.8	186.5	189.0
950000	183.0	184.5	188.8
960000	183.0	186.0	188.8
970000	180.5	186.0	188.8
980000	183.2	186.5	188.0
990000	182.2	187.0	189.8
1000000	181.5	187.0	190.0
1010000	183.5	187.5	189.0
1020000	184.0	188.0	190.8
1030000	185.0	188.0	190.8
1040000	185.2	188.5	190.8
1050000	183.2	187.0	189.8
1060000	185.2	189.0	191.8
1070000	185.2	188.0	191.0
1080000	186.0	187.5	191.0
1090000	186.2	189.0	190.0
1100000	188.0	190.5	192.0
1110000	186.2	189.0	191.0
1120000	185.0	189.0	191.0
1130000	187.0	189.5	191.8
1140000	185.0	189.0	192.0
1150000	186.2	190.0	192.0
1160000	187.0	190.0	193.0
1170000	186.2	189.0	192.8
1180000	185.5	190.0	191.0
1190000	187.0	189.5	192.0
1200000	188.0	190.0	192.8
1210000	186.2	191.0	194.0
1220000	187.2	190.5	192.0
1230000	188.0	189.0	192.8
1240000	188.2	191.0	193.0
1250000	189.0	192.0	193.0
1260000	186.0	191.0	192.0
1270000	189.2	192.0	193.0
1280000	189.0	191.0	194.0
1290000	189.2	191.5	194.0
1300000	188.2	192.0	193.0
1310000	188.5	192.0	194.0
1320000	189.2	193.0	194.0
1330000	189.2	192.0	194.8
1340000	189.5	193.5	195.0
1350000	190.0	192.0	194.0
1360000	188.0	193.0	194.8
1370000	189.2	192.0	194.0
1380000	190.0	192.5	194.0
1390000	190.2	192.0	194.0
1400000	189.5	192.5	194.0
1410000	188.2	193.0	194.8
1420000	190.0	192.5	194.0
1430000	190.0	193.5	195.0
1440000	187.2	193.0	195.0
1450000	189.5	193.0	195.0
1460000	192.0	193.0	196.0
1470000	191.0	193.5	195.0
1480000	190.0	192.5	194.0
1490000	191.0	193.5	194.8
1500000	191.0	194.0	196.0
1510000	191.0	195.0	196.0
1520000	189.2	191.5	194.0
1530000	191.2	194.0	195.8
1540000	192.0	194.0	196.0
1550000	192.2	194.0	196.0
1560000	190.2	194.0	195.0
1570000	192.0	193.5	195.0
1580000	190.2	193.0	195.0
1590000	191.0	193.5	195.8
1600000	193.0	194.0	196.0
1610000	192.0	194.0	195.8
1620000	192.0	194.5	196.8
1630000	192.2	194.0	195.0
1640000	192.0	194.0	196.0
1650000	192.0	194.0	196.0
1660000	193.0	194.0	195.8
1670000	193.0	194.0	196.0
1680000	193.0	195.0	197.0
1690000	192.0	195.0	196.0
1700000	193.0	195.0	196.0
1710000	193.0	194.0	196.0
1720000	194.0	195.0	197.0
1730000	193.0	195.0	196.0
1740000	193.0	194.5	196.0
1750000	193.0	195.0	198.0
1760000	192.0	194.0	196.0
1770000	193.0	195.0	196.0
1780000	193.0	195.0	197.0
1790000	191.0	193.5	196.0
1800000	193.0	196.0	197.0
1810000	192.2	195.0	196.8
1820000	193.2	194.5	196.8
1830000	192.2	194.0	196.0
1840000	194.0	195.0	196.0
1850000	193.2	196.0	197.8
1860000	193.0	195.0	197.0
1870000	193.0	195.0	198.0
1880000	193.0	196.0	197.8
1890000	194.2	196.0	197.0
1900000	194.0	195.0	196.0
1910000	194.0	195.0	197.0
1920000	194.0	195.0	196.0
1930000	192.2	194.0	196.0
1940000	193.0	195.5	197.0
1950000	194.0	195.0	197.0
1960000	192.2	196.0	196.8
1970000	193.0	196.0	196.8
1980000	191.5	195.0	196.0
1990000	194.0	195.0	197.0
2000000	195.0	196.0	197.0
2010000	193.2	195.0	197.0
2020000	193.2	196.0	198.0
2030000	194.2	196.0	196.8
2040000	194.0	195.0	197.0
2050000	194.0	194.5	196.0
2060000	193.2	196.0	197.8
2070000	195.0	197.0	198.0
2080000	194.2	196.0	198.0
2090000	194.0	197.0	198.0
2100000	195.0	196.5	198.0
2110000	195.0	196.0	197.8
2120000	195.0	196.0	198.0
2130000	194.0	196.0	197.8
2140000	193.0	196.0	197.8
2150000	194.0	196.0	197.8
2160000	193.0	196.0	198.0
2170000	194.2	196.0	197.0
2180000	194.2	197.0	198.8
2190000	193.0	196.0	198.8
2200000	194.0	197.0	198.0
2210000	194.2	196.0	197.8
2220000	195.2	197.0	198.0
2230000	196.0	197.0	198.0
2240000	195.0	196.0	198.0
2250000	194.0	196.0	198.0
2260000	195.0	197.0	198.0
2270000	195.0	197.0	199.0
2280000	195.0	197.0	198.0
2290000	195.0	196.5	197.8
2300000	193.0	195.0	197.0
2310000	193.2	196.0	198.8
2320000	196.0	197.0	199.0
2330000	194.0	196.0	198.0
2340000	196.0	197.0	198.0
2350000	194.2	197.0	198.0
2360000	195.0	196.0	198.8
2370000	195.0	197.0	198.8
2380000	195.2	197.0	198.0
2390000	196.0	198.0	199.0
2400000	196.0	197.0	198.0
2410000	196.0	197.0	198.0
2420000	195.2	197.0	198.0
2430000	195.2	197.5	198.0
2440000	193.2	196.5	198.0
2450000	194.0	197.0	198.0
2460000	195.2	198.0	199.0
2470000	195.0	196.0	198.0
2480000	195.0	196.5	198.8
2490000	195.2	197.0	198.8
2500000	196.0	197.0	198.0
2510000	195.2	197.0	198.0
2520000	195.2	196.5	198.0
2530000	196.0	197.0	199.0
2540000	196.0	197.5	199.0
2550000	196.0	198.0	198.0
2560000	196.0	197.0	198.0
2570000	195.2	197.0	198.0
2580000	195.2	196.0	198.0
2590000	196.0	198.0	199.0
2600000	196.0	197.0	198.0
2610000	195.2	197.0	198.0
2620000	195.0	197.5	199.0
2630000	195.2	197.5	198.8
2640000	195.2	198.0	199.0
2650000	195.2	197.0	199.0
2660000	194.2	197.0	198.8
2670000	195.0	197.0	198.0
2680000	195.2	197.5	198.8
2690000	194.2	197.0	198.0
2700000	195.0	197.0	199.0
2710000	196.0	197.0	198.8
2720000	195.2	197.0	198.0
2730000	196.0	198.0	199.0
2740000	196.0	197.0	198.0
2750000	196.0	198.0	198.8
2760000	195.2	198.0	198.8
2770000	196.0	197.0	198.0
2780000	196.0	197.0	199.0
2790000	196.0	197.0	198.8
2800000	196.0	198.0	199.0
2810000	196.0	198.0	199.0
2820000	195.0	197.0	199.5
2830000	196.0	197.0	198.8
2840000	195.0	197.0	198.0
2850000	196.0	197.0	198.0
2860000	196.0	197.0	198.0
2870000	195.0	197.0	198.0
2880000	196.0	198.0	199.8
2890000	196.0	197.0	199.0
2900000	195.0	197.0	198.8
2910000	195.0	197.0	198.8
2920000	195.2	198.0	200.0
2930000	196.0	198.0	199.0
2940000	196.0	198.0	199.0
2950000	196.0	198.0	199.0
2960000	196.0	198.0	199.0
2970000	196.0	197.0	198.0
2980000	196.0	198.0	198.8
2990000	196.0	198.0	198.8
3000000	196.2	198.0	199.0


==> results/cookie/ts-qrm.txt <==
10000	2.0	2.5	3.0
20000	1.2	2.0	3.0
30000	2.0	2.0	3.0
40000	1.0	2.0	3.0
50000	1.2	2.0	3.0
60000	2.0	3.0	3.0
70000	2.0	2.0	3.0
80000	1.0	3.0	3.0
90000	2.0	2.0	3.8
100000	2.0	2.0	3.0
110000	2.0	2.0	3.0
120000	2.0	2.5	3.0
130000	1.0	2.0	3.8
140000	2.0	2.0	3.0
150000	1.0	2.0	3.0
160000	2.0	2.0	3.0
170000	2.0	2.0	3.0
180000	2.0	2.0	3.0
190000	1.0	2.0	3.0
200000	1.0	2.0	3.0
210000	2.0	2.0	3.0
220000	1.2	2.5	3.0
230000	2.0	2.0	3.0
240000	2.0	2.0	3.0
250000	2.0	2.5	3.0
260000	1.0	2.0	4.0
270000	3.0	5.0	25.8
280000	2.2	11.0	72.5
290000	2.2	29.5	151.0
300000	3.2	68.0	177.0
310000	4.0	60.0	190.5
320000	3.2	93.5	186.8
330000	26.0	101.0	193.5
340000	38.5	144.0	189.5
350000	32.2	160.5	194.0
360000	24.2	160.0	193.8
370000	25.0	160.5	196.0
380000	35.0	147.0	195.0
390000	66.5	137.0	195.0
400000	48.2	163.5	198.0
410000	75.0	174.0	198.0
420000	101.2	149.0	196.8
430000	72.5	165.0	198.0
440000	77.8	147.5	193.8
450000	119.5	172.0	197.8
460000	77.2	179.5	199.0
470000	101.0	179.5	197.8
480000	80.5	158.5	195.8
490000	58.5	144.5	196.0
500000	102.2	170.5	197.2
510000	110.5	170.0	198.8
520000	109.0	175.0	198.0
530000	129.2	192.0	198.0
540000	64.8	150.0	195.0
550000	98.5	192.5	198.8
560000	115.8	183.0	198.8
570000	96.8	191.5	197.8
580000	126.5	174.5	197.0
590000	111.8	169.0	196.8
600000	90.2	155.0	198.5
610000	101.2	183.5	198.8
620000	76.8	183.0	198.8
630000	119.5	194.5	198.0
640000	109.8	191.0	197.5
650000	106.0	168.5	198.8
660000	85.5	173.5	197.8
670000	90.0	177.0	197.0
680000	98.5	187.5	198.0
690000	132.5	180.0	195.5
700000	110.0	180.0	197.0
710000	89.2	141.5	198.0
720000	109.5	192.0	197.0
730000	120.2	184.5	198.0
740000	95.0	191.5	198.0
750000	121.5	188.0	199.8
760000	116.5	189.5	197.0
770000	70.5	155.0	196.8
780000	87.5	173.5	199.0
790000	87.8	195.0	198.8
800000	123.0	179.0	195.8
810000	69.0	140.5	198.0
820000	116.0	193.5	198.0
830000	106.0	184.5	200.0
840000	115.0	191.0	198.8
850000	105.5	191.0	197.8
860000	106.8	194.5	198.8
870000	115.2	170.5	198.8
880000	107.0	183.5	197.0
890000	75.8	189.0	199.8
900000	104.2	188.0	199.8
910000	124.5	193.0	199.0
920000	109.5	173.0	198.0
930000	102.0	183.0	197.8
940000	108.8	166.0	199.0
950000	124.5	190.0	197.0
960000	101.0	191.5	198.8
970000	121.2	180.0	197.2
980000	101.0	167.0	198.5
990000	110.2	178.5	198.8
1000000	91.5	191.5	199.5
1010000	74.5	186.5	199.8
1020000	106.8	192.5	199.0
1030000	87.2	169.0	199.0
1040000	107.8	193.5	200.0
1050000	115.5	190.0	198.0
1060000	115.5	191.0	199.0
1070000	113.8	192.5	199.5
1080000	115.2	188.5	199.8
1090000	80.8	136.0	197.8
1100000	74.8	191.5	198.8
1110000	122.5	183.0	199.8
1120000	61.8	191.0	199.0
1130000	91.8	173.0	199.8
1140000	112.2	189.0	198.8
1150000	93.0	167.5	199.8
1160000	118.8	183.0	198.8
1170000	110.2	192.5	198.0
1180000	119.0	192.5	199.0
1190000	106.0	189.0	197.8
1200000	76.8	147.0	197.8
1210000	111.8	192.5	199.5
1220000	148.5	197.0	199.0
1230000	85.2	191.0	198.8
1240000	83.5	138.0	199.0
1250000	99.2	188.0	198.0
1260000	111.2	191.5	198.8
1270000	134.2	194.0	199.0
1280000	105.2	192.0	198.0
1290000	115.8	194.5	199.0
1300000	86.5	194.5	199.0
1310000	92.2	176.0	198.8
1320000	76.5	192.5	199.0
1330000	128.2	193.0	200.8
1340000	107.8	184.0	200.0
1350000	67.2	181.0	197.8
1360000	112.0	146.0	197.0
1370000	81.5	184.0	199.0
1380000	121.5	190.5	197.8
1390000	109.2	183.0	198.0
1400000	111.2	197.0	201.0
1410000	120.0	194.0	199.0
1420000	106.2	191.0	199.8
1430000	89.8	192.5	198.8
1440000	89.8	166.0	196.8
1450000	106.5	159.5	197.8
1460000	92.2	196.0	198.8
1470000	108.5	172.0	197.5
1480000	118.0	170.5	198.5
1490000	108.5	157.0	197.8
1500000	96.5	190.5	199.8
1510000	111.5	194.5	199.0
1520000	125.5	190.0	200.0
1530000	103.0	194.0	199.0
1540000	134.2	188.0	197.0
1550000	89.0	188.5	199.0
1560000	108.5	185.0	199.0
1570000	93.0	191.5	198.8
1580000	79.8	194.0	199.8
1590000	121.2	188.5	197.2
1600000	81.5	168.5	197.8
1610000	117.8	177.0	198.0
1620000	105.2	196.5	198.8
1630000	95.8	191.5	199.0
1640000	70.5	192.0	199.0
1650000	105.2	192.0	199.0
1660000	102.2	183.0	199.8
1670000	94.8	193.5	199.8
1680000	100.8	166.0	198.8
1690000	106.5	185.0	197.0
1700000	109.8	163.0	197.5
1710000	89.5	162.0	196.8
1720000	71.8	193.5	198.8
1730000	105.8	167.5	199.0
1740000	98.5	193.5	199.0
1750000	59.8	194.0	199.0
1760000	110.2	181.5	197.0
1770000	92.0	185.0	199.8
1780000	56.2	190.5	199.0
1790000	117.0	148.0	197.0
1800000	110.2	187.0	196.0
1810000	111.2	164.0	197.8
1820000	95.5	164.5	197.0
1830000	94.5	180.5	197.0
1840000	125.5	189.0	199.0
1850000	57.0	182.0	199.2
1860000	125.5	196.0	200.0
1870000	115.0	191.5	200.5
1880000	103.0	192.0	198.0
1890000	102.8	174.5	199.8
1900000	111.5	163.0	199.8
1910000	111.8	158.5	198.8
1920000	128.0	189.5	198.0
1930000	89.5	183.5	198.8
1940000	95.5	190.0	199.0
1950000	130.8	184.0	198.8
1960000	63.0	190.0	199.0
1970000	102.8	193.5	198.8
1980000	99.2	185.5	198.0
1990000	89.8	192.0	200.0
2000000	96.5	195.5	198.8
2010000	138.8	193.0	200.0
2020000	125.2	192.0	199.0
2030000	121.8	195.5	199.0
2040000	101.0	154.5	197.8
2050000	108.0	193.5	199.8
2060000	127.8	190.5	198.0
2070000	80.8	176.5	197.5
2080000	66.5	195.0	200.0
2090000	103.8	192.0	199.0
2100000	104.5	185.5	199.0
2110000	122.8	178.0	198.8
2120000	130.0	186.5	199.0
2130000	112.8	191.0	199.0
2140000	115.8	189.5	198.0
2150000	77.2	179.0	199.0
2160000	103.0	173.0	197.0
2170000	109.2	191.0	199.0
2180000	90.8	190.5	198.0
2190000	73.0	191.0	198.8
2200000	125.5	190.5	199.8
2210000	109.8	184.0	198.0
2220000	99.5	193.0	199.0
2230000	138.2	190.0	199.0
2240000	120.8	187.5	200.0
2250000	122.2	191.0	199.8
2260000	91.5	189.5	198.0
2270000	113.0	167.5	198.5
2280000	106.2	178.5	199.8
2290000	77.8	184.5	199.0
2300000	77.5	195.0	199.8
2310000	102.8	183.0	199.0
2320000	108.5	179.5	200.0
2330000	119.2	188.0	197.0
2340000	103.2	175.0	199.0
2350000	111.2	195.0	200.0
2360000	124.8	192.5	199.5
2370000	106.2	163.0	197.5
2380000	57.8	152.0	199.0
2390000	101.0	192.5	198.8
2400000	94.5	189.5	199.0
2410000	106.5	196.0	199.0
2420000	103.0	191.5	198.0
2430000	93.2	193.5	198.8
2440000	136.2	191.5	198.0
2450000	113.5	185.0	200.0
2460000	88.2	186.5	197.8
2470000	117.8	191.5	199.8
2480000	96.5	193.0	198.8
2490000	81.2	191.5	199.5
2500000	65.0	192.5	200.0
2510000	109.5	192.0	199.0
2520000	146.0	194.0	199.0
2530000	88.2	182.5	199.8
2540000	80.5	178.5	197.8
2550000	115.5	185.0	199.0
2560000	120.8	182.5	197.8
2570000	91.2	193.5	199.0
2580000	121.2	193.0	199.8
2590000	105.5	181.5	199.5
2600000	89.5	192.0	198.8
2610000	72.5	185.0	199.8
2620000	82.8	195.0	199.0
2630000	119.8	180.5	198.0
2640000	108.5	181.0	198.8
2650000	88.5	191.0	197.8
2660000	144.2	193.0	199.8
2670000	92.0	189.0	199.0
2680000	123.8	194.0	199.0
2690000	91.2	154.5	196.5
2700000	116.2	189.5	198.0
2710000	60.8	178.5	198.8
2720000	86.5	193.5	199.0
2730000	115.5	193.0	198.8
2740000	106.0	192.0	200.0
2750000	97.5	182.5	198.0
2760000	96.2	164.0	199.0
2770000	125.5	194.0	199.0
2780000	107.8	173.0	199.8
2790000	100.0	195.0	201.0
2800000	105.2	193.0	199.8
2810000	88.8	193.0	198.8
2820000	98.5	193.0	199.0
2830000	90.5	191.5	200.0
2840000	94.5	194.5	199.0
2850000	136.5	188.5	199.5
2860000	107.2	195.0	198.8
2870000	106.8	194.0	198.0
2880000	123.8	191.5	199.0
2890000	115.2	173.0	198.8
2900000	80.0	174.0	197.8
2910000	114.5	177.5	197.0
2920000	102.8	185.0	199.0
2930000	121.5	194.5	198.8
2940000	69.2	196.0	199.0
2950000	109.5	182.5	199.0
2960000	103.2	194.0	197.8
2970000	119.5	193.5	199.0
2980000	100.2	194.5	199.8
2990000	110.0	194.0	199.0
3000000	103.5	185.0	200.0


==> results/keys/10-order-dqn.txt <==
10000	2.0	2.0	2.0
20000	4.0	4.0	4.0
30000	3.0	3.0	3.0
40000	3.0	3.0	3.0
50000	2.0	2.0	2.0
60000	1.0	1.0	1.0
70000	0.0	0.0	0.0
80000	2.0	2.0	2.0
90000	3.0	3.0	3.0
100000	3.0	3.0	3.0
110000	3.0	3.0	3.0
120000	4.0	4.0	4.0
130000	4.0	4.0	4.0
140000	1.0	1.0	1.0
150000	4.0	4.0	4.0
160000	4.0	4.0	4.0
170000	4.0	4.0	4.0
180000	5.0	5.0	5.0
190000	7.0	7.0	7.0
200000	11.0	11.0	11.0
210000	9.0	9.0	9.0
220000	12.0	12.0	12.0
230000	19.0	19.0	19.0
240000	9.0	9.0	9.0
250000	8.0	8.0	8.0
260000	13.0	13.0	13.0
270000	14.0	14.0	14.0
280000	13.0	13.0	13.0
290000	14.0	14.0	14.0
300000	13.0	13.0	13.0
310000	15.0	15.0	15.0
320000	12.0	12.0	12.0
330000	14.0	14.0	14.0
340000	11.0	11.0	11.0
350000	16.0	16.0	16.0
360000	13.0	13.0	13.0
370000	11.0	11.0	11.0
380000	11.0	11.0	11.0
390000	10.0	10.0	10.0
400000	14.0	14.0	14.0
410000	15.0	15.0	15.0
420000	11.0	11.0	11.0
430000	15.0	15.0	15.0
440000	19.0	19.0	19.0
450000	16.0	16.0	16.0
460000	18.0	18.0	18.0
470000	19.0	19.0	19.0
480000	16.0	16.0	16.0
490000	18.0	18.0	18.0
500000	15.0	15.0	15.0
510000	16.0	16.0	16.0
520000	15.0	15.0	15.0
530000	22.0	22.0	22.0
540000	19.0	19.0	19.0
550000	21.0	21.0	21.0
560000	15.0	15.0	15.0
570000	16.0	16.0	16.0
580000	18.0	18.0	18.0
590000	18.0	18.0	18.0
600000	16.0	16.0	16.0
610000	15.0	15.0	15.0
620000	16.0	16.0	16.0
630000	15.0	15.0	15.0
640000	16.0	16.0	16.0
650000	16.0	16.0	16.0
660000	19.0	19.0	19.0
670000	18.0	18.0	18.0
680000	13.0	13.0	13.0
690000	14.0	14.0	14.0
700000	14.0	14.0	14.0
710000	12.0	12.0	12.0
720000	13.0	13.0	13.0
730000	11.0	11.0	11.0
740000	12.0	12.0	12.0
750000	14.0	14.0	14.0
760000	13.0	13.0	13.0
770000	15.0	15.0	15.0
780000	18.0	18.0	18.0
790000	14.0	14.0	14.0
800000	12.0	12.0	12.0
810000	10.0	10.0	10.0
820000	17.0	17.0	17.0
830000	14.0	14.0	14.0
840000	14.0	14.0	14.0
850000	11.0	11.0	11.0
860000	15.0	15.0	15.0
870000	14.0	14.0	14.0
880000	14.0	14.0	14.0
890000	15.0	15.0	15.0
900000	15.0	15.0	15.0
910000	12.0	12.0	12.0
920000	17.0	17.0	17.0
930000	13.0	13.0	13.0
940000	13.0	13.0	13.0
950000	12.0	12.0	12.0
960000	12.0	12.0	12.0
970000	14.0	14.0	14.0
980000	9.0	9.0	9.0
990000	10.0	10.0	10.0
1000000	10.0	10.0	10.0
1010000	13.0	13.0	13.0
1020000	10.0	10.0	10.0
1030000	11.0	11.0	11.0
1040000	8.0	8.0	8.0
1050000	6.0	6.0	6.0
1060000	9.0	9.0	9.0
1070000	9.0	9.0	9.0
1080000	8.0	8.0	8.0
1090000	11.0	11.0	11.0
1100000	11.0	11.0	11.0
1110000	13.0	13.0	13.0
1120000	7.0	7.0	7.0
1130000	10.0	10.0	10.0
1140000	10.0	10.0	10.0
1150000	9.0	9.0	9.0
1160000	11.0	11.0	11.0
1170000	13.0	13.0	13.0
1180000	10.0	10.0	10.0
1190000	11.0	11.0	11.0
1200000	12.0	12.0	12.0
1210000	10.0	10.0	10.0
1220000	17.0	17.0	17.0
1230000	14.0	14.0	14.0
1240000	17.0	17.0	17.0
1250000	15.0	15.0	15.0
1260000	9.0	9.0	9.0
1270000	11.0	11.0	11.0
1280000	12.0	12.0	12.0
1290000	13.0	13.0	13.0
1300000	13.0	13.0	13.0
1310000	15.0	15.0	15.0
1320000	21.0	21.0	21.0
1330000	14.0	14.0	14.0
1340000	11.0	11.0	11.0
1350000	23.0	23.0	23.0
1360000	17.0	17.0	17.0
1370000	15.0	15.0	15.0
1380000	10.0	10.0	10.0
1390000	11.0	11.0	11.0
1400000	11.0	11.0	11.0
1410000	10.0	10.0	10.0
1420000	12.0	12.0	12.0
1430000	11.0	11.0	11.0
1440000	9.0	9.0	9.0
1450000	12.0	12.0	12.0
1460000	10.0	10.0	10.0
1470000	9.0	9.0	9.0
1480000	6.0	6.0	6.0
1490000	7.0	7.0	7.0
1500000	9.0	9.0	9.0
1510000	9.0	9.0	9.0
1520000	8.0	8.0	8.0
1530000	18.0	18.0	18.0
1540000	11.0	11.0	11.0
1550000	6.0	6.0	6.0
1560000	10.0	10.0	10.0
1570000	7.0	7.0	7.0
1580000	7.0	7.0	7.0
1590000	7.0	7.0	7.0
1600000	10.0	10.0	10.0
1610000	11.0	11.0	11.0
1620000	9.0	9.0	9.0
1630000	9.0	9.0	9.0
1640000	7.0	7.0	7.0
1650000	7.0	7.0	7.0
1660000	10.0	10.0	10.0
1670000	9.0	9.0	9.0
1680000	7.0	7.0	7.0
1690000	9.0	9.0	9.0
1700000	9.0	9.0	9.0
1710000	7.0	7.0	7.0
1720000	7.0	7.0	7.0
1730000	8.0	8.0	8.0
1740000	6.0	6.0	6.0
1750000	9.0	9.0	9.0
1760000	7.0	7.0	7.0
1770000	7.0	7.0	7.0
1780000	8.0	8.0	8.0
1790000	11.0	11.0	11.0
1800000	9.0	9.0	9.0
1810000	16.0	16.0	16.0
1820000	11.0	11.0	11.0
1830000	10.0	10.0	10.0
1840000	11.0	11.0	11.0
1850000	6.0	6.0	6.0
1860000	14.0	14.0	14.0
1870000	7.0	7.0	7.0
1880000	7.0	7.0	7.0
1890000	5.0	5.0	5.0
1900000	6.0	6.0	6.0
1910000	7.0	7.0	7.0
1920000	7.0	7.0	7.0
1930000	7.0	7.0	7.0
1940000	10.0	10.0	10.0
1950000	6.0	6.0	6.0
1960000	8.0	8.0	8.0
1970000	7.0	7.0	7.0
1980000	6.0	6.0	6.0
1990000	10.0	10.0	10.0
2000000	7.0	7.0	7.0
2010000	9.0	9.0	9.0
2020000	7.0	7.0	7.0
2030000	10.0	10.0	10.0
2040000	10.0	10.0	10.0
2050000	12.0	12.0	12.0
2060000	9.0	9.0	9.0
2070000	8.0	8.0	8.0
2080000	6.0	6.0	6.0
2090000	7.0	7.0	7.0
2100000	10.0	10.0	10.0
2110000	9.0	9.0	9.0
2120000	6.0	6.0	6.0
2130000	11.0	11.0	11.0
2140000	15.0	15.0	15.0
2150000	7.0	7.0	7.0
2160000	9.0	9.0	9.0
2170000	7.0	7.0	7.0
2180000	12.0	12.0	12.0
2190000	10.0	10.0	10.0
2200000	7.0	7.0	7.0
2210000	6.0	6.0	6.0
2220000	10.0	10.0	10.0
2230000	14.0	14.0	14.0
2240000	9.0	9.0	9.0
2250000	8.0	8.0	8.0
2260000	15.0	15.0	15.0
2270000	8.0	8.0	8.0
2280000	6.0	6.0	6.0
2290000	11.0	11.0	11.0
2300000	10.0	10.0	10.0
2310000	9.0	9.0	9.0
2320000	7.0	7.0	7.0
2330000	8.0	8.0	8.0
2340000	9.0	9.0	9.0
2350000	9.0	9.0	9.0
2360000	7.0	7.0	7.0
2370000	7.0	7.0	7.0
2380000	6.0	6.0	6.0
2390000	6.0	6.0	6.0
2400000	7.0	7.0	7.0
2410000	5.0	5.0	5.0
2420000	6.0	6.0	6.0
2430000	7.0	7.0	7.0
2440000	11.0	11.0	11.0
2450000	7.0	7.0	7.0
2460000	10.0	10.0	10.0
2470000	8.0	8.0	8.0
2480000	8.0	8.0	8.0
2490000	8.0	8.0	8.0
2500000	7.0	7.0	7.0
2510000	5.0	5.0	5.0
2520000	7.0	7.0	7.0
2530000	6.0	6.0	6.0
2540000	7.0	7.0	7.0
2550000	7.0	7.0	7.0
2560000	7.0	7.0	7.0
2570000	11.0	11.0	11.0
2580000	12.0	12.0	12.0
2590000	9.0	9.0	9.0
2600000	12.0	12.0	12.0
2610000	9.0	9.0	9.0
2620000	12.0	12.0	12.0
2630000	8.0	8.0	8.0
2640000	12.0	12.0	12.0
2650000	14.0	14.0	14.0
2660000	19.0	19.0	19.0
2670000	18.0	18.0	18.0
2680000	12.0	12.0	12.0
2690000	13.0	13.0	13.0
2700000	8.0	8.0	8.0
2710000	11.0	11.0	11.0
2720000	9.0	9.0	9.0
2730000	11.0	11.0	11.0
2740000	13.0	13.0	13.0
2750000	12.0	12.0	12.0
2760000	12.0	12.0	12.0
2770000	13.0	13.0	13.0
2780000	14.0	14.0	14.0
2790000	10.0	10.0	10.0
2800000	16.0	16.0	16.0
2810000	14.0	14.0	14.0
2820000	13.0	13.0	13.0
2830000	16.0	16.0	16.0
2840000	9.0	9.0	9.0
2850000	15.0	15.0	15.0
2860000	10.0	10.0	10.0
2870000	10.0	10.0	10.0
2880000	10.0	10.0	10.0
2890000	14.0	14.0	14.0
2900000	11.0	11.0	11.0
2910000	14.0	14.0	14.0
2920000	10.0	10.0	10.0
2930000	11.0	11.0	11.0
2940000	10.0	10.0	10.0
2950000	6.0	6.0	6.0
2960000	11.0	11.0	11.0
2970000	8.0	8.0	8.0
2980000	10.0	10.0	10.0
2990000	8.0	8.0	8.0
3000000	10.0	10.0	10.0
3010000	12.0	12.0	12.0
3020000	7.0	7.0	7.0
3030000	6.0	6.0	6.0
3040000	9.0	9.0	9.0
3050000	9.0	9.0	9.0
3060000	6.0	6.0	6.0
3070000	6.0	6.0	6.0
3080000	7.0	7.0	7.0
3090000	6.0	6.0	6.0
3100000	8.0	8.0	8.0
3110000	9.0	9.0	9.0
3120000	7.0	7.0	7.0
3130000	7.0	7.0	7.0
3140000	8.0	8.0	8.0
3150000	7.0	7.0	7.0
3160000	7.0	7.0	7.0
3170000	7.0	7.0	7.0
3180000	10.0	10.0	10.0
3190000	11.0	11.0	11.0
3200000	11.0	11.0	11.0
3210000	12.0	12.0	12.0
3220000	10.0	10.0	10.0
3230000	9.0	9.0	9.0
3240000	13.0	13.0	13.0
3250000	12.0	12.0	12.0
3260000	7.0	7.0	7.0
3270000	7.0	7.0	7.0
3280000	11.0	11.0	11.0
3290000	11.0	11.0	11.0
3300000	10.0	10.0	10.0
3310000	14.0	14.0	14.0
3320000	7.0	7.0	7.0
3330000	12.0	12.0	12.0
3340000	7.0	7.0	7.0
3350000	9.0	9.0	9.0
3360000	9.0	9.0	9.0
3370000	7.0	7.0	7.0
3380000	9.0	9.0	9.0
3390000	9.0	9.0	9.0
3400000	8.0	8.0	8.0
3410000	5.0	5.0	5.0
3420000	8.0	8.0	8.0
3430000	8.0	8.0	8.0
3440000	8.0	8.0	8.0
3450000	11.0	11.0	11.0
3460000	9.0	9.0	9.0
3470000	7.0	7.0	7.0
3480000	9.0	9.0	9.0
3490000	9.0	9.0	9.0
3500000	8.0	8.0	8.0
3510000	12.0	12.0	12.0
3520000	9.0	9.0	9.0
3530000	10.0	10.0	10.0
3540000	13.0	13.0	13.0
3550000	9.0	9.0	9.0
3560000	11.0	11.0	11.0
3570000	11.0	11.0	11.0
3580000	11.0	11.0	11.0
3590000	13.0	13.0	13.0
3600000	11.0	11.0	11.0
3610000	13.0	13.0	13.0
3620000	18.0	18.0	18.0
3630000	8.0	8.0	8.0
3640000	10.0	10.0	10.0
3650000	9.0	9.0	9.0
3660000	10.0	10.0	10.0
3670000	8.0	8.0	8.0
3680000	8.0	8.0	8.0
3690000	7.0	7.0	7.0
3700000	10.0	10.0	10.0
3710000	6.0	6.0	6.0
3720000	9.0	9.0	9.0
3730000	12.0	12.0	12.0
3740000	10.0	10.0	10.0
3750000	8.0	8.0	8.0
3760000	10.0	10.0	10.0
3770000	7.0	7.0	7.0
3780000	12.0	12.0	12.0
3790000	11.0	11.0	11.0
3800000	11.0	11.0	11.0
3810000	7.0	7.0	7.0
3820000	7.0	7.0	7.0
3830000	8.0	8.0	8.0
3840000	12.0	12.0	12.0
3850000	10.0	10.0	10.0
3860000	10.0	10.0	10.0
3870000	10.0	10.0	10.0
3880000	6.0	6.0	6.0
3890000	10.0	10.0	10.0
3900000	8.0	8.0	8.0
3910000	5.0	5.0	5.0
3920000	10.0	10.0	10.0
3930000	6.0	6.0	6.0
3940000	9.0	9.0	9.0
3950000	6.0	6.0	6.0
3960000	10.0	10.0	10.0
3970000	11.0	11.0	11.0
3980000	6.0	6.0	6.0
3990000	10.0	10.0	10.0
4000000	11.0	11.0	11.0
4010000	7.0	7.0	7.0
4020000	7.0	7.0	7.0
4030000	8.0	8.0	8.0
4040000	6.0	6.0	6.0
4050000	11.0	11.0	11.0
4060000	6.0	6.0	6.0
4070000	8.0	8.0	8.0
4080000	10.0	10.0	10.0
4090000	13.0	13.0	13.0
4100000	11.0	11.0	11.0
4110000	6.0	6.0	6.0
4120000	7.0	7.0	7.0
4130000	7.0	7.0	7.0
4140000	9.0	9.0	9.0
4150000	8.0	8.0	8.0
4160000	8.0	8.0	8.0
4170000	7.0	7.0	7.0
4180000	7.0	7.0	7.0
4190000	9.0	9.0	9.0
4200000	11.0	11.0	11.0
4210000	9.0	9.0	9.0
4220000	10.0	10.0	10.0
4230000	9.0	9.0	9.0
4240000	12.0	12.0	12.0
4250000	10.0	10.0	10.0
4260000	13.0	13.0	13.0
4270000	7.0	7.0	7.0
4280000	9.0	9.0	9.0
4290000	11.0	11.0	11.0
4300000	6.0	6.0	6.0
4310000	10.0	10.0	10.0
4320000	9.0	9.0	9.0
4330000	8.0	8.0	8.0
4340000	8.0	8.0	8.0
4350000	9.0	9.0	9.0
4360000	8.0	8.0	8.0
4370000	7.0	7.0	7.0
4380000	8.0	8.0	8.0
4390000	8.0	8.0	8.0
4400000	7.0	7.0	7.0
4410000	9.0	9.0	9.0
4420000	9.0	9.0	9.0
4430000	6.0	6.0	6.0
4440000	6.0	6.0	6.0
4450000	11.0	11.0	11.0
4460000	6.0	6.0	6.0
4470000	7.0	7.0	7.0
4480000	9.0	9.0	9.0
4490000	9.0	9.0	9.0
4500000	7.0	7.0	7.0
4510000	8.0	8.0	8.0
4520000	8.0	8.0	8.0
4530000	9.0	9.0	9.0
4540000	9.0	9.0	9.0
4550000	9.0	9.0	9.0
4560000	10.0	10.0	10.0
4570000	8.0	8.0	8.0
4580000	9.0	9.0	9.0
4590000	11.0	11.0	11.0
4600000	11.0	11.0	11.0
4610000	10.0	10.0	10.0
4620000	6.0	6.0	6.0
4630000	6.0	6.0	6.0
4640000	11.0	11.0	11.0
4650000	8.0	8.0	8.0
4660000	10.0	10.0	10.0
4670000	8.0	8.0	8.0
4680000	10.0	10.0	10.0
4690000	6.0	6.0	6.0
4700000	8.0	8.0	8.0
4710000	7.0	7.0	7.0
4720000	7.0	7.0	7.0
4730000	6.0	6.0	6.0
4740000	11.0	11.0	11.0
4750000	11.0	11.0	11.0
4760000	11.0	11.0	11.0
4770000	10.0	10.0	10.0
4780000	14.0	14.0	14.0
4790000	9.0	9.0	9.0
4800000	8.0	8.0	8.0
4810000	9.0	9.0	9.0
4820000	8.0	8.0	8.0
4830000	7.0	7.0	7.0
4840000	7.0	7.0	7.0
4850000	10.0	10.0	10.0
4860000	11.0	11.0	11.0
4870000	6.0	6.0	6.0
4880000	10.0	10.0	10.0
4890000	8.0	8.0	8.0
4900000	6.0	6.0	6.0
4910000	7.0	7.0	7.0
4920000	10.0	10.0	10.0
4930000	12.0	12.0	12.0
4940000	10.0	10.0	10.0
4950000	6.0	6.0	6.0
4960000	8.0	8.0	8.0
4970000	7.0	7.0	7.0
4980000	5.0	5.0	5.0
4990000	8.0	8.0	8.0
5000000	6.0	6.0	6.0


==> results/keys/a2c.txt <==
0	4.0	4.0	4.0
10000	3.0	3.0	3.0
20000	2.0	2.0	2.0
30000	3.0	3.0	3.0
40000	1.0	1.0	1.0
50000	3.0	3.0	3.0
60000	4.0	4.0	4.0
70000	4.0	4.0	4.0
80000	3.0	3.0	3.0
90000	3.0	3.0	3.0
100000	2.0	2.0	2.0
110000	1.0	1.0	1.0
120000	3.0	3.0	3.0
130000	3.0	3.0	3.0
140000	3.0	3.0	3.0
150000	3.0	3.0	3.0
160000	3.0	3.0	3.0
170000	3.0	3.0	3.0
180000	3.0	3.0	3.0
190000	3.0	3.0	3.0
200000	3.0	3.0	3.0
210000	3.0	3.0	3.0
220000	3.0	3.0	3.0
230000	3.0	3.0	3.0
240000	3.0	3.0	3.0
250000	4.0	4.0	4.0
260000	3.0	3.0	3.0
270000	3.0	3.0	3.0
280000	2.0	2.0	2.0
290000	3.0	3.0	3.0
300000	3.0	3.0	3.0
310000	2.0	2.0	2.0
320000	3.0	3.0	3.0
330000	3.0	3.0	3.0
340000	2.0	2.0	2.0
350000	3.0	3.0	3.0
360000	3.0	3.0	3.0
370000	3.0	3.0	3.0
380000	3.0	3.0	3.0
390000	3.0	3.0	3.0
400000	3.0	3.0	3.0
410000	2.0	2.0	2.0
420000	3.0	3.0	3.0
430000	4.0	4.0	4.0
440000	3.0	3.0	3.0
450000	3.0	3.0	3.0
460000	3.0	3.0	3.0
470000	3.0	3.0	3.0
480000	3.0	3.0	3.0
490000	3.0	3.0	3.0
500000	4.0	4.0	4.0
510000	3.0	3.0	3.0
520000	3.0	3.0	3.0
530000	3.0	3.0	3.0
540000	2.0	2.0	2.0
550000	2.0	2.0	2.0
560000	3.0	3.0	3.0
570000	4.0	4.0	4.0
580000	3.0	3.0	3.0
590000	2.0	2.0	2.0
600000	2.0	2.0	2.0
610000	3.0	3.0	3.0
620000	3.0	3.0	3.0
630000	3.0	3.0	3.0
640000	3.0	3.0	3.0
650000	3.0	3.0	3.0
660000	3.0	3.0	3.0
670000	3.0	3.0	3.0
680000	4.0	4.0	4.0
690000	2.0	2.0	2.0
700000	3.0	3.0	3.0
710000	3.0	3.0	3.0
720000	3.0	3.0	3.0
730000	2.0	2.0	2.0
740000	2.0	2.0	2.0
750000	4.0	4.0	4.0
760000	3.0	3.0	3.0
770000	3.0	3.0	3.0
780000	3.0	3.0	3.0
790000	3.0	3.0	3.0
800000	3.0	3.0	3.0
810000	3.0	3.0	3.0
820000	2.0	2.0	2.0
830000	3.0	3.0	3.0
840000	3.0	3.0	3.0
850000	2.0	2.0	2.0
860000	3.0	3.0	3.0
870000	3.0	3.0	3.0
880000	3.0	3.0	3.0
890000	2.0	2.0	2.0
900000	3.0	3.0	3.0
910000	2.0	2.0	2.0
920000	2.0	2.0	2.0
930000	2.0	2.0	2.0
940000	3.0	3.0	3.0
950000	4.0	4.0	4.0
960000	3.0	3.0	3.0
970000	3.0	3.0	3.0
980000	3.0	3.0	3.0
990000	3.0	3.0	3.0
1000000	2.0	2.0	2.0
1010000	3.0	3.0	3.0
1020000	3.0	3.0	3.0
1030000	3.0	3.0	3.0
1040000	3.0	3.0	3.0
1050000	3.0	3.0	3.0
1060000	3.0	3.0	3.0
1070000	3.0	3.0	3.0
1080000	2.0	2.0	2.0
1090000	3.0	3.0	3.0
1100000	3.0	3.0	3.0
1110000	3.0	3.0	3.0
1120000	4.0	4.0	4.0
1130000	3.0	3.0	3.0
1140000	4.0	4.0	4.0
1150000	3.0	3.0	3.0
1160000	3.0	3.0	3.0
1170000	3.0	3.0	3.0
1180000	2.0	2.0	2.0
1190000	3.0	3.0	3.0
1200000	3.0	3.0	3.0
1210000	3.0	3.0	3.0
1220000	3.0	3.0	3.0
1230000	2.0	2.0	2.0
1240000	3.0	3.0	3.0
1250000	2.0	2.0	2.0
1260000	3.0	3.0	3.0
1270000	3.0	3.0	3.0
1280000	3.0	3.0	3.0
1290000	4.0	4.0	4.0
1300000	3.0	3.0	3.0
1310000	3.0	3.0	3.0
1320000	4.0	4.0	4.0
1330000	3.0	3.0	3.0
1340000	3.0	3.0	3.0
1350000	3.0	3.0	3.0
1360000	3.0	3.0	3.0
1370000	3.0	3.0	3.0
1380000	3.0	3.0	3.0
1390000	3.0	3.0	3.0
1400000	3.0	3.0	3.0
1410000	2.0	2.0	2.0
1420000	3.0	3.0	3.0
1430000	3.0	3.0	3.0
1440000	3.0	3.0	3.0
1450000	3.0	3.0	3.0
1460000	3.0	3.0	3.0
1470000	3.0	3.0	3.0
1480000	2.0	2.0	2.0
1490000	3.0	3.0	3.0
1500000	2.0	2.0	2.0
1510000	3.0	3.0	3.0
1520000	2.0	2.0	2.0
1530000	4.0	4.0	4.0
1540000	3.0	3.0	3.0
1550000	3.0	3.0	3.0
1560000	3.0	3.0	3.0
1570000	2.0	2.0	2.0
1580000	3.0	3.0	3.0
1590000	3.0	3.0	3.0
1600000	3.0	3.0	3.0
1610000	3.0	3.0	3.0
1620000	3.0	3.0	3.0
1630000	3.0	3.0	3.0
1640000	3.0	3.0	3.0
1650000	3.0	3.0	3.0
1660000	3.0	3.0	3.0
1670000	3.0	3.0	3.0
1680000	3.0	3.0	3.0
1690000	2.0	2.0	2.0
1700000	3.0	3.0	3.0
1710000	3.0	3.0	3.0
1720000	3.0	3.0	3.0
1730000	3.0	3.0	3.0
1740000	3.0	3.0	3.0
1750000	3.0	3.0	3.0
1760000	3.0	3.0	3.0
1770000	3.0	3.0	3.0
1780000	3.0	3.0	3.0
1790000	3.0	3.0	3.0
1800000	3.0	3.0	3.0
1810000	3.0	3.0	3.0
1820000	3.0	3.0	3.0
1830000	3.0	3.0	3.0
1840000	3.0	3.0	3.0
1850000	3.0	3.0	3.0
1860000	3.0	3.0	3.0
1870000	4.0	4.0	4.0
1880000	3.0	3.0	3.0
1890000	3.0	3.0	3.0
1900000	3.0	3.0	3.0
1910000	3.0	3.0	3.0
1920000	2.0	2.0	2.0
1930000	2.0	2.0	2.0
1940000	4.0	4.0	4.0
1950000	3.0	3.0	3.0
1960000	4.0	4.0	4.0
1970000	2.0	2.0	2.0
1980000	3.0	3.0	3.0
1990000	3.0	3.0	3.0
2000000	3.0	3.0	3.0
2010000	3.0	3.0	3.0
2020000	3.0	3.0	3.0
2030000	4.0	4.0	4.0
2040000	3.0	3.0	3.0
2050000	2.0	2.0	2.0
2060000	4.0	4.0	4.0
2070000	3.0	3.0	3.0
2080000	3.0	3.0	3.0
2090000	3.0	3.0	3.0
2100000	4.0	4.0	4.0
2110000	3.0	3.0	3.0
2120000	3.0	3.0	3.0
2130000	3.0	3.0	3.0
2140000	2.0	2.0	2.0
2150000	2.0	2.0	2.0
2160000	3.0	3.0	3.0
2170000	3.0	3.0	3.0
2180000	3.0	3.0	3.0
2190000	4.0	4.0	4.0
2200000	2.0	2.0	2.0
2210000	2.0	2.0	2.0
2220000	3.0	3.0	3.0
2230000	2.0	2.0	2.0
2240000	2.0	2.0	2.0
2250000	3.0	3.0	3.0
2260000	3.0	3.0	3.0
2270000	3.0	3.0	3.0
2280000	3.0	3.0	3.0
2290000	2.0	2.0	2.0
2300000	3.0	3.0	3.0
2310000	3.0	3.0	3.0
2320000	3.0	3.0	3.0
2330000	3.0	3.0	3.0
2340000	3.0	3.0	3.0
2350000	3.0	3.0	3.0
2360000	2.0	2.0	2.0
2370000	3.0	3.0	3.0
2380000	3.0	3.0	3.0
2390000	3.0	3.0	3.0
2400000	3.0	3.0	3.0
2410000	4.0	4.0	4.0
2420000	2.0	2.0	2.0
2430000	3.0	3.0	3.0
2440000	3.0	3.0	3.0
2450000	4.0	4.0	4.0
2460000	3.0	3.0	3.0
2470000	2.0	2.0	2.0
2480000	3.0	3.0	3.0
2490000	3.0	3.0	3.0
2500000	3.0	3.0	3.0
2510000	2.0	2.0	2.0
2520000	2.0	2.0	2.0
2530000	3.0	3.0	3.0
2540000	2.0	2.0	2.0
2550000	3.0	3.0	3.0
2560000	3.0	3.0	3.0
2570000	3.0	3.0	3.0
2580000	3.0	3.0	3.0
2590000	4.0	4.0	4.0
2600000	3.0	3.0	3.0
2610000	3.0	3.0	3.0
2620000	3.0	3.0	3.0
2630000	2.0	2.0	2.0
2640000	3.0	3.0	3.0
2650000	2.0	2.0	2.0
2660000	3.0	3.0	3.0
2670000	2.0	2.0	2.0
2680000	2.0	2.0	2.0
2690000	2.0	2.0	2.0
2700000	3.0	3.0	3.0
2710000	2.0	2.0	2.0
2720000	3.0	3.0	3.0
2730000	3.0	3.0	3.0
2740000	3.0	3.0	3.0
2750000	3.0	3.0	3.0
2760000	3.0	3.0	3.0
2770000	3.0	3.0	3.0
2780000	4.0	4.0	4.0
2790000	3.0	3.0	3.0
2800000	2.0	2.0	2.0
2810000	4.0	4.0	4.0
2820000	4.0	4.0	4.0
2830000	3.0	3.0	3.0
2840000	3.0	3.0	3.0
2850000	4.0	4.0	4.0
2860000	3.0	3.0	3.0
2870000	3.0	3.0	3.0
2880000	3.0	3.0	3.0
2890000	2.0	2.0	2.0
2900000	3.0	3.0	3.0
2910000	4.0	4.0	4.0
2920000	3.0	3.0	3.0
2930000	3.0	3.0	3.0
2940000	3.0	3.0	3.0
2950000	4.0	4.0	4.0
2960000	3.0	3.0	3.0
2970000	2.0	2.0	2.0
2980000	3.0	3.0	3.0
2990000	3.0	3.0	3.0
3000000	3.0	3.0	3.0
3010000	3.0	3.0	3.0
3020000	3.0	3.0	3.0
3030000	3.0	3.0	3.0
3040000	3.0	3.0	3.0
3050000	2.0	2.0	2.0
3060000	3.0	3.0	3.0
3070000	3.0	3.0	3.0
3080000	2.0	2.0	2.0
3090000	3.0	3.0	3.0
3100000	3.0	3.0	3.0
3110000	2.0	2.0	2.0
3120000	2.0	2.0	2.0
3130000	3.0	3.0	3.0
3140000	2.0	2.0	2.0
3150000	3.0	3.0	3.0
3160000	3.0	3.0	3.0
3170000	3.0	3.0	3.0
3180000	3.0	3.0	3.0
3190000	3.0	3.0	3.0
3200000	2.0	2.0	2.0
3210000	3.0	3.0	3.0
3220000	3.0	3.0	3.0
3230000	3.0	3.0	3.0
3240000	3.0	3.0	3.0
3250000	4.0	4.0	4.0
3260000	3.0	3.0	3.0
3270000	2.0	2.0	2.0
3280000	3.0	3.0	3.0
3290000	3.0	3.0	3.0
3300000	3.0	3.0	3.0
3310000	3.0	3.0	3.0
3320000	2.0	2.0	2.0
3330000	3.0	3.0	3.0
3340000	2.0	2.0	2.0
3350000	3.0	3.0	3.0
3360000	3.0	3.0	3.0
3370000	3.0	3.0	3.0
3380000	3.0	3.0	3.0
3390000	2.0	2.0	2.0
3400000	3.0	3.0	3.0
3410000	3.0	3.0	3.0
3420000	3.0	3.0	3.0
3430000	3.0	3.0	3.0
3440000	3.0	3.0	3.0
3450000	3.0	3.0	3.0
3460000	3.0	3.0	3.0
3470000	3.0	3.0	3.0
3480000	3.0	3.0	3.0
3490000	2.0	2.0	2.0
3500000	3.0	3.0	3.0
3510000	3.0	3.0	3.0
3520000	3.0	3.0	3.0
3530000	3.0	3.0	3.0
3540000	3.0	3.0	3.0
3550000	3.0	3.0	3.0
3560000	3.0	3.0	3.0
3570000	3.0	3.0	3.0
3580000	3.0	3.0	3.0
3590000	3.0	3.0	3.0
3600000	3.0	3.0	3.0
3610000	3.0	3.0	3.0
3620000	3.0	3.0	3.0
3630000	2.0	2.0	2.0
3640000	2.0	2.0	2.0
3650000	4.0	4.0	4.0
3660000	3.0	3.0	3.0
3670000	3.0	3.0	3.0
3680000	3.0	3.0	3.0
3690000	2.0	2.0	2.0
3700000	3.0	3.0	3.0
3710000	4.0	4.0	4.0
3720000	3.0	3.0	3.0
3730000	2.0	2.0	2.0
3740000	3.0	3.0	3.0
3750000	4.0	4.0	4.0
3760000	3.0	3.0	3.0
3770000	2.0	2.0	2.0
3780000	3.0	3.0	3.0
3790000	2.0	2.0	2.0
3800000	2.0	2.0	2.0
3810000	3.0	3.0	3.0
3820000	3.0	3.0	3.0
3830000	3.0	3.0	3.0
3840000	3.0	3.0	3.0
3850000	3.0	3.0	3.0
3860000	3.0	3.0	3.0
3870000	3.0	3.0	3.0
3880000	3.0	3.0	3.0
3890000	3.0	3.0	3.0
3900000	3.0	3.0	3.0
3910000	4.0	4.0	4.0
3920000	4.0	4.0	4.0
3930000	3.0	3.0	3.0
3940000	4.0	4.0	4.0
3950000	2.0	2.0	2.0
3960000	3.0	3.0	3.0
3970000	2.0	2.0	2.0
3980000	3.0	3.0	3.0
3990000	3.0	3.0	3.0
4000000	3.0	3.0	3.0
4010000	3.0	3.0	3.0
4020000	3.0	3.0	3.0
4030000	3.0	3.0	3.0
4040000	2.0	2.0	2.0
4050000	2.0	2.0	2.0
4060000	3.0	3.0	3.0
4070000	3.0	3.0	3.0
4080000	3.0	3.0	3.0
4090000	3.0	3.0	3.0
4100000	3.0	3.0	3.0
4110000	3.0	3.0	3.0
4120000	3.0	3.0	3.0
4130000	3.0	3.0	3.0
4140000	3.0	3.0	3.0
4150000	3.0	3.0	3.0
4160000	2.0	2.0	2.0
4170000	3.0	3.0	3.0
4180000	3.0	3.0	3.0
4190000	3.0	3.0	3.0
4200000	3.0	3.0	3.0
4210000	2.0	2.0	2.0
4220000	2.0	2.0	2.0
4230000	3.0	3.0	3.0
4240000	3.0	3.0	3.0
4250000	4.0	4.0	4.0
4260000	3.0	3.0	3.0
4270000	3.0	3.0	3.0
4280000	3.0	3.0	3.0
4290000	3.0	3.0	3.0
4300000	2.0	2.0	2.0
4310000	3.0	3.0	3.0
4320000	3.0	3.0	3.0
4330000	3.0	3.0	3.0
4340000	3.0	3.0	3.0
4350000	3.0	3.0	3.0
4360000	3.0	3.0	3.0
4370000	2.0	2.0	2.0
4380000	4.0	4.0	4.0
4390000	3.0	3.0	3.0
4400000	3.0	3.0	3.0
4410000	3.0	3.0	3.0
4420000	4.0	4.0	4.0
4430000	3.0	3.0	3.0
4440000	3.0	3.0	3.0
4450000	2.0	2.0	2.0
4460000	3.0	3.0	3.0
4470000	3.0	3.0	3.0
4480000	2.0	2.0	2.0
4490000	3.0	3.0	3.0
4500000	4.0	4.0	4.0
4510000	3.0	3.0	3.0
4520000	2.0	2.0	2.0
4530000	3.0	3.0	3.0
4540000	3.0	3.0	3.0
4550000	3.0	3.0	3.0
4560000	2.0	2.0	2.0
4570000	3.0	3.0	3.0
4580000	2.0	2.0	2.0
4590000	3.0	3.0	3.0
4600000	3.0	3.0	3.0
4610000	3.0	3.0	3.0
4620000	2.0	2.0	2.0
4630000	2.0	2.0	2.0
4640000	4.0	4.0	4.0
4650000	2.0	2.0	2.0
4660000	3.0	3.0	3.0
4670000	4.0	4.0	4.0
4680000	3.0	3.0	3.0
4690000	3.0	3.0	3.0
4700000	3.0	3.0	3.0
4710000	3.0	3.0	3.0
4720000	4.0	4.0	4.0
4730000	3.0	3.0	3.0
4740000	3.0	3.0	3.0
4750000	2.0	2.0	2.0
4760000	3.0	3.0	3.0
4770000	3.0	3.0	3.0
4780000	3.0	3.0	3.0
4790000	3.0	3.0	3.0
4800000	3.0	3.0	3.0
4810000	2.0	2.0	2.0
4820000	3.0	3.0	3.0
4830000	4.0	4.0	4.0
4840000	3.0	3.0	3.0
4850000	3.0	3.0	3.0
4860000	3.0	3.0	3.0
4870000	3.0	3.0	3.0
4880000	2.0	2.0	2.0
4890000	3.0	3.0	3.0
4900000	2.0	2.0	2.0
4910000	3.0	3.0	3.0
4920000	3.0	3.0	3.0
4930000	3.0	3.0	3.0
4940000	3.0	3.0	3.0
4950000	3.0	3.0	3.0
4960000	1.0	1.0	1.0
4970000	0.0	0.0	0.0


==> results/keys/acer.txt <==
0	4.0	4.0	4.0
10000	3.0	3.0	3.0
20000	3.0	3.0	3.0
30000	2.0	2.0	2.0
40000	1.0	1.0	1.0
50000	4.0	4.0	4.0
60000	4.0	4.0	4.0
70000	3.0	3.0	3.0
80000	3.0	3.0	3.0
90000	3.0	3.0	3.0
100000	2.0	2.0	2.0
110000	2.0	2.0	2.0
120000	3.0	3.0	3.0
130000	4.0	4.0	4.0
140000	4.0	4.0	4.0
150000	3.0	3.0	3.0
160000	3.0	3.0	3.0
170000	2.0	2.0	2.0
180000	2.0	2.0	2.0
190000	2.0	2.0	2.0
200000	3.0	3.0	3.0
210000	3.0	3.0	3.0
220000	3.0	3.0	3.0
230000	3.0	3.0	3.0
240000	3.0	3.0	3.0
250000	2.0	2.0	2.0
260000	3.0	3.0	3.0
270000	2.0	2.0	2.0
280000	3.0	3.0	3.0
290000	3.0	3.0	3.0
300000	4.0	4.0	4.0
310000	4.0	4.0	4.0
320000	3.0	3.0	3.0
330000	3.0	3.0	3.0
340000	2.0	2.0	2.0
350000	3.0	3.0	3.0
360000	4.0	4.0	4.0
370000	3.0	3.0	3.0
380000	3.0	3.0	3.0
390000	2.0	2.0	2.0
400000	3.0	3.0	3.0
410000	3.0	3.0	3.0
420000	2.0	2.0	2.0
430000	2.0	2.0	2.0
440000	3.0	3.0	3.0
450000	2.0	2.0	2.0
460000	3.0	3.0	3.0
470000	2.0	2.0	2.0
480000	3.0	3.0	3.0
490000	3.0	3.0	3.0
500000	3.0	3.0	3.0
510000	3.0	3.0	3.0
520000	3.0	3.0	3.0
530000	3.0	3.0	3.0
540000	3.0	3.0	3.0
550000	2.0	2.0	2.0
560000	2.0	2.0	2.0
570000	2.0	2.0	2.0
580000	3.0	3.0	3.0
590000	2.0	2.0	2.0
600000	2.0	2.0	2.0
610000	3.0	3.0	3.0
620000	4.0	4.0	4.0
630000	2.0	2.0	2.0
640000	3.0	3.0	3.0
650000	3.0	3.0	3.0
660000	3.0	3.0	3.0
670000	4.0	4.0	4.0
680000	3.0	3.0	3.0
690000	2.0	2.0	2.0
700000	2.0	2.0	2.0
710000	4.0	4.0	4.0
720000	3.0	3.0	3.0
730000	2.0	2.0	2.0
740000	3.0	3.0	3.0
750000	4.0	4.0	4.0
760000	2.0	2.0	2.0
770000	3.0	3.0	3.0
780000	3.0	3.0	3.0
790000	3.0	3.0	3.0
800000	3.0	3.0	3.0
810000	4.0	4.0	4.0
820000	3.0	3.0	3.0
830000	3.0	3.0	3.0
840000	3.0	3.0	3.0
850000	3.0	3.0	3.0
860000	3.0	3.0	3.0
870000	3.0	3.0	3.0
880000	3.0	3.0	3.0
890000	3.0	3.0	3.0
900000	4.0	4.0	4.0
910000	3.0	3.0	3.0
920000	3.0	3.0	3.0
930000	4.0	4.0	4.0
940000	4.0	4.0	4.0
950000	3.0	3.0	3.0
960000	2.0	2.0	2.0
970000	3.0	3.0	3.0
980000	3.0	3.0	3.0
990000	3.0	3.0	3.0
1000000	3.0	3.0	3.0
1010000	3.0	3.0	3.0
1020000	3.0	3.0	3.0
1030000	2.0	2.0	2.0
1040000	3.0	3.0	3.0
1050000	3.0	3.0	3.0
1060000	3.0	3.0	3.0
1070000	3.0	3.0	3.0
1080000	3.0	3.0	3.0
1090000	4.0	4.0	4.0
1100000	3.0	3.0	3.0
1110000	3.0	3.0	3.0
1120000	2.0	2.0	2.0
1130000	3.0	3.0	3.0
1140000	3.0	3.0	3.0
1150000	2.0	2.0	2.0
1160000	3.0	3.0	3.0
1170000	3.0	3.0	3.0
1180000	2.0	2.0	2.0
1190000	4.0	4.0	4.0
1200000	2.0	2.0	2.0
1210000	3.0	3.0	3.0
1220000	3.0	3.0	3.0
1230000	3.0	3.0	3.0
1240000	3.0	3.0	3.0
1250000	2.0	2.0	2.0
1260000	3.0	3.0	3.0
1270000	2.0	2.0	2.0
1280000	3.0	3.0	3.0
1290000	3.0	3.0	3.0
1300000	3.0	3.0	3.0
1310000	3.0	3.0	3.0
1320000	3.0	3.0	3.0
1330000	2.0	2.0	2.0
1340000	2.0	2.0	2.0
1350000	3.0	3.0	3.0
1360000	2.0	2.0	2.0
1370000	3.0	3.0	3.0
1380000	2.0	2.0	2.0
1390000	3.0	3.0	3.0
1400000	2.0	2.0	2.0
1410000	3.0	3.0	3.0
1420000	3.0	3.0	3.0
1430000	3.0	3.0	3.0
1440000	3.0	3.0	3.0
1450000	4.0	4.0	4.0
1460000	4.0	4.0	4.0
1470000	3.0	3.0	3.0
1480000	3.0	3.0	3.0
1490000	3.0	3.0	3.0
1500000	3.0	3.0	3.0
1510000	3.0	3.0	3.0
1520000	3.0	3.0	3.0
1530000	2.0	2.0	2.0
1540000	4.0	4.0	4.0
1550000	5.0	5.0	5.0
1560000	2.0	2.0	2.0
1570000	3.0	3.0	3.0
1580000	3.0	3.0	3.0
1590000	3.0	3.0	3.0
1600000	3.0	3.0	3.0
1610000	3.0	3.0	3.0
1620000	3.0	3.0	3.0
1630000	3.0	3.0	3.0
1640000	2.0	2.0	2.0
1650000	3.0	3.0	3.0
1660000	2.0	2.0	2.0
1670000	3.0	3.0	3.0
1680000	2.0	2.0	2.0
1690000	2.0	2.0	2.0
1700000	4.0	4.0	4.0
1710000	3.0	3.0	3.0
1720000	3.0	3.0	3.0
1730000	2.0	2.0	2.0
1740000	3.0	3.0	3.0
1750000	3.0	3.0	3.0
1760000	3.0	3.0	3.0
1770000	2.0	2.0	2.0
1780000	3.0	3.0	3.0
1790000	3.0	3.0	3.0
1800000	3.0	3.0	3.0
1810000	3.0	3.0	3.0
1820000	3.0	3.0	3.0
1830000	3.0	3.0	3.0
1840000	3.0	3.0	3.0
1850000	3.0	3.0	3.0
1860000	3.0	3.0	3.0
1870000	4.0	4.0	4.0
1880000	3.0	3.0	3.0
1890000	4.0	4.0	4.0
1900000	3.0	3.0	3.0
1910000	3.0	3.0	3.0
1920000	2.0	2.0	2.0
1930000	2.0	2.0	2.0
1940000	3.0	3.0	3.0
1950000	3.0	3.0	3.0
1960000	3.0	3.0	3.0
1970000	2.0	2.0	2.0
1980000	4.0	4.0	4.0
1990000	3.0	3.0	3.0
2000000	3.0	3.0	3.0
2010000	2.0	2.0	2.0
2020000	2.0	2.0	2.0
2030000	4.0	4.0	4.0
2040000	3.0	3.0	3.0
2050000	3.0	3.0	3.0
2060000	3.0	3.0	3.0
2070000	2.0	2.0	2.0
2080000	3.0	3.0	3.0
2090000	4.0	4.0	4.0
2100000	4.0	4.0	4.0
2110000	3.0	3.0	3.0
2120000	3.0	3.0	3.0
2130000	3.0	3.0	3.0
2140000	3.0	3.0	3.0
2150000	3.0	3.0	3.0
2160000	3.0	3.0	3.0
2170000	3.0	3.0	3.0
2180000	3.0	3.0	3.0
2190000	3.0	3.0	3.0
2200000	3.0	3.0	3.0
2210000	3.0	3.0	3.0
2220000	4.0	4.0	4.0
2230000	2.0	2.0	2.0
2240000	3.0	3.0	3.0
2250000	2.0	2.0	2.0
2260000	3.0	3.0	3.0
2270000	3.0	3.0	3.0
2280000	3.0	3.0	3.0
2290000	4.0	4.0	4.0
2300000	2.0	2.0	2.0
2310000	2.0	2.0	2.0
2320000	3.0	3.0	3.0
2330000	3.0	3.0	3.0
2340000	3.0	3.0	3.0
2350000	3.0	3.0	3.0
2360000	3.0	3.0	3.0
2370000	4.0	4.0	4.0
2380000	4.0	4.0	4.0
2390000	3.0	3.0	3.0
2400000	2.0	2.0	2.0
2410000	3.0	3.0	3.0
2420000	3.0	3.0	3.0
2430000	4.0	4.0	4.0
2440000	3.0	3.0	3.0
2450000	3.0	3.0	3.0
2460000	3.0	3.0	3.0
2470000	3.0	3.0	3.0
2480000	3.0	3.0	3.0
2490000	3.0	3.0	3.0
2500000	3.0	3.0	3.0
2510000	3.0	3.0	3.0
2520000	3.0	3.0	3.0
2530000	3.0	3.0	3.0
2540000	3.0	3.0	3.0
2550000	3.0	3.0	3.0
2560000	3.0	3.0	3.0
2570000	3.0	3.0	3.0
2580000	2.0	2.0	2.0
2590000	3.0	3.0	3.0
2600000	3.0	3.0	3.0
2610000	3.0	3.0	3.0
2620000	3.0	3.0	3.0
2630000	3.0	3.0	3.0
2640000	3.0	3.0	3.0
2650000	3.0	3.0	3.0
2660000	3.0	3.0	3.0
2670000	2.0	2.0	2.0
2680000	3.0	3.0	3.0
2690000	3.0	3.0	3.0
2700000	3.0	3.0	3.0
2710000	3.0	3.0	3.0
2720000	3.0	3.0	3.0
2730000	3.0	3.0	3.0
2740000	2.0	2.0	2.0
2750000	3.0	3.0	3.0
2760000	3.0	3.0	3.0
2770000	3.0	3.0	3.0
2780000	3.0	3.0	3.0
2790000	3.0	3.0	3.0
2800000	3.0	3.0	3.0
2810000	3.0	3.0	3.0
2820000	4.0	4.0	4.0
2830000	3.0	3.0	3.0
2840000	3.0	3.0	3.0
2850000	4.0	4.0	4.0
2860000	3.0	3.0	3.0
2870000	3.0	3.0	3.0
2880000	3.0	3.0	3.0
2890000	3.0	3.0	3.0
2900000	2.0	2.0	2.0
2910000	3.0	3.0	3.0
2920000	3.0	3.0	3.0
2930000	3.0	3.0	3.0
2940000	2.0	2.0	2.0
2950000	3.0	3.0	3.0
2960000	3.0	3.0	3.0
2970000	3.0	3.0	3.0
2980000	3.0	3.0	3.0
2990000	3.0	3.0	3.0
3000000	4.0	4.0	4.0
3010000	3.0	3.0	3.0
3020000	3.0	3.0	3.0
3030000	2.0	2.0	2.0
3040000	3.0	3.0	3.0
3050000	3.0	3.0	3.0
3060000	3.0	3.0	3.0
3070000	4.0	4.0	4.0
3080000	3.0	3.0	3.0
3090000	3.0	3.0	3.0
3100000	2.0	2.0	2.0
3110000	3.0	3.0	3.0
3120000	3.0	3.0	3.0
3130000	4.0	4.0	4.0
3140000	3.0	3.0	3.0
3150000	3.0	3.0	3.0
3160000	3.0	3.0	3.0
3170000	3.0	3.0	3.0
3180000	2.0	2.0	2.0
3190000	3.0	3.0	3.0
3200000	3.0	3.0	3.0
3210000	2.0	2.0	2.0
3220000	4.0	4.0	4.0
3230000	3.0	3.0	3.0
3240000	4.0	4.0	4.0
3250000	3.0	3.0	3.0
3260000	3.0	3.0	3.0
3270000	3.0	3.0	3.0
3280000	3.0	3.0	3.0
3290000	3.0	3.0	3.0
3300000	3.0	3.0	3.0
3310000	2.0	2.0	2.0
3320000	3.0	3.0	3.0
3330000	3.0	3.0	3.0
3340000	3.0	3.0	3.0
3350000	3.0	3.0	3.0
3360000	2.0	2.0	2.0
3370000	3.0	3.0	3.0
3380000	2.0	2.0	2.0
3390000	2.0	2.0	2.0
3400000	3.0	3.0	3.0
3410000	3.0	3.0	3.0
3420000	2.0	2.0	2.0
3430000	3.0	3.0	3.0
3440000	3.0	3.0	3.0
3450000	3.0	3.0	3.0
3460000	3.0	3.0	3.0
3470000	3.0	3.0	3.0
3480000	3.0	3.0	3.0
3490000	3.0	3.0	3.0
3500000	2.0	2.0	2.0
3510000	3.0	3.0	3.0
3520000	3.0	3.0	3.0
3530000	3.0	3.0	3.0
3540000	4.0	4.0	4.0
3550000	3.0	3.0	3.0
3560000	3.0	3.0	3.0
3570000	3.0	3.0	3.0
3580000	3.0	3.0	3.0
3590000	3.0	3.0	3.0
3600000	3.0	3.0	3.0
3610000	2.0	2.0	2.0
3620000	3.0	3.0	3.0
3630000	3.0	3.0	3.0
3640000	3.0	3.0	3.0
3650000	3.0	3.0	3.0
3660000	2.0	2.0	2.0
3670000	2.0	2.0	2.0
3680000	3.0	3.0	3.0
3690000	4.0	4.0	4.0
3700000	3.0	3.0	3.0
3710000	3.0	3.0	3.0
3720000	3.0	3.0	3.0
3730000	2.0	2.0	2.0
3740000	2.0	2.0	2.0
3750000	3.0	3.0	3.0
3760000	3.0	3.0	3.0
3770000	3.0	3.0	3.0
3780000	2.0	2.0	2.0
3790000	3.0	3.0	3.0
3800000	4.0	4.0	4.0
3810000	3.0	3.0	3.0
3820000	4.0	4.0	4.0
3830000	2.0	2.0	2.0
3840000	3.0	3.0	3.0
3850000	2.0	2.0	2.0
3860000	3.0	3.0	3.0
3870000	3.0	3.0	3.0
3880000	2.0	2.0	2.0
3890000	2.0	2.0	2.0
3900000	4.0	4.0	4.0
3910000	3.0	3.0	3.0
3920000	3.0	3.0	3.0
3930000	3.0	3.0	3.0
3940000	4.0	4.0	4.0
3950000	3.0	3.0	3.0
3960000	3.0	3.0	3.0
3970000	3.0	3.0	3.0
3980000	3.0	3.0	3.0
3990000	3.0	3.0	3.0
4000000	3.0	3.0	3.0
4010000	3.0	3.0	3.0
4020000	2.0	2.0	2.0
4030000	3.0	3.0	3.0
4040000	3.0	3.0	3.0
4050000	3.0	3.0	3.0
4060000	2.0	2.0	2.0
4070000	2.0	2.0	2.0
4080000	3.0	3.0	3.0
4090000	3.0	3.0	3.0
4100000	3.0	3.0	3.0
4110000	3.0	3.0	3.0
4120000	4.0	4.0	4.0
4130000	3.0	3.0	3.0
4140000	3.0	3.0	3.0
4150000	4.0	4.0	4.0
4160000	2.0	2.0	2.0
4170000	3.0	3.0	3.0
4180000	4.0	4.0	4.0
4190000	2.0	2.0	2.0
4200000	3.0	3.0	3.0
4210000	3.0	3.0	3.0
4220000	3.0	3.0	3.0
4230000	2.0	2.0	2.0
4240000	4.0	4.0	4.0
4250000	3.0	3.0	3.0
4260000	3.0	3.0	3.0
4270000	3.0	3.0	3.0
4280000	4.0	4.0	4.0
4290000	3.0	3.0	3.0
4300000	3.0	3.0	3.0
4310000	3.0	3.0	3.0
4320000	2.0	2.0	2.0
4330000	3.0	3.0	3.0
4340000	3.0	3.0	3.0
4350000	4.0	4.0	4.0
4360000	3.0	3.0	3.0
4370000	2.0	2.0	2.0
4380000	3.0	3.0	3.0
4390000	3.0	3.0	3.0
4400000	3.0	3.0	3.0
4410000	2.0	2.0	2.0
4420000	3.0	3.0	3.0
4430000	3.0	3.0	3.0
4440000	3.0	3.0	3.0
4450000	3.0	3.0	3.0
4460000	3.0	3.0	3.0
4470000	3.0	3.0	3.0
4480000	4.0	4.0	4.0
4490000	3.0	3.0	3.0
4500000	3.0	3.0	3.0
4510000	3.0	3.0	3.0
4520000	3.0	3.0	3.0
4530000	3.0	3.0	3.0
4540000	3.0	3.0	3.0
4550000	3.0	3.0	3.0
4560000	3.0	3.0	3.0
4570000	3.0	3.0	3.0
4580000	4.0	4.0	4.0
4590000	3.0	3.0	3.0
4600000	3.0	3.0	3.0
4610000	3.0	3.0	3.0
4620000	3.0	3.0	3.0
4630000	3.0	3.0	3.0
4640000	3.0	3.0	3.0
4650000	3.0	3.0	3.0
4660000	2.0	2.0	2.0
4670000	4.0	4.0	4.0
4680000	3.0	3.0	3.0
4690000	4.0	4.0	4.0
4700000	3.0	3.0	3.0
4710000	2.0	2.0	2.0
4720000	3.0	3.0	3.0
4730000	4.0	4.0	4.0
4740000	3.0	3.0	3.0
4750000	3.0	3.0	3.0
4760000	3.0	3.0	3.0
4770000	2.0	2.0	2.0
4780000	4.0	4.0	4.0
4790000	3.0	3.0	3.0
4800000	2.0	2.0	2.0
4810000	3.0	3.0	3.0
4820000	3.0	3.0	3.0
4830000	3.0	3.0	3.0
4840000	3.0	3.0	3.0
4850000	4.0	4.0	4.0
4860000	3.0	3.0	3.0
4870000	4.0	4.0	4.0
4880000	4.0	4.0	4.0
4890000	3.0	3.0	3.0
4900000	3.0	3.0	3.0
4910000	3.0	3.0	3.0
4920000	3.0	3.0	3.0
4930000	2.0	2.0	2.0
4940000	3.0	3.0	3.0
4950000	2.0	2.0	2.0
4960000	1.0	1.0	1.0


==> results/keys/dqn.txt <==
10000	2.0	2.0	2.0
20000	4.0	4.0	4.0
30000	3.0	3.0	3.0
40000	3.0	3.0	3.0
50000	2.0	2.0	2.0
60000	1.0	1.0	1.0
70000	0.0	0.0	0.0
80000	1.0	1.0	1.0
90000	3.0	3.0	3.0
100000	2.0	2.0	2.0
110000	1.0	1.0	1.0
120000	3.0	3.0	3.0
130000	5.0	5.0	5.0
140000	5.0	5.0	5.0
150000	4.0	4.0	4.0
160000	3.0	3.0	3.0
170000	2.0	2.0	2.0
180000	3.0	3.0	3.0
190000	5.0	5.0	5.0
200000	3.0	3.0	3.0
210000	3.0	3.0	3.0
220000	1.0	1.0	1.0
230000	3.0	3.0	3.0
240000	4.0	4.0	4.0
250000	4.0	4.0	4.0
260000	2.0	2.0	2.0
270000	5.0	5.0	5.0
280000	3.0	3.0	3.0
290000	2.0	2.0	2.0
300000	5.0	5.0	5.0
310000	4.0	4.0	4.0
320000	4.0	4.0	4.0
330000	4.0	4.0	4.0
340000	3.0	3.0	3.0
350000	3.0	3.0	3.0
360000	5.0	5.0	5.0
370000	5.0	5.0	5.0
380000	5.0	5.0	5.0
390000	6.0	6.0	6.0
400000	4.0	4.0	4.0
410000	6.0	6.0	6.0
420000	4.0	4.0	4.0
430000	3.0	3.0	3.0
440000	4.0	4.0	4.0
450000	5.0	5.0	5.0
460000	4.0	4.0	4.0
470000	3.0	3.0	3.0
480000	2.0	2.0	2.0
490000	5.0	5.0	5.0
500000	5.0	5.0	5.0
510000	4.0	4.0	4.0
520000	5.0	5.0	5.0
530000	4.0	4.0	4.0
540000	3.0	3.0	3.0
550000	3.0	3.0	3.0
560000	3.0	3.0	3.0
570000	3.0	3.0	3.0
580000	5.0	5.0	5.0
590000	4.0	4.0	4.0
600000	4.0	4.0	4.0
610000	4.0	4.0	4.0
620000	7.0	7.0	7.0
630000	4.0	4.0	4.0
640000	4.0	4.0	4.0
650000	4.0	4.0	4.0
660000	4.0	4.0	4.0
670000	3.0	3.0	3.0
680000	4.0	4.0	4.0
690000	4.0	4.0	4.0
700000	4.0	4.0	4.0
710000	5.0	5.0	5.0
720000	4.0	4.0	4.0
730000	4.0	4.0	4.0
740000	4.0	4.0	4.0
750000	6.0	6.0	6.0
760000	3.0	3.0	3.0
770000	4.0	4.0	4.0
780000	4.0	4.0	4.0
790000	2.0	2.0	2.0
800000	4.0	4.0	4.0
810000	5.0	5.0	5.0
820000	6.0	6.0	6.0
830000	4.0	4.0	4.0
840000	3.0	3.0	3.0
850000	3.0	3.0	3.0
860000	5.0	5.0	5.0
870000	3.0	3.0	3.0
880000	3.0	3.0	3.0
890000	5.0	5.0	5.0
900000	4.0	4.0	4.0
910000	6.0	6.0	6.0
920000	4.0	4.0	4.0
930000	7.0	7.0	7.0
940000	5.0	5.0	5.0
950000	6.0	6.0	6.0
960000	6.0	6.0	6.0
970000	4.0	4.0	4.0
980000	5.0	5.0	5.0
990000	4.0	4.0	4.0
1000000	4.0	4.0	4.0
1010000	7.0	7.0	7.0
1020000	3.0	3.0	3.0
1030000	6.0	6.0	6.0
1040000	4.0	4.0	4.0
1050000	5.0	5.0	5.0
1060000	8.0	8.0	8.0
1070000	4.0	4.0	4.0
1080000	5.0	5.0	5.0
1090000	4.0	4.0	4.0
1100000	5.0	5.0	5.0
1110000	4.0	4.0	4.0
1120000	2.0	2.0	2.0
1130000	5.0	5.0	5.0
1140000	4.0	4.0	4.0
1150000	5.0	5.0	5.0
1160000	4.0	4.0	4.0
1170000	4.0	4.0	4.0
1180000	5.0	5.0	5.0
1190000	6.0	6.0	6.0
1200000	6.0	6.0	6.0
1210000	5.0	5.0	5.0
1220000	5.0	5.0	5.0
1230000	3.0	3.0	3.0
1240000	3.0	3.0	3.0
1250000	4.0	4.0	4.0
1260000	5.0	5.0	5.0
1270000	3.0	3.0	3.0
1280000	5.0	5.0	5.0
1290000	4.0	4.0	4.0
1300000	6.0	6.0	6.0
1310000	4.0	4.0	4.0
1320000	6.0	6.0	6.0
1330000	5.0	5.0	5.0
1340000	3.0	3.0	3.0
1350000	6.0	6.0	6.0
1360000	2.0	2.0	2.0
1370000	5.0	5.0	5.0
1380000	4.0	4.0	4.0
1390000	5.0	5.0	5.0
1400000	5.0	5.0	5.0
1410000	4.0	4.0	4.0
1420000	5.0	5.0	5.0
1430000	7.0	7.0	7.0
1440000	7.0	7.0	7.0
1450000	4.0	4.0	4.0
1460000	6.0	6.0	6.0
1470000	3.0	3.0	3.0
1480000	3.0	3.0	3.0
1490000	6.0	6.0	6.0
1500000	4.0	4.0	4.0
1510000	4.0	4.0	4.0
1520000	4.0	4.0	4.0
1530000	4.0	4.0	4.0
1540000	3.0	3.0	3.0
1550000	4.0	4.0	4.0
1560000	5.0	5.0	5.0
1570000	5.0	5.0	5.0
1580000	5.0	5.0	5.0
1590000	4.0	4.0	4.0
1600000	4.0	4.0	4.0
1610000	3.0	3.0	3.0
1620000	2.0	2.0	2.0
1630000	6.0	6.0	6.0
1640000	3.0	3.0	3.0
1650000	4.0	4.0	4.0
1660000	4.0	4.0	4.0
1670000	5.0	5.0	5.0
1680000	6.0	6.0	6.0
1690000	4.0	4.0	4.0
1700000	6.0	6.0	6.0
1710000	4.0	4.0	4.0
1720000	4.0	4.0	4.0
1730000	5.0	5.0	5.0
1740000	4.0	4.0	4.0
1750000	3.0	3.0	3.0
1760000	5.0	5.0	5.0
1770000	5.0	5.0	5.0
1780000	4.0	4.0	4.0
1790000	5.0	5.0	5.0
1800000	5.0	5.0	5.0
1810000	4.0	4.0	4.0
1820000	5.0	5.0	5.0
1830000	3.0	3.0	3.0
1840000	4.0	4.0	4.0
1850000	4.0	4.0	4.0
1860000	3.0	3.0	3.0
1870000	6.0	6.0	6.0
1880000	4.0	4.0	4.0
1890000	4.0	4.0	4.0
1900000	7.0	7.0	7.0
1910000	5.0	5.0	5.0
1920000	6.0	6.0	6.0
1930000	4.0	4.0	4.0
1940000	4.0	4.0	4.0
1950000	5.0	5.0	5.0
1960000	4.0	4.0	4.0
1970000	5.0	5.0	5.0
1980000	5.0	5.0	5.0
1990000	4.0	4.0	4.0
2000000	3.0	3.0	3.0
2010000	6.0	6.0	6.0
2020000	5.0	5.0	5.0
2030000	3.0	3.0	3.0
2040000	2.0	2.0	2.0
2050000	3.0	3.0	3.0
2060000	2.0	2.0	2.0
2070000	2.0	2.0	2.0
2080000	5.0	5.0	5.0
2090000	5.0	5.0	5.0
2100000	3.0	3.0	3.0
2110000	4.0	4.0	4.0
2120000	4.0	4.0	4.0
2130000	3.0	3.0	3.0
2140000	3.0	3.0	3.0
2150000	5.0	5.0	5.0
2160000	5.0	5.0	5.0
2170000	4.0	4.0	4.0
2180000	6.0	6.0	6.0
2190000	5.0	5.0	5.0
2200000	4.0	4.0	4.0
2210000	3.0	3.0	3.0
2220000	3.0	3.0	3.0
2230000	4.0	4.0	4.0
2240000	5.0	5.0	5.0
2250000	5.0	5.0	5.0
2260000	6.0	6.0	6.0
2270000	5.0	5.0	5.0
2280000	4.0	4.0	4.0
2290000	4.0	4.0	4.0
2300000	3.0	3.0	3.0
2310000	3.0	3.0	3.0
2320000	7.0	7.0	7.0
2330000	4.0	4.0	4.0
2340000	5.0	5.0	5.0
2350000	6.0	6.0	6.0
2360000	4.0	4.0	4.0
2370000	2.0	2.0	2.0
2380000	3.0	3.0	3.0
2390000	5.0	5.0	5.0
2400000	3.0	3.0	3.0
2410000	2.0	2.0	2.0
2420000	3.0	3.0	3.0
2430000	3.0	3.0	3.0
2440000	4.0	4.0	4.0
2450000	5.0	5.0	5.0
2460000	3.0	3.0	3.0
2470000	2.0	2.0	2.0
2480000	2.0	2.0	2.0
2490000	5.0	5.0	5.0
2500000	3.0	3.0	3.0
2510000	5.0	5.0	5.0
2520000	2.0	2.0	2.0
2530000	5.0	5.0	5.0
2540000	3.0	3.0	3.0
2550000	4.0	4.0	4.0
2560000	7.0	7.0	7.0
2570000	4.0	4.0	4.0
2580000	3.0	3.0	3.0
2590000	3.0	3.0	3.0
2600000	6.0	6.0	6.0
2610000	5.0	5.0	5.0
2620000	3.0	3.0	3.0
2630000	4.0	4.0	4.0
2640000	3.0	3.0	3.0
2650000	4.0	4.0	4.0
2660000	3.0	3.0	3.0
2670000	4.0	4.0	4.0
2680000	5.0	5.0	5.0
2690000	7.0	7.0	7.0
2700000	4.0	4.0	4.0
2710000	4.0	4.0	4.0
2720000	4.0	4.0	4.0
2730000	6.0	6.0	6.0
2740000	5.0	5.0	5.0
2750000	4.0	4.0	4.0
2760000	4.0	4.0	4.0
2770000	4.0	4.0	4.0
2780000	4.0	4.0	4.0
2790000	4.0	4.0	4.0
2800000	5.0	5.0	5.0
2810000	4.0	4.0	4.0
2820000	4.0	4.0	4.0
2830000	5.0	5.0	5.0
2840000	4.0	4.0	4.0
2850000	5.0	5.0	5.0
2860000	5.0	5.0	5.0
2870000	4.0	4.0	4.0
2880000	3.0	3.0	3.0
2890000	4.0	4.0	4.0
2900000	5.0	5.0	5.0
2910000	4.0	4.0	4.0
2920000	3.0	3.0	3.0
2930000	5.0	5.0	5.0
2940000	6.0	6.0	6.0
2950000	4.0	4.0	4.0
2960000	5.0	5.0	5.0
2970000	4.0	4.0	4.0
2980000	4.0	4.0	4.0
2990000	5.0	5.0	5.0
3000000	5.0	5.0	5.0
3010000	4.0	4.0	4.0
3020000	2.0	2.0	2.0
3030000	4.0	4.0	4.0
3040000	4.0	4.0	4.0
3050000	3.0	3.0	3.0
3060000	6.0	6.0	6.0
3070000	6.0	6.0	6.0
3080000	3.0	3.0	3.0
3090000	6.0	6.0	6.0
3100000	3.0	3.0	3.0
3110000	3.0	3.0	3.0
3120000	4.0	4.0	4.0
3130000	5.0	5.0	5.0
3140000	4.0	4.0	4.0
3150000	4.0	4.0	4.0
3160000	3.0	3.0	3.0
3170000	5.0	5.0	5.0
3180000	3.0	3.0	3.0
3190000	2.0	2.0	2.0
3200000	4.0	4.0	4.0
3210000	3.0	3.0	3.0
3220000	5.0	5.0	5.0
3230000	4.0	4.0	4.0
3240000	4.0	4.0	4.0
3250000	4.0	4.0	4.0
3260000	2.0	2.0	2.0
3270000	5.0	5.0	5.0
3280000	3.0	3.0	3.0
3290000	5.0	5.0	5.0
3300000	5.0	5.0	5.0
3310000	3.0	3.0	3.0
3320000	2.0	2.0	2.0
3330000	2.0	2.0	2.0
3340000	3.0	3.0	3.0
3350000	4.0	4.0	4.0
3360000	3.0	3.0	3.0
3370000	4.0	4.0	4.0
3380000	4.0	4.0	4.0
3390000	4.0	4.0	4.0
3400000	4.0	4.0	4.0
3410000	5.0	5.0	5.0
3420000	4.0	4.0	4.0
3430000	4.0	4.0	4.0
3440000	1.0	1.0	1.0
3450000	4.0	4.0	4.0
3460000	4.0	4.0	4.0
3470000	4.0	4.0	4.0
3480000	3.0	3.0	3.0
3490000	4.0	4.0	4.0
3500000	3.0	3.0	3.0
3510000	3.0	3.0	3.0
3520000	4.0	4.0	4.0
3530000	5.0	5.0	5.0
3540000	3.0	3.0	3.0
3550000	5.0	5.0	5.0
3560000	4.0	4.0	4.0
3570000	2.0	2.0	2.0
3580000	2.0	2.0	2.0
3590000	5.0	5.0	5.0
3600000	3.0	3.0	3.0
3610000	2.0	2.0	2.0
3620000	3.0	3.0	3.0
3630000	3.0	3.0	3.0
3640000	4.0	4.0	4.0
3650000	4.0	4.0	4.0
3660000	3.0	3.0	3.0
3670000	4.0	4.0	4.0
3680000	3.0	3.0	3.0
3690000	4.0	4.0	4.0
3700000	4.0	4.0	4.0
3710000	2.0	2.0	2.0
3720000	5.0	5.0	5.0
3730000	5.0	5.0	5.0
3740000	4.0	4.0	4.0
3750000	5.0	5.0	5.0
3760000	3.0	3.0	3.0
3770000	3.0	3.0	3.0
3780000	3.0	3.0	3.0
3790000	4.0	4.0	4.0
3800000	4.0	4.0	4.0
3810000	5.0	5.0	5.0
3820000	4.0	4.0	4.0
3830000	3.0	3.0	3.0
3840000	4.0	4.0	4.0
3850000	4.0	4.0	4.0
3860000	3.0	3.0	3.0
3870000	4.0	4.0	4.0
3880000	3.0	3.0	3.0
3890000	3.0	3.0	3.0
3900000	2.0	2.0	2.0
3910000	3.0	3.0	3.0
3920000	4.0	4.0	4.0
3930000	4.0	4.0	4.0
3940000	4.0	4.0	4.0
3950000	4.0	4.0	4.0
3960000	4.0	4.0	4.0
3970000	5.0	5.0	5.0
3980000	4.0	4.0	4.0
3990000	3.0	3.0	3.0
4000000	5.0	5.0	5.0
4010000	4.0	4.0	4.0
4020000	4.0	4.0	4.0
4030000	4.0	4.0	4.0
4040000	3.0	3.0	3.0
4050000	2.0	2.0	2.0
4060000	3.0	3.0	3.0
4070000	3.0	3.0	3.0
4080000	4.0	4.0	4.0
4090000	4.0	4.0	4.0
4100000	3.0	3.0	3.0
4110000	3.0	3.0	3.0
4120000	2.0	2.0	2.0
4130000	4.0	4.0	4.0
4140000	5.0	5.0	5.0
4150000	4.0	4.0	4.0
4160000	3.0	3.0	3.0
4170000	4.0	4.0	4.0
4180000	3.0	3.0	3.0
4190000	3.0	3.0	3.0
4200000	3.0	3.0	3.0
4210000	3.0	3.0	3.0
4220000	3.0	3.0	3.0
4230000	3.0	3.0	3.0
4240000	3.0	3.0	3.0
4250000	3.0	3.0	3.0
4260000	4.0	4.0	4.0
4270000	3.0	3.0	3.0
4280000	2.0	2.0	2.0
4290000	4.0	4.0	4.0
4300000	3.0	3.0	3.0
4310000	3.0	3.0	3.0
4320000	3.0	3.0	3.0
4330000	4.0	4.0	4.0
4340000	6.0	6.0	6.0
4350000	4.0	4.0	4.0
4360000	4.0	4.0	4.0
4370000	3.0	3.0	3.0
4380000	3.0	3.0	3.0
4390000	3.0	3.0	3.0
4400000	3.0	3.0	3.0
4410000	4.0	4.0	4.0
4420000	5.0	5.0	5.0
4430000	4.0	4.0	4.0
4440000	3.0	3.0	3.0
4450000	3.0	3.0	3.0
4460000	3.0	3.0	3.0
4470000	4.0	4.0	4.0
4480000	2.0	2.0	2.0
4490000	3.0	3.0	3.0
4500000	3.0	3.0	3.0
4510000	3.0	3.0	3.0
4520000	3.0	3.0	3.0
4530000	4.0	4.0	4.0
4540000	4.0	4.0	4.0
4550000	5.0	5.0	5.0
4560000	4.0	4.0	4.0
4570000	4.0	4.0	4.0
4580000	2.0	2.0	2.0
4590000	2.0	2.0	2.0
4600000	3.0	3.0	3.0
4610000	3.0	3.0	3.0
4620000	3.0	3.0	3.0
4630000	1.0	1.0	1.0
4640000	3.0	3.0	3.0
4650000	2.0	2.0	2.0
4660000	4.0	4.0	4.0
4670000	4.0	4.0	4.0
4680000	2.0	2.0	2.0
4690000	4.0	4.0	4.0
4700000	4.0	4.0	4.0
4710000	5.0	5.0	5.0
4720000	3.0	3.0	3.0
4730000	4.0	4.0	4.0
4740000	4.0	4.0	4.0
4750000	6.0	6.0	6.0
4760000	2.0	2.0	2.0
4770000	5.0	5.0	5.0
4780000	3.0	3.0	3.0
4790000	4.0	4.0	4.0
4800000	2.0	2.0	2.0
4810000	4.0	4.0	4.0
4820000	4.0	4.0	4.0
4830000	3.0	3.0	3.0
4840000	3.0	3.0	3.0
4850000	5.0	5.0	5.0
4860000	2.0	2.0	2.0
4870000	2.0	2.0	2.0
4880000	3.0	3.0	3.0
4890000	2.0	2.0	2.0
4900000	4.0	4.0	4.0
4910000	4.0	4.0	4.0
4920000	6.0	6.0	6.0
4930000	4.0	4.0	4.0
4940000	2.0	2.0	2.0
4950000	4.0	4.0	4.0
4960000	4.0	4.0	4.0
4970000	3.0	3.0	3.0
4980000	4.0	4.0	4.0
4990000	3.0	3.0	3.0
5000000	2.0	2.0	2.0


==> results/keys/human.txt <==
0.01	137.00	138.00	138.00
5.00	137.00	138.00	138.00

==> results/keys/human2.txt <==
0.01	137.00	138.00	138.00
300.00	137.00	138.00	138.00

==> results/keys/ls-dqn.txt <==
10000	1.00	1.00	2.00
20000	1.00	1.00	2.00
30000	1.00	1.00	2.00
40000	1.00	1.50	2.00
50000	0.00	1.00	2.00
60000	1.00	1.00	2.00
70000	1.00	1.00	2.00
80000	1.00	2.00	2.00
90000	1.00	1.00	2.00
100000	1.00	1.00	2.00
110000	0.25	1.00	2.00
120000	1.00	1.00	2.00
130000	1.00	2.00	2.00
140000	1.00	2.00	2.00
150000	1.00	1.00	2.00
160000	1.00	2.00	2.00
170000	1.00	1.00	2.00
180000	1.00	1.00	2.00
190000	1.00	1.00	2.00
200000	1.00	1.00	2.00
210000	1.00	1.00	2.00
220000	1.00	1.00	2.00
230000	1.00	2.00	2.00
240000	0.00	1.00	2.00
250000	1.00	1.00	2.00
260000	0.00	1.00	2.00
270000	0.00	1.00	1.75
280000	0.00	1.00	2.00
290000	0.00	1.00	1.75
300000	0.00	1.00	1.75
310000	0.00	0.50	2.00
320000	0.00	1.00	2.00
330000	0.00	1.00	2.00
340000	0.00	1.00	2.00
350000	0.00	1.00	2.00
360000	0.00	1.00	1.75
370000	0.00	1.00	1.00
380000	0.00	0.00	1.00
390000	0.00	1.00	2.00
400000	0.00	2.00	2.00
410000	0.00	1.00	2.00
420000	0.00	1.00	2.00
430000	0.00	1.00	2.00
440000	0.00	1.00	3.00
450000	1.00	2.00	3.00
460000	0.00	1.00	2.00
470000	0.00	1.00	2.00
480000	0.25	1.50	2.75
490000	0.25	1.50	3.00
500000	0.00	1.00	2.00
510000	0.00	1.00	3.75
520000	0.00	2.00	3.75
530000	0.00	1.50	4.00
540000	0.00	1.00	5.00
550000	0.00	2.00	3.75
560000	0.25	2.50	5.75
570000	0.00	1.00	4.00
580000	1.00	1.00	6.75
590000	1.00	2.00	7.75
600000	1.00	2.50	6.75
610000	1.00	2.00	6.50
620000	1.00	2.00	8.50
630000	1.00	2.00	9.75
640000	1.00	2.00	14.00
650000	0.00	1.00	11.75
660000	0.00	1.00	13.75
670000	0.00	2.00	11.50
680000	0.00	2.50	20.75
690000	0.25	2.00	15.75
700000	1.00	2.50	23.50
710000	1.00	2.00	12.50
720000	0.25	2.00	18.50
730000	1.00	2.00	26.00
740000	1.00	2.50	23.75
750000	2.00	3.00	17.50
760000	1.25	3.00	13.50
770000	1.00	3.00	26.50
780000	1.00	3.50	29.50
790000	1.00	3.50	23.75
800000	1.25	4.50	32.75
810000	0.00	4.50	21.50
820000	0.25	4.50	24.25
830000	1.00	4.50	33.50
840000	1.00	3.00	33.75
850000	1.25	2.00	34.25
860000	0.00	5.00	40.00
870000	0.25	4.50	37.75
880000	1.00	3.50	38.25
890000	0.00	3.50	44.00
900000	0.00	5.00	45.50
910000	0.00	4.00	39.50
920000	1.00	9.00	42.50
930000	0.25	8.50	44.00
940000	0.25	10.00	48.75
950000	1.00	5.50	35.50
960000	1.25	5.00	41.25
970000	1.00	6.50	43.75
980000	1.25	6.00	45.25
990000	2.00	11.50	45.75
1000000	2.25	8.50	44.25
1010000	1.25	13.50	51.00
1020000	2.00	11.50	42.50
1030000	2.00	11.00	51.50
1040000	2.00	11.50	49.25
1050000	1.25	8.00	46.50
1060000	1.50	11.00	54.50
1070000	1.00	18.00	48.25
1080000	1.25	17.00	47.00
1090000	2.00	13.00	48.50
1100000	2.25	10.50	51.50
1110000	2.25	18.50	49.00
1120000	1.00	20.00	54.25
1130000	1.25	13.50	49.75
1140000	1.25	16.50	53.50
1150000	2.25	17.00	48.50
1160000	2.00	19.00	50.00
1170000	1.00	21.00	51.00
1180000	2.00	17.00	50.25
1190000	2.75	19.00	59.50
1200000	3.00	19.50	54.50
1210000	3.50	24.00	52.75
1220000	1.50	28.00	61.25
1230000	2.00	25.50	47.75
1240000	2.25	20.00	54.00
1250000	3.00	22.50	56.25
1260000	2.00	22.00	54.75
1270000	1.00	20.00	53.50
1280000	1.00	23.50	54.25
1290000	1.00	24.50	53.25
1300000	1.00	23.00	59.50
1310000	1.00	19.00	60.25
1320000	1.00	19.50	61.75
1330000	1.25	23.00	53.75
1340000	1.25	30.00	60.50
1350000	1.00	17.50	63.50
1360000	1.25	24.00	61.75
1370000	2.00	26.50	53.00
1380000	2.00	24.00	59.75
1390000	1.25	19.00	56.50
1400000	1.00	24.50	64.00
1410000	1.00	24.00	66.50
1420000	1.00	30.00	58.25
1430000	1.00	29.50	66.75
1440000	1.00	30.50	62.25
1450000	2.00	30.00	60.75
1460000	0.25	27.50	60.75
1470000	1.25	32.00	57.75
1480000	2.00	43.00	66.25
1490000	2.00	37.00	66.75
1500000	3.25	38.00	62.75
1510000	2.25	41.50	69.00
1520000	1.25	52.50	64.00
1530000	2.25	40.50	63.75
1540000	1.00	37.00	64.50
1550000	2.25	47.50	61.75
1560000	1.25	48.00	65.00
1570000	2.00	41.00	72.00
1580000	2.00	49.00	62.50
1590000	4.00	42.00	65.00
1600000	4.00	45.00	64.75
1610000	3.25	37.00	58.75
1620000	4.00	48.00	66.00
1630000	3.00	46.00	63.25
1640000	8.50	40.00	66.75
1650000	10.25	44.50	66.75
1660000	4.50	45.50	71.25
1670000	7.25	54.50	66.50
1680000	7.00	50.50	66.75
1690000	10.50	45.50	70.50
1700000	9.75	48.50	62.75
1710000	16.50	44.50	67.00
1720000	10.00	49.50	67.75
1730000	11.50	49.50	69.50
1740000	9.25	51.50	62.75
1750000	10.50	48.50	69.00
1760000	9.75	52.00	71.00
1770000	12.75	56.00	71.25
1780000	12.75	46.50	70.00
1790000	10.50	50.00	65.50
1800000	14.75	57.00	68.00
1810000	17.00	50.50	71.50
1820000	13.25	54.00	74.00
1830000	10.25	61.50	70.00
1840000	21.50	46.50	65.25
1850000	14.25	62.50	69.75
1860000	29.50	64.00	78.75
1870000	25.00	62.00	76.00
1880000	39.00	56.50	79.00
1890000	30.25	49.00	69.00
1900000	31.00	55.50	77.75
1910000	31.25	65.50	74.00
1920000	36.25	51.50	70.00
1930000	27.25	70.00	85.00
1940000	34.00	59.00	79.75
1950000	29.00	65.50	77.75
1960000	26.00	63.00	73.75
1970000	31.25	64.00	82.75
1980000	35.00	53.00	76.50
1990000	29.75	64.00	79.75
2000000	41.00	63.00	77.50
2010000	37.00	64.00	74.00
2020000	35.50	65.50	76.75
2030000	29.00	69.50	81.00
2040000	31.50	60.50	74.75
2050000	37.75	67.50	75.00
2060000	39.25	64.00	76.00
2070000	40.50	68.00	78.75
2080000	40.00	60.50	76.75
2090000	41.25	59.50	78.75
2100000	34.00	60.50	72.50
2110000	39.00	62.50	73.75
2120000	31.50	61.50	75.75
2130000	41.25	68.00	79.00
2140000	33.50	65.50	82.00
2150000	49.25	69.00	80.25
2160000	41.50	65.50	81.75
2170000	41.75	71.50	81.75
2180000	48.25	67.00	76.50
2190000	46.25	73.00	80.75
2200000	37.25	71.00	77.75
2210000	44.75	62.00	82.75
2220000	40.75	73.00	80.00
2230000	40.75	69.50	82.50
2240000	45.75	70.50	80.75
2250000	50.75	61.50	84.75
2260000	42.50	65.00	80.50
2270000	42.00	74.00	81.75
2280000	43.25	73.00	84.75
2290000	53.25	69.00	78.75
2300000	46.75	68.50	79.75
2310000	47.25	73.00	81.50
2320000	47.25	74.00	84.50
2330000	59.00	72.00	83.00
2340000	56.75	71.00	78.25
2350000	47.50	72.00	82.00
2360000	53.75	66.50	85.25
2370000	52.50	75.50	80.75
2380000	50.00	70.00	82.75
2390000	52.25	68.00	80.75
2400000	51.00	73.50	89.00
2410000	58.50	73.00	85.25
2420000	47.00	74.50	79.75
2430000	61.75	76.00	83.00
2440000	50.75	74.00	87.00
2450000	57.50	74.50	86.50
2460000	56.00	72.00	79.75
2470000	61.50	74.00	82.00
2480000	60.25	71.00	84.50
2490000	58.75	75.00	84.00
2500000	54.75	74.50	84.75
2510000	61.25	72.00	83.25
2520000	60.25	73.50	82.00
2530000	63.25	76.00	85.50
2540000	54.25	75.00	84.00
2550000	60.00	78.50	86.00
2560000	59.25	74.50	90.00
2570000	56.00	76.00	85.00
2580000	56.50	79.00	85.75
2590000	55.25	75.00	85.75
2600000	52.25	75.50	82.75
2610000	57.50	74.00	89.75
2620000	57.25	76.00	82.00
2630000	52.50	72.00	85.50
2640000	57.00	77.00	84.00
2650000	60.25	72.50	83.50
2660000	63.75	78.00	86.50
2670000	58.75	78.50	85.00
2680000	60.00	77.50	87.00
2690000	64.50	79.00	88.75
2700000	61.00	77.00	88.75
2710000	57.25	73.00	86.75
2720000	66.25	80.00	86.00
2730000	54.50	75.50	90.50
2740000	59.50	78.00	85.75
2750000	56.50	75.50	85.25
2760000	51.50	76.50	87.50
2770000	65.75	80.50	88.00
2780000	63.25	77.00	89.25
2790000	60.50	76.00	85.75
2800000	64.50	78.00	89.00
2810000	65.50	83.50	94.00
2820000	66.75	81.50	89.75
2830000	63.50	76.50	88.75
2840000	64.00	81.50	90.75
2850000	63.25	78.50	87.00
2860000	59.50	81.50	87.00
2870000	58.75	82.00	86.00
2880000	67.00	79.00	91.50
2890000	68.50	79.50	88.50
2900000	64.50	73.50	86.75
2910000	61.50	73.00	88.00
2920000	64.50	84.00	89.50
2930000	67.25	78.00	86.75
2940000	66.75	80.50	89.75
2950000	72.00	82.50	90.75
2960000	61.25	78.50	88.00
2970000	61.75	78.00	91.75
2980000	63.00	82.00	88.75
2990000	68.00	82.50	92.00
3000000	69.75	79.50	91.50
3010000	67.00	84.50	92.00
3020000	63.25	81.00	89.00
3030000	66.25	81.50	90.75
3040000	68.00	84.00	91.25
3050000	72.50	83.00	95.00
3060000	66.50	86.00	92.75
3070000	66.00	83.00	92.00
3080000	71.00	81.00	92.25
3090000	73.75	85.00	94.75
3100000	71.25	81.00	94.75
3110000	68.00	80.50	93.75
3120000	67.50	84.50	91.75
3130000	69.50	80.00	89.00
3140000	62.75	84.50	91.50
3150000	70.25	83.00	92.00
3160000	72.25	90.50	94.75
3170000	75.25	83.00	92.25
3180000	69.25	85.50	92.75
3190000	72.25	90.00	92.75
3200000	73.25	85.50	92.00
3210000	64.00	83.00	92.75
3220000	74.00	86.50	94.00
3230000	78.75	84.50	91.50
3240000	72.50	84.00	93.75
3250000	71.50	77.50	90.75
3260000	68.00	87.00	93.00
3270000	70.75	85.50	95.00
3280000	71.25	82.00	91.75
3290000	74.50	83.00	94.25
3300000	77.00	88.50	96.50
3310000	69.25	85.50	93.75
3320000	75.25	86.50	93.00
3330000	71.00	84.00	91.75
3340000	63.00	80.50	89.75
3350000	73.50	85.00	95.75
3360000	74.50	87.00	94.75
3370000	72.25	88.00	96.50
3380000	74.25	86.50	97.50
3390000	72.00	83.00	92.50
3400000	71.50	88.50	95.00
3410000	72.25	87.50	93.50
3420000	75.75	87.50	91.75
3430000	74.75	86.50	93.75
3440000	74.75	87.50	95.00
3450000	67.75	85.50	95.00
3460000	78.25	85.00	90.75
3470000	72.00	84.50	91.75
3480000	67.25	85.50	91.50
3490000	73.00	88.50	97.00
3500000	71.25	82.50	90.50
3510000	75.75	85.50	92.75
3520000	72.50	85.50	94.00
3530000	69.50	76.00	91.75
3540000	76.75	85.00	92.75
3550000	73.00	83.00	90.75
3560000	75.75	91.50	95.75
3570000	77.50	90.00	97.75
3580000	78.25	85.50	93.00
3590000	68.50	82.00	91.75
3600000	60.50	85.50	100.00
3610000	66.75	88.50	96.25
3620000	69.50	89.00	93.75
3630000	74.50	90.50	93.75
3640000	81.25	88.00	94.75
3650000	75.25	85.50	95.25
3660000	72.75	82.00	93.50
3670000	79.75	89.00	96.75
3680000	72.50	89.00	93.00
3690000	74.75	88.00	95.50
3700000	76.25	88.50	96.75
3710000	74.00	88.00	94.75
3720000	77.50	88.00	94.00
3730000	78.75	87.50	96.75
3740000	80.00	88.00	92.50
3750000	79.25	86.50	96.75
3760000	73.75	86.50	92.00
3770000	69.50	85.00	95.75
3780000	74.25	87.50	96.75
3790000	80.50	90.50	95.75
3800000	80.75	90.00	97.75
3810000	76.00	86.50	92.50
3820000	74.00	90.00	99.50
3830000	80.00	84.00	90.75
3840000	81.25	92.00	94.00
3850000	70.50	84.00	94.75
3860000	81.00	88.50	97.00
3870000	78.50	85.50	98.00
3880000	70.50	86.00	97.00
3890000	76.00	93.50	97.00
3900000	76.25	87.50	98.00
3910000	72.25	84.50	99.50
3920000	79.25	89.50	93.75
3930000	73.25	86.00	94.50
3940000	66.25	85.00	92.75
3950000	84.50	89.00	93.00
3960000	80.00	86.50	92.75
3970000	77.75	86.50	94.75
3980000	78.00	84.00	91.00
3990000	73.25	88.00	97.00
4000000	78.00	87.00	97.00
4010000	81.25	88.00	94.00
4020000	80.00	94.00	97.75
4030000	72.00	92.50	96.75
4040000	75.00	91.00	97.00
4050000	78.75	88.50	98.00
4060000	76.50	87.50	95.75
4070000	74.50	91.00	95.00
4080000	81.50	90.50	95.75
4090000	81.00	91.00	99.75
4100000	76.25	86.50	97.75
4110000	72.50	88.00	95.00
4120000	81.25	88.50	96.75
4130000	81.00	90.00	96.00
4140000	83.00	89.50	93.75
4150000	77.00	93.00	96.75
4160000	73.00	90.00	97.75
4170000	75.50	84.00	95.75
4180000	75.25	87.00	98.25
4190000	77.25	86.00	93.75
4200000	82.50	89.00	97.75
4210000	82.00	88.50	97.75
4220000	72.75	86.00	92.75
4230000	85.00	92.00	96.00
4240000	81.25	90.50	98.75
4250000	70.25	82.50	93.00
4260000	84.00	91.00	97.50
4270000	77.75	93.00	100.00
4280000	76.50	89.00	94.25
4290000	73.50	87.50	95.25
4300000	75.00	87.00	97.00
4310000	74.00	87.00	97.25
4320000	80.25	91.00	94.75
4330000	79.00	87.50	97.00
4340000	77.00	85.50	96.75
4350000	73.75	90.00	98.50
4360000	83.25	93.50	100.00
4370000	73.25	87.00	95.75
4380000	76.00	91.50	97.50
4390000	83.25	92.50	100.50
4400000	81.00	90.00	96.00
4410000	80.25	92.00	100.50
4420000	84.25	95.50	100.75
4430000	73.25	91.00	100.00
4440000	76.50	94.00	99.75
4450000	76.50	88.00	94.50
4460000	70.75	89.50	94.00
4470000	76.50	88.00	94.00
4480000	77.00	91.00	95.75
4490000	80.00	91.50	101.75
4500000	77.50	89.00	94.00
4510000	79.25	89.50	95.00
4520000	76.25	88.50	97.25
4530000	81.50	90.00	100.75
4540000	74.75	89.00	98.50
4550000	78.25	93.00	100.00
4560000	78.00	91.00	98.50
4570000	79.50	91.00	95.50
4580000	77.75	90.50	95.00
4590000	76.75	86.00	94.00
4600000	85.00	92.00	96.75
4610000	85.00	92.50	97.75
4620000	84.25	91.00	98.00
4630000	75.25	90.00	94.75
4640000	71.75	92.00	99.75
4650000	72.00	91.50	98.00
4660000	74.50	89.50	98.00
4670000	73.00	91.50	98.75
4680000	87.50	94.50	98.00
4690000	79.75	90.50	97.00
4700000	84.25	92.50	98.00
4710000	83.50	92.50	99.75
4720000	82.75	90.00	96.75
4730000	76.25	91.50	98.00
4740000	84.25	92.00	100.00
4750000	85.25	91.50	98.75
4760000	75.50	89.50	96.00
4770000	69.00	92.00	97.75
4780000	77.25	91.00	97.75
4790000	78.25	91.00	99.75
4800000	76.25	92.00	97.75
4810000	70.25	92.00	95.75
4820000	72.75	92.50	100.00
4830000	85.00	93.50	99.50
4840000	82.25	91.50	99.75
4850000	77.50	95.50	101.25
4860000	77.25	88.50	97.75
4870000	83.25	87.00	97.75
4880000	83.00	91.00	99.75
4890000	81.25	94.00	101.25
4900000	78.75	94.50	98.00
4910000	73.25	92.50	98.00
4920000	84.00	90.00	103.75
4930000	80.25	88.50	96.00
4940000	83.25	90.00	93.50
4950000	78.75	86.00	100.75
4960000	81.25	95.00	102.00
4970000	72.50	88.50	98.75
4980000	82.25	91.00	96.00
4990000	80.25	87.50	96.00
5000000	75.25	93.50	97.50


==> results/keys/ls-qrm.txt <==
10000	1.00	1.00	2.00
20000	1.00	1.00	2.00
30000	0.25	1.00	2.00
40000	1.00	1.00	2.00
50000	1.00	1.00	2.00
60000	1.00	1.50	2.00
70000	1.00	1.50	2.00
80000	1.00	1.00	2.00
90000	1.00	1.50	2.00
100000	1.00	1.00	2.00
110000	1.00	1.00	2.00
120000	1.00	1.00	2.00
130000	1.00	1.00	2.00
140000	1.00	1.00	2.00
150000	1.00	1.00	2.00
160000	1.00	1.00	2.00
170000	1.00	2.00	2.00
180000	1.00	1.00	2.00
190000	1.00	1.00	2.00
200000	1.00	1.00	2.00
210000	1.00	1.00	2.00
220000	1.00	1.00	2.00
230000	1.00	1.00	2.00
240000	1.00	1.50	2.00
250000	1.00	2.00	2.00
260000	0.00	1.00	2.00
270000	0.00	1.00	1.75
280000	0.00	1.00	2.00
290000	0.00	1.00	2.75
300000	1.00	1.50	2.75
310000	1.00	2.00	3.00
320000	1.00	1.50	5.75
330000	1.00	3.00	7.50
340000	1.00	1.50	8.25
350000	1.00	2.00	7.75
360000	1.00	3.50	17.50
370000	1.00	3.00	18.75
380000	2.00	3.50	25.75
390000	2.00	6.50	20.75
400000	1.00	9.50	29.25
410000	1.00	9.00	33.25
420000	1.00	11.00	29.25
430000	1.00	7.00	32.75
440000	1.25	8.50	49.75
450000	1.00	7.50	48.75
460000	1.00	8.00	44.50
470000	1.00	7.00	38.75
480000	1.00	4.50	49.25
490000	1.00	4.50	50.50
500000	1.00	9.50	52.75
510000	1.00	6.50	59.25
520000	1.00	9.50	56.00
530000	2.00	10.00	56.75
540000	3.25	15.50	63.75
550000	2.25	15.50	68.50
560000	3.50	14.50	63.25
570000	3.25	20.50	70.50
580000	3.50	33.50	69.00
590000	6.75	33.50	72.75
600000	7.75	40.00	80.25
610000	6.50	49.00	77.75
620000	5.25	50.50	77.25
630000	5.50	66.00	83.75
640000	9.50	61.00	81.75
650000	9.50	60.50	93.75
660000	8.00	63.50	82.75
670000	15.75	66.50	89.50
680000	10.75	62.00	96.00
690000	15.25	70.50	93.00
700000	17.25	71.00	94.00
710000	24.50	78.50	95.75
720000	27.75	76.00	90.75
730000	33.50	73.50	98.75
740000	36.25	84.50	100.75
750000	24.50	73.50	106.00
760000	33.75	80.00	99.00
770000	16.25	70.00	98.00
780000	23.50	82.50	99.00
790000	26.25	76.50	96.75
800000	36.25	78.50	103.50
810000	31.50	76.00	108.00
820000	39.75	84.00	107.00
830000	40.25	77.00	109.25
840000	43.50	84.00	108.75
850000	42.75	76.50	106.50
860000	35.50	82.00	109.25
870000	20.25	85.50	108.50
880000	23.00	83.50	108.25
890000	32.00	86.50	110.75
900000	14.50	86.00	111.00
910000	22.25	89.50	113.00
920000	15.75	98.00	108.50
930000	16.75	95.50	113.25
940000	21.25	87.00	110.25
950000	19.75	96.00	115.00
960000	19.75	90.50	114.50
970000	19.75	96.50	113.75
980000	20.25	87.50	115.75
990000	25.00	89.00	114.00
1000000	48.25	88.00	111.00
1010000	57.25	87.00	115.50
1020000	60.25	82.00	115.00
1030000	41.75	99.00	116.75
1040000	47.25	96.00	119.00
1050000	55.00	81.00	120.50
1060000	37.25	85.50	119.50
1070000	48.25	94.00	117.50
1080000	55.00	91.50	117.00
1090000	42.00	91.00	118.75
1100000	56.25	99.00	117.00
1110000	61.00	97.00	117.00
1120000	61.00	91.50	108.75
1130000	54.75	92.50	115.75
1140000	71.25	99.50	118.75
1150000	72.50	93.50	118.50
1160000	53.50	93.00	120.75
1170000	43.75	86.00	119.00
1180000	71.00	98.00	120.75
1190000	79.75	101.00	119.75
1200000	59.75	100.00	119.00
1210000	76.00	106.00	121.50
1220000	59.25	95.50	118.00
1230000	65.25	106.00	121.25
1240000	66.00	96.00	118.75
1250000	47.00	99.50	122.75
1260000	66.75	101.00	118.75
1270000	58.25	100.00	119.75
1280000	81.50	98.50	121.00
1290000	56.00	101.00	122.75
1300000	64.50	103.50	120.75
1310000	63.50	113.00	123.00
1320000	67.00	110.00	122.00
1330000	63.75	109.00	122.00
1340000	74.25	104.00	119.00
1350000	84.75	106.50	122.75
1360000	70.00	102.50	120.75
1370000	79.25	103.50	124.00
1380000	70.75	106.00	123.00
1390000	81.25	107.00	120.00
1400000	65.00	99.50	116.00
1410000	75.00	105.50	123.50
1420000	71.25	106.50	123.75
1430000	75.75	105.50	120.75
1440000	79.75	112.00	125.50
1450000	76.25	111.50	124.50
1460000	77.50	103.50	125.00
1470000	80.75	113.50	122.75
1480000	75.25	104.00	124.00
1490000	86.75	106.50	124.75
1500000	85.75	112.50	124.75
1510000	81.00	110.00	124.00
1520000	82.50	113.50	124.50
1530000	74.25	111.50	124.00
1540000	85.75	113.50	125.00
1550000	82.25	111.50	124.00
1560000	83.00	112.50	124.75
1570000	97.00	118.00	126.75
1580000	80.25	116.00	124.75
1590000	80.25	111.00	123.75
1600000	91.00	111.50	123.00
1610000	83.25	115.50	125.00
1620000	84.50	112.50	124.00
1630000	87.25	114.00	123.75
1640000	83.00	114.50	126.00
1650000	86.25	109.00	125.00
1660000	85.00	115.50	126.00
1670000	88.50	118.00	124.00
1680000	87.00	117.50	124.75
1690000	91.75	114.50	127.00
1700000	81.25	105.00	127.00
1710000	89.00	109.50	125.75
1720000	95.00	115.50	124.75
1730000	92.25	117.00	126.50
1740000	90.25	112.50	127.00
1750000	91.25	115.00	125.75
1760000	89.00	118.00	126.00
1770000	84.50	117.50	126.25
1780000	91.25	112.50	125.00
1790000	87.25	121.50	128.75
1800000	90.25	117.50	124.75
1810000	93.50	118.50	126.00
1820000	93.25	116.50	127.75
1830000	90.25	117.00	126.75
1840000	100.50	117.50	128.00
1850000	94.75	118.50	124.50
1860000	97.75	120.50	125.75
1870000	102.25	117.50	128.75
1880000	97.25	118.00	128.75
1890000	92.00	116.50	125.75
1900000	101.25	118.50	128.00
1910000	92.00	116.50	128.00
1920000	87.75	116.50	127.75
1930000	99.00	117.50	127.00
1940000	95.00	115.50	127.75
1950000	94.00	117.50	126.50
1960000	101.75	119.50	128.00
1970000	104.00	120.50	129.00
1980000	103.75	121.50	129.00
1990000	93.75	122.00	128.75
2000000	101.00	120.50	129.00
2010000	102.50	120.50	129.00
2020000	104.00	122.00	127.75
2030000	100.25	120.50	128.00
2040000	103.25	119.50	128.75
2050000	107.25	119.00	128.50
2060000	103.00	122.50	128.00
2070000	99.50	120.00	128.75
2080000	94.25	117.50	128.75
2090000	84.25	116.50	129.75
2100000	96.25	119.50	129.00
2110000	89.25	118.50	127.75
2120000	75.00	112.00	129.75
2130000	97.25	121.50	128.75
2140000	98.00	119.50	128.75
2150000	101.75	117.50	129.00
2160000	94.75	118.50	128.75
2170000	92.25	116.00	128.75
2180000	103.75	124.50	129.00
2190000	103.25	123.50	130.00
2200000	88.00	122.00	129.00
2210000	98.25	118.00	129.50
2220000	98.00	122.00	129.75
2230000	101.50	122.00	128.00
2240000	97.50	125.50	129.00
2250000	97.75	122.50	129.00
2260000	89.75	124.00	130.00
2270000	97.00	124.50	129.75
2280000	76.50	110.50	128.75
2290000	85.25	124.00	128.00
2300000	98.50	121.50	130.00
2310000	95.25	125.00	129.00
2320000	90.75	119.50	131.00
2330000	86.25	124.00	130.00
2340000	92.50	122.50	129.75
2350000	101.00	124.00	129.75
2360000	99.00	124.50	130.00
2370000	95.75	122.50	129.00
2380000	101.75	122.50	130.00
2390000	108.50	123.50	129.00
2400000	99.25	117.50	128.00
2410000	107.75	119.50	129.00
2420000	108.00	124.00	129.00
2430000	109.50	121.50	129.50
2440000	102.00	125.00	129.75
2450000	102.25	123.50	130.00
2460000	97.25	121.00	131.00
2470000	103.50	124.00	131.00
2480000	100.50	119.50	129.00
2490000	95.50	120.00	129.00
2500000	93.00	125.50	130.00
2510000	112.00	126.50	130.00
2520000	108.00	125.00	130.00
2530000	104.00	123.50	130.00
2540000	98.25	123.50	130.75
2550000	108.25	123.00	131.00
2560000	110.50	122.50	129.75
2570000	112.25	123.50	129.75
2580000	111.00	123.50	131.50
2590000	110.75	122.50	130.00
2600000	105.25	122.50	129.25
2610000	97.25	123.00	130.00
2620000	101.25	123.00	130.75
2630000	100.75	122.50	129.75
2640000	109.25	123.50	130.75
2650000	105.25	123.00	130.75
2660000	100.50	124.50	130.75
2670000	108.75	123.00	130.75
2680000	104.25	125.00	132.00
2690000	100.75	120.50	131.00
2700000	104.25	120.50	131.00
2710000	104.50	125.50	131.75
2720000	105.25	126.00	132.00
2730000	107.25	126.50	131.00
2740000	102.75	126.00	129.75
2750000	108.00	121.00	129.75
2760000	109.00	125.00	130.00
2770000	99.25	122.00	130.00
2780000	103.25	121.50	130.75
2790000	106.00	122.50	130.75
2800000	98.25	122.00	129.75
2810000	94.25	123.50	131.00
2820000	101.75	123.50	130.75
2830000	96.50	121.00	130.50
2840000	91.75	120.00	130.25
2850000	104.25	118.00	131.00
2860000	103.25	117.50	131.00
2870000	100.00	119.50	130.75
2880000	101.00	122.00	130.00
2890000	93.00	122.00	131.75
2900000	96.25	119.00	131.00
2910000	98.25	117.00	130.75
2920000	112.00	123.50	129.75
2930000	103.50	125.50	132.00
2940000	106.75	125.00	129.75
2950000	102.75	123.50	131.75
2960000	106.00	124.00	131.00
2970000	107.75	123.50	130.00
2980000	97.25	123.00	132.00
2990000	103.75	122.50	131.00
3000000	98.25	122.50	131.75
3010000	114.25	124.00	130.75
3020000	106.75	124.50	133.00
3030000	99.25	123.50	131.75
3040000	104.25	125.00	130.75
3050000	111.00	124.50	131.75
3060000	111.00	123.50	130.75
3070000	110.50	125.50	131.00
3080000	101.25	117.50	131.00
3090000	98.25	122.00	132.00
3100000	97.75	117.50	130.00
3110000	97.50	123.50	130.00
3120000	103.75	126.00	131.00
3130000	105.25	125.50	131.75
3140000	99.75	123.00	132.00
3150000	97.00	121.00	131.00
3160000	107.00	124.50	132.00
3170000	101.50	123.50	130.75
3180000	101.25	123.00	130.00
3190000	105.50	120.50	132.00
3200000	100.50	121.50	132.00
3210000	105.25	124.00	131.00
3220000	103.50	126.00	132.75
3230000	104.75	126.00	132.75
3240000	98.00	123.00	130.75
3250000	111.75	125.00	132.00
3260000	99.75	123.50	130.75
3270000	103.00	124.50	132.75
3280000	97.25	124.00	133.00
3290000	91.25	126.00	131.75
3300000	101.00	127.50	131.75
3310000	103.25	124.00	132.00
3320000	96.50	122.50	131.75
3330000	106.75	126.00	131.75
3340000	104.50	124.50	131.00
3350000	102.75	123.00	132.00
3360000	107.50	123.00	131.00
3370000	100.50	126.00	132.00
3380000	90.50	124.00	131.75
3390000	103.00	123.50	132.00
3400000	93.75	118.50	131.50
3410000	100.25	122.50	130.75
3420000	96.25	124.50	132.75
3430000	102.00	126.00	132.00
3440000	107.50	125.00	131.75
3450000	104.25	123.50	132.00
3460000	112.50	125.50	132.75
3470000	110.25	124.50	132.00
3480000	102.75	126.00	131.00
3490000	107.00	126.00	131.00
3500000	99.75	125.00	132.50
3510000	100.75	127.00	133.00
3520000	106.50	128.50	132.00
3530000	109.75	125.00	131.75
3540000	106.25	126.50	131.75
3550000	96.50	124.50	130.00
3560000	109.25	124.50	132.75
3570000	109.25	127.50	133.00
3580000	108.00	121.00	133.00
3590000	104.50	126.00	132.00
3600000	107.75	127.00	132.00
3610000	98.75	126.50	132.75
3620000	105.25	124.50	131.75
3630000	110.75	127.00	131.75
3640000	108.25	124.50	133.00
3650000	101.50	130.00	132.75
3660000	111.25	125.00	132.00
3670000	108.75	128.00	131.75
3680000	106.50	124.50	132.00
3690000	102.75	128.00	132.00
3700000	102.25	126.50	129.75
3710000	110.50	126.50	130.75
3720000	105.75	123.00	132.00
3730000	100.50	121.00	132.00
3740000	100.25	123.50	130.75
3750000	101.00	123.00	131.00
3760000	106.75	125.50	132.50
3770000	107.75	127.00	132.75
3780000	109.50	127.50	131.75
3790000	103.00	126.50	130.75
3800000	108.00	126.50	133.00
3810000	99.00	125.50	132.00
3820000	106.75	126.00	132.00
3830000	105.75	123.50	131.00
3840000	105.00	125.00	132.75
3850000	93.00	126.00	133.00
3860000	93.75	121.50	132.75
3870000	95.25	123.50	131.00
3880000	107.75	126.50	131.50
3890000	101.00	126.00	133.00
3900000	112.00	127.00	133.00
3910000	103.75	124.50	132.75
3920000	106.50	122.00	131.00
3930000	102.75	118.00	132.25
3940000	104.25	121.50	130.75
3950000	107.00	126.00	132.75
3960000	103.00	124.00	133.00
3970000	113.75	127.50	133.00
3980000	111.50	124.50	131.75
3990000	109.50	122.50	133.00
4000000	90.00	122.00	131.75
4010000	95.50	124.50	133.50
4020000	100.75	119.50	133.00
4030000	98.50	124.50	133.00
4040000	109.75	128.00	132.00
4050000	105.25	126.00	132.00
4060000	106.00	129.50	133.00
4070000	113.25	124.00	133.00
4080000	114.25	127.50	133.00
4090000	106.50	128.50	132.00
4100000	102.50	128.00	133.00
4110000	98.25	127.50	132.75
4120000	103.50	126.50	132.00
4130000	110.00	126.00	133.00
4140000	97.50	126.00	132.00
4150000	113.50	127.50	133.00
4160000	102.25	123.00	133.00
4170000	110.25	127.00	133.00
4180000	96.25	127.00	132.75
4190000	102.25	127.50	132.00
4200000	107.50	126.50	133.75
4210000	109.75	125.50	134.00
4220000	108.75	124.50	132.00
4230000	107.75	127.50	132.00
4240000	101.25	123.00	132.00
4250000	104.75	127.50	132.00
4260000	105.25	128.50	131.75
4270000	102.25	127.00	131.75
4280000	114.50	127.50	133.00
4290000	106.75	127.00	133.00
4300000	96.00	129.00	132.00
4310000	98.25	126.50	132.75
4320000	98.00	125.00	133.00
4330000	100.75	128.50	132.75
4340000	107.25	125.00	132.75
4350000	108.25	128.00	132.00
4360000	108.00	126.50	130.75
4370000	98.50	121.00	132.75
4380000	104.50	127.50	131.00
4390000	100.25	126.50	132.75
4400000	100.00	125.50	133.00
4410000	104.50	128.50	132.75
4420000	104.25	124.00	131.75
4430000	93.00	120.00	132.00
4440000	105.00	125.00	134.00
4450000	105.50	127.00	132.50
4460000	102.25	125.00	132.00
4470000	102.00	125.50	132.00
4480000	105.50	128.50	133.00
4490000	101.00	126.50	131.75
4500000	103.50	126.00	131.75
4510000	111.25	127.50	133.00
4520000	112.25	129.00	132.75
4530000	112.25	128.00	133.00
4540000	111.00	129.50	133.75
4550000	110.00	129.50	133.00
4560000	105.75	126.50	133.75
4570000	102.50	125.50	133.75
4580000	103.75	127.50	134.00
4590000	106.25	128.50	132.00
4600000	110.00	130.00	133.75
4610000	111.75	129.50	132.75
4620000	112.00	127.00	131.00
4630000	95.25	123.00	132.75
4640000	101.50	127.50	132.00
4650000	99.75	126.00	134.00
4660000	104.50	123.50	132.00
4670000	103.25	121.50	132.75
4680000	110.00	126.00	131.75
4690000	105.75	129.00	133.75
4700000	111.25	128.00	132.00
4710000	108.50	128.00	133.00
4720000	110.50	129.50	132.75
4730000	105.25	126.50	130.75
4740000	101.25	127.00	132.75
4750000	109.00	127.50	132.75
4760000	100.50	121.00	133.00
4770000	112.00	124.00	132.00
4780000	99.75	127.50	133.00
4790000	101.75	126.50	133.00
4800000	112.25	126.00	133.00
4810000	105.25	121.50	132.75
4820000	118.00	126.50	132.75
4830000	99.50	127.50	133.00
4840000	105.25	128.00	133.75
4850000	112.75	129.50	133.75
4860000	111.00	130.00	133.00
4870000	113.50	128.50	132.75
4880000	114.00	126.00	134.00
4890000	104.50	127.50	132.00
4900000	108.75	127.50	133.75
4910000	118.00	127.00	133.75
4920000	112.25	128.00	134.00
4930000	117.50	127.00	132.75
4940000	103.75	125.00	132.00
4950000	111.25	129.50	134.00
4960000	106.25	128.00	133.75
4970000	106.50	127.50	132.75
4980000	106.50	123.00	134.50
4990000	111.25	125.00	133.00
5000000	113.25	127.50	134.00


==> results/keys/million_10-order-dqn.txt <==
0.01	2.0	2.0	2.0
0.02	4.0	4.0	4.0
0.03	3.0	3.0	3.0
0.04	3.0	3.0	3.0
0.05	2.0	2.0	2.0
0.06	1.0	1.0	1.0
0.07	0.0	0.0	0.0
0.08	2.0	2.0	2.0
0.09	3.0	3.0	3.0
0.1	3.0	3.0	3.0
0.11	3.0	3.0	3.0
0.12	4.0	4.0	4.0
0.13	4.0	4.0	4.0
0.14	1.0	1.0	1.0
0.15	4.0	4.0	4.0
0.16	4.0	4.0	4.0
0.17	4.0	4.0	4.0
0.18	5.0	5.0	5.0
0.19	7.0	7.0	7.0
0.2	11.0	11.0	11.0
0.21	9.0	9.0	9.0
0.22	12.0	12.0	12.0
0.23	19.0	19.0	19.0
0.24	9.0	9.0	9.0
0.25	8.0	8.0	8.0
0.26	13.0	13.0	13.0
0.27	14.0	14.0	14.0
0.28	13.0	13.0	13.0
0.29	14.0	14.0	14.0
0.3	13.0	13.0	13.0
0.31	15.0	15.0	15.0
0.32	12.0	12.0	12.0
0.33	14.0	14.0	14.0
0.34	11.0	11.0	11.0
0.35	16.0	16.0	16.0
0.36	13.0	13.0	13.0
0.37	11.0	11.0	11.0
0.38	11.0	11.0	11.0
0.39	10.0	10.0	10.0
0.4	14.0	14.0	14.0
0.41	15.0	15.0	15.0
0.42	11.0	11.0	11.0
0.43	15.0	15.0	15.0
0.44	19.0	19.0	19.0
0.45	16.0	16.0	16.0
0.46	18.0	18.0	18.0
0.47	19.0	19.0	19.0
0.48	16.0	16.0	16.0
0.49	18.0	18.0	18.0
0.5	15.0	15.0	15.0
0.51	16.0	16.0	16.0
0.52	15.0	15.0	15.0
0.53	22.0	22.0	22.0
0.54	19.0	19.0	19.0
0.55	21.0	21.0	21.0
0.56	15.0	15.0	15.0
0.57	16.0	16.0	16.0
0.58	18.0	18.0	18.0
0.59	18.0	18.0	18.0
0.6	16.0	16.0	16.0
0.61	15.0	15.0	15.0
0.62	16.0	16.0	16.0
0.63	15.0	15.0	15.0
0.64	16.0	16.0	16.0
0.65	16.0	16.0	16.0
0.66	19.0	19.0	19.0
0.67	18.0	18.0	18.0
0.68	13.0	13.0	13.0
0.69	14.0	14.0	14.0
0.7	14.0	14.0	14.0
0.71	12.0	12.0	12.0
0.72	13.0	13.0	13.0
0.73	11.0	11.0	11.0
0.74	12.0	12.0	12.0
0.75	14.0	14.0	14.0
0.76	13.0	13.0	13.0
0.77	15.0	15.0	15.0
0.78	18.0	18.0	18.0
0.79	14.0	14.0	14.0
0.8	12.0	12.0	12.0
0.81	10.0	10.0	10.0
0.82	17.0	17.0	17.0
0.83	14.0	14.0	14.0
0.84	14.0	14.0	14.0
0.85	11.0	11.0	11.0
0.86	15.0	15.0	15.0
0.87	14.0	14.0	14.0
0.88	14.0	14.0	14.0
0.89	15.0	15.0	15.0
0.9	15.0	15.0	15.0
0.91	12.0	12.0	12.0
0.92	17.0	17.0	17.0
0.93	13.0	13.0	13.0
0.94	13.0	13.0	13.0
0.95	12.0	12.0	12.0
0.96	12.0	12.0	12.0
0.97	14.0	14.0	14.0
0.98	9.0	9.0	9.0
0.99	10.0	10.0	10.0
1.0	10.0	10.0	10.0
1.01	13.0	13.0	13.0
1.02	10.0	10.0	10.0
1.03	11.0	11.0	11.0
1.04	8.0	8.0	8.0
1.05	6.0	6.0	6.0
1.06	9.0	9.0	9.0
1.07	9.0	9.0	9.0
1.08	8.0	8.0	8.0
1.09	11.0	11.0	11.0
1.1	11.0	11.0	11.0
1.11	13.0	13.0	13.0
1.12	7.0	7.0	7.0
1.13	10.0	10.0	10.0
1.14	10.0	10.0	10.0
1.15	9.0	9.0	9.0
1.16	11.0	11.0	11.0
1.17	13.0	13.0	13.0
1.18	10.0	10.0	10.0
1.19	11.0	11.0	11.0
1.2	12.0	12.0	12.0
1.21	10.0	10.0	10.0
1.22	17.0	17.0	17.0
1.23	14.0	14.0	14.0
1.24	17.0	17.0	17.0
1.25	15.0	15.0	15.0
1.26	9.0	9.0	9.0
1.27	11.0	11.0	11.0
1.28	12.0	12.0	12.0
1.29	13.0	13.0	13.0
1.3	13.0	13.0	13.0
1.31	15.0	15.0	15.0
1.32	21.0	21.0	21.0
1.33	14.0	14.0	14.0
1.34	11.0	11.0	11.0
1.35	23.0	23.0	23.0
1.36	17.0	17.0	17.0
1.37	15.0	15.0	15.0
1.38	10.0	10.0	10.0
1.39	11.0	11.0	11.0
1.4	11.0	11.0	11.0
1.41	10.0	10.0	10.0
1.42	12.0	12.0	12.0
1.43	11.0	11.0	11.0
1.44	9.0	9.0	9.0
1.45	12.0	12.0	12.0
1.46	10.0	10.0	10.0
1.47	9.0	9.0	9.0
1.48	6.0	6.0	6.0
1.49	7.0	7.0	7.0
1.5	9.0	9.0	9.0
1.51	9.0	9.0	9.0
1.52	8.0	8.0	8.0
1.53	18.0	18.0	18.0
1.54	11.0	11.0	11.0
1.55	6.0	6.0	6.0
1.56	10.0	10.0	10.0
1.57	7.0	7.0	7.0
1.58	7.0	7.0	7.0
1.59	7.0	7.0	7.0
1.6	10.0	10.0	10.0
1.61	11.0	11.0	11.0
1.62	9.0	9.0	9.0
1.63	9.0	9.0	9.0
1.64	7.0	7.0	7.0
1.65	7.0	7.0	7.0
1.66	10.0	10.0	10.0
1.67	9.0	9.0	9.0
1.68	7.0	7.0	7.0
1.69	9.0	9.0	9.0
1.7	9.0	9.0	9.0
1.71	7.0	7.0	7.0
1.72	7.0	7.0	7.0
1.73	8.0	8.0	8.0
1.74	6.0	6.0	6.0
1.75	9.0	9.0	9.0
1.76	7.0	7.0	7.0
1.77	7.0	7.0	7.0
1.78	8.0	8.0	8.0
1.79	11.0	11.0	11.0
1.8	9.0	9.0	9.0
1.81	16.0	16.0	16.0
1.82	11.0	11.0	11.0
1.83	10.0	10.0	10.0
1.84	11.0	11.0	11.0
1.85	6.0	6.0	6.0
1.86	14.0	14.0	14.0
1.87	7.0	7.0	7.0
1.88	7.0	7.0	7.0
1.89	5.0	5.0	5.0
1.9	6.0	6.0	6.0
1.91	7.0	7.0	7.0
1.92	7.0	7.0	7.0
1.93	7.0	7.0	7.0
1.94	10.0	10.0	10.0
1.95	6.0	6.0	6.0
1.96	8.0	8.0	8.0
1.97	7.0	7.0	7.0
1.98	6.0	6.0	6.0
1.99	10.0	10.0	10.0
2.0	7.0	7.0	7.0
2.01	9.0	9.0	9.0
2.02	7.0	7.0	7.0
2.03	10.0	10.0	10.0
2.04	10.0	10.0	10.0
2.05	12.0	12.0	12.0
2.06	9.0	9.0	9.0
2.07	8.0	8.0	8.0
2.08	6.0	6.0	6.0
2.09	7.0	7.0	7.0
2.1	10.0	10.0	10.0
2.11	9.0	9.0	9.0
2.12	6.0	6.0	6.0
2.13	11.0	11.0	11.0
2.14	15.0	15.0	15.0
2.15	7.0	7.0	7.0
2.16	9.0	9.0	9.0
2.17	7.0	7.0	7.0
2.18	12.0	12.0	12.0
2.19	10.0	10.0	10.0
2.2	7.0	7.0	7.0
2.21	6.0	6.0	6.0
2.22	10.0	10.0	10.0
2.23	14.0	14.0	14.0
2.24	9.0	9.0	9.0
2.25	8.0	8.0	8.0
2.26	15.0	15.0	15.0
2.27	8.0	8.0	8.0
2.28	6.0	6.0	6.0
2.29	11.0	11.0	11.0
2.3	10.0	10.0	10.0
2.31	9.0	9.0	9.0
2.32	7.0	7.0	7.0
2.33	8.0	8.0	8.0
2.34	9.0	9.0	9.0
2.35	9.0	9.0	9.0
2.36	7.0	7.0	7.0
2.37	7.0	7.0	7.0
2.38	6.0	6.0	6.0
2.39	6.0	6.0	6.0
2.4	7.0	7.0	7.0
2.41	5.0	5.0	5.0
2.42	6.0	6.0	6.0
2.43	7.0	7.0	7.0
2.44	11.0	11.0	11.0
2.45	7.0	7.0	7.0
2.46	10.0	10.0	10.0
2.47	8.0	8.0	8.0
2.48	8.0	8.0	8.0
2.49	8.0	8.0	8.0
2.5	7.0	7.0	7.0
2.51	5.0	5.0	5.0
2.52	7.0	7.0	7.0
2.53	6.0	6.0	6.0
2.54	7.0	7.0	7.0
2.55	7.0	7.0	7.0
2.56	7.0	7.0	7.0
2.57	11.0	11.0	11.0
2.58	12.0	12.0	12.0
2.59	9.0	9.0	9.0
2.6	12.0	12.0	12.0
2.61	9.0	9.0	9.0
2.62	12.0	12.0	12.0
2.63	8.0	8.0	8.0
2.64	12.0	12.0	12.0
2.65	14.0	14.0	14.0
2.66	19.0	19.0	19.0
2.67	18.0	18.0	18.0
2.68	12.0	12.0	12.0
2.69	13.0	13.0	13.0
2.7	8.0	8.0	8.0
2.71	11.0	11.0	11.0
2.72	9.0	9.0	9.0
2.73	11.0	11.0	11.0
2.74	13.0	13.0	13.0
2.75	12.0	12.0	12.0
2.76	12.0	12.0	12.0
2.77	13.0	13.0	13.0
2.78	14.0	14.0	14.0
2.79	10.0	10.0	10.0
2.8	16.0	16.0	16.0
2.81	14.0	14.0	14.0
2.82	13.0	13.0	13.0
2.83	16.0	16.0	16.0
2.84	9.0	9.0	9.0
2.85	15.0	15.0	15.0
2.86	10.0	10.0	10.0
2.87	10.0	10.0	10.0
2.88	10.0	10.0	10.0
2.89	14.0	14.0	14.0
2.9	11.0	11.0	11.0
2.91	14.0	14.0	14.0
2.92	10.0	10.0	10.0
2.93	11.0	11.0	11.0
2.94	10.0	10.0	10.0
2.95	6.0	6.0	6.0
2.96	11.0	11.0	11.0
2.97	8.0	8.0	8.0
2.98	10.0	10.0	10.0
2.99	8.0	8.0	8.0
3.0	10.0	10.0	10.0
3.01	12.0	12.0	12.0
3.02	7.0	7.0	7.0
3.03	6.0	6.0	6.0
3.04	9.0	9.0	9.0
3.05	9.0	9.0	9.0
3.06	6.0	6.0	6.0
3.07	6.0	6.0	6.0
3.08	7.0	7.0	7.0
3.09	6.0	6.0	6.0
3.1	8.0	8.0	8.0
3.11	9.0	9.0	9.0
3.12	7.0	7.0	7.0
3.13	7.0	7.0	7.0
3.14	8.0	8.0	8.0
3.15	7.0	7.0	7.0
3.16	7.0	7.0	7.0
3.17	7.0	7.0	7.0
3.18	10.0	10.0	10.0
3.19	11.0	11.0	11.0
3.2	11.0	11.0	11.0
3.21	12.0	12.0	12.0
3.22	10.0	10.0	10.0
3.23	9.0	9.0	9.0
3.24	13.0	13.0	13.0
3.25	12.0	12.0	12.0
3.26	7.0	7.0	7.0
3.27	7.0	7.0	7.0
3.28	11.0	11.0	11.0
3.29	11.0	11.0	11.0
3.3	10.0	10.0	10.0
3.31	14.0	14.0	14.0
3.32	7.0	7.0	7.0
3.33	12.0	12.0	12.0
3.34	7.0	7.0	7.0
3.35	9.0	9.0	9.0
3.36	9.0	9.0	9.0
3.37	7.0	7.0	7.0
3.38	9.0	9.0	9.0
3.39	9.0	9.0	9.0
3.4	8.0	8.0	8.0
3.41	5.0	5.0	5.0
3.42	8.0	8.0	8.0
3.43	8.0	8.0	8.0
3.44	8.0	8.0	8.0
3.45	11.0	11.0	11.0
3.46	9.0	9.0	9.0
3.47	7.0	7.0	7.0
3.48	9.0	9.0	9.0
3.49	9.0	9.0	9.0
3.5	8.0	8.0	8.0
3.51	12.0	12.0	12.0
3.52	9.0	9.0	9.0
3.53	10.0	10.0	10.0
3.54	13.0	13.0	13.0
3.55	9.0	9.0	9.0
3.56	11.0	11.0	11.0
3.57	11.0	11.0	11.0
3.58	11.0	11.0	11.0
3.59	13.0	13.0	13.0
3.6	11.0	11.0	11.0
3.61	13.0	13.0	13.0
3.62	18.0	18.0	18.0
3.63	8.0	8.0	8.0
3.64	10.0	10.0	10.0
3.65	9.0	9.0	9.0
3.66	10.0	10.0	10.0
3.67	8.0	8.0	8.0
3.68	8.0	8.0	8.0
3.69	7.0	7.0	7.0
3.7	10.0	10.0	10.0
3.71	6.0	6.0	6.0
3.72	9.0	9.0	9.0
3.73	12.0	12.0	12.0
3.74	10.0	10.0	10.0
3.75	8.0	8.0	8.0
3.76	10.0	10.0	10.0
3.77	7.0	7.0	7.0
3.78	12.0	12.0	12.0
3.79	11.0	11.0	11.0
3.8	11.0	11.0	11.0
3.81	7.0	7.0	7.0
3.82	7.0	7.0	7.0
3.83	8.0	8.0	8.0
3.84	12.0	12.0	12.0
3.85	10.0	10.0	10.0
3.86	10.0	10.0	10.0
3.87	10.0	10.0	10.0
3.88	6.0	6.0	6.0
3.89	10.0	10.0	10.0
3.9	8.0	8.0	8.0
3.91	5.0	5.0	5.0
3.92	10.0	10.0	10.0
3.93	6.0	6.0	6.0
3.94	9.0	9.0	9.0
3.95	6.0	6.0	6.0
3.96	10.0	10.0	10.0
3.97	11.0	11.0	11.0
3.98	6.0	6.0	6.0
3.99	10.0	10.0	10.0
4.0	11.0	11.0	11.0
4.01	7.0	7.0	7.0
4.02	7.0	7.0	7.0
4.03	8.0	8.0	8.0
4.04	6.0	6.0	6.0
4.05	11.0	11.0	11.0
4.06	6.0	6.0	6.0
4.07	8.0	8.0	8.0
4.08	10.0	10.0	10.0
4.09	13.0	13.0	13.0
4.1	11.0	11.0	11.0
4.11	6.0	6.0	6.0
4.12	7.0	7.0	7.0
4.13	7.0	7.0	7.0
4.14	9.0	9.0	9.0
4.15	8.0	8.0	8.0
4.16	8.0	8.0	8.0
4.17	7.0	7.0	7.0
4.18	7.0	7.0	7.0
4.19	9.0	9.0	9.0
4.2	11.0	11.0	11.0
4.21	9.0	9.0	9.0
4.22	10.0	10.0	10.0
4.23	9.0	9.0	9.0
4.24	12.0	12.0	12.0
4.25	10.0	10.0	10.0
4.26	13.0	13.0	13.0
4.27	7.0	7.0	7.0
4.28	9.0	9.0	9.0
4.29	11.0	11.0	11.0
4.3	6.0	6.0	6.0
4.31	10.0	10.0	10.0
4.32	9.0	9.0	9.0
4.33	8.0	8.0	8.0
4.34	8.0	8.0	8.0
4.35	9.0	9.0	9.0
4.36	8.0	8.0	8.0
4.37	7.0	7.0	7.0
4.38	8.0	8.0	8.0
4.39	8.0	8.0	8.0
4.4	7.0	7.0	7.0
4.41	9.0	9.0	9.0
4.42	9.0	9.0	9.0
4.43	6.0	6.0	6.0
4.44	6.0	6.0	6.0
4.45	11.0	11.0	11.0
4.46	6.0	6.0	6.0
4.47	7.0	7.0	7.0
4.48	9.0	9.0	9.0
4.49	9.0	9.0	9.0
4.5	7.0	7.0	7.0
4.51	8.0	8.0	8.0
4.52	8.0	8.0	8.0
4.53	9.0	9.0	9.0
4.54	9.0	9.0	9.0
4.55	9.0	9.0	9.0
4.56	10.0	10.0	10.0
4.57	8.0	8.0	8.0
4.58	9.0	9.0	9.0
4.59	11.0	11.0	11.0
4.6	11.0	11.0	11.0
4.61	10.0	10.0	10.0
4.62	6.0	6.0	6.0
4.63	6.0	6.0	6.0
4.64	11.0	11.0	11.0
4.65	8.0	8.0	8.0
4.66	10.0	10.0	10.0
4.67	8.0	8.0	8.0
4.68	10.0	10.0	10.0
4.69	6.0	6.0	6.0
4.7	8.0	8.0	8.0
4.71	7.0	7.0	7.0
4.72	7.0	7.0	7.0
4.73	6.0	6.0	6.0
4.74	11.0	11.0	11.0
4.75	11.0	11.0	11.0
4.76	11.0	11.0	11.0
4.77	10.0	10.0	10.0
4.78	14.0	14.0	14.0
4.79	9.0	9.0	9.0
4.8	8.0	8.0	8.0
4.81	9.0	9.0	9.0
4.82	8.0	8.0	8.0
4.83	7.0	7.0	7.0
4.84	7.0	7.0	7.0
4.85	10.0	10.0	10.0
4.86	11.0	11.0	11.0
4.87	6.0	6.0	6.0
4.88	10.0	10.0	10.0
4.89	8.0	8.0	8.0
4.9	6.0	6.0	6.0
4.91	7.0	7.0	7.0
4.92	10.0	10.0	10.0
4.93	12.0	12.0	12.0
4.94	10.0	10.0	10.0
4.95	6.0	6.0	6.0
4.96	8.0	8.0	8.0
4.97	7.0	7.0	7.0
4.98	5.0	5.0	5.0
4.99	8.0	8.0	8.0
5.0	6.0	6.0	6.0


==> results/keys/million_a2c.txt <==
0.0	4.0	4.0	4.0
0.01	3.0	3.0	3.0
0.02	2.0	2.0	2.0
0.03	3.0	3.0	3.0
0.04	1.0	1.0	1.0
0.05	3.0	3.0	3.0
0.06	4.0	4.0	4.0
0.07	4.0	4.0	4.0
0.08	3.0	3.0	3.0
0.09	3.0	3.0	3.0
0.1	2.0	2.0	2.0
0.11	1.0	1.0	1.0
0.12	3.0	3.0	3.0
0.13	3.0	3.0	3.0
0.14	3.0	3.0	3.0
0.15	3.0	3.0	3.0
0.16	3.0	3.0	3.0
0.17	3.0	3.0	3.0
0.18	3.0	3.0	3.0
0.19	3.0	3.0	3.0
0.2	3.0	3.0	3.0
0.21	3.0	3.0	3.0
0.22	3.0	3.0	3.0
0.23	3.0	3.0	3.0
0.24	3.0	3.0	3.0
0.25	4.0	4.0	4.0
0.26	3.0	3.0	3.0
0.27	3.0	3.0	3.0
0.28	2.0	2.0	2.0
0.29	3.0	3.0	3.0
0.3	3.0	3.0	3.0
0.31	2.0	2.0	2.0
0.32	3.0	3.0	3.0
0.33	3.0	3.0	3.0
0.34	2.0	2.0	2.0
0.35	3.0	3.0	3.0
0.36	3.0	3.0	3.0
0.37	3.0	3.0	3.0
0.38	3.0	3.0	3.0
0.39	3.0	3.0	3.0
0.4	3.0	3.0	3.0
0.41	2.0	2.0	2.0
0.42	3.0	3.0	3.0
0.43	4.0	4.0	4.0
0.44	3.0	3.0	3.0
0.45	3.0	3.0	3.0
0.46	3.0	3.0	3.0
0.47	3.0	3.0	3.0
0.48	3.0	3.0	3.0
0.49	3.0	3.0	3.0
0.5	4.0	4.0	4.0
0.51	3.0	3.0	3.0
0.52	3.0	3.0	3.0
0.53	3.0	3.0	3.0
0.54	2.0	2.0	2.0
0.55	2.0	2.0	2.0
0.56	3.0	3.0	3.0
0.57	4.0	4.0	4.0
0.58	3.0	3.0	3.0
0.59	2.0	2.0	2.0
0.6	2.0	2.0	2.0
0.61	3.0	3.0	3.0
0.62	3.0	3.0	3.0
0.63	3.0	3.0	3.0
0.64	3.0	3.0	3.0
0.65	3.0	3.0	3.0
0.66	3.0	3.0	3.0
0.67	3.0	3.0	3.0
0.68	4.0	4.0	4.0
0.69	2.0	2.0	2.0
0.7	3.0	3.0	3.0
0.71	3.0	3.0	3.0
0.72	3.0	3.0	3.0
0.73	2.0	2.0	2.0
0.74	2.0	2.0	2.0
0.75	4.0	4.0	4.0
0.76	3.0	3.0	3.0
0.77	3.0	3.0	3.0
0.78	3.0	3.0	3.0
0.79	3.0	3.0	3.0
0.8	3.0	3.0	3.0
0.81	3.0	3.0	3.0
0.82	2.0	2.0	2.0
0.83	3.0	3.0	3.0
0.84	3.0	3.0	3.0
0.85	2.0	2.0	2.0
0.86	3.0	3.0	3.0
0.87	3.0	3.0	3.0
0.88	3.0	3.0	3.0
0.89	2.0	2.0	2.0
0.9	3.0	3.0	3.0
0.91	2.0	2.0	2.0
0.92	2.0	2.0	2.0
0.93	2.0	2.0	2.0
0.94	3.0	3.0	3.0
0.95	4.0	4.0	4.0
0.96	3.0	3.0	3.0
0.97	3.0	3.0	3.0
0.98	3.0	3.0	3.0
0.99	3.0	3.0	3.0
1.0	2.0	2.0	2.0
1.01	3.0	3.0	3.0
1.02	3.0	3.0	3.0
1.03	3.0	3.0	3.0
1.04	3.0	3.0	3.0
1.05	3.0	3.0	3.0
1.06	3.0	3.0	3.0
1.07	3.0	3.0	3.0
1.08	2.0	2.0	2.0
1.09	3.0	3.0	3.0
1.1	3.0	3.0	3.0
1.11	3.0	3.0	3.0
1.12	4.0	4.0	4.0
1.13	3.0	3.0	3.0
1.14	4.0	4.0	4.0
1.15	3.0	3.0	3.0
1.16	3.0	3.0	3.0
1.17	3.0	3.0	3.0
1.18	2.0	2.0	2.0
1.19	3.0	3.0	3.0
1.2	3.0	3.0	3.0
1.21	3.0	3.0	3.0
1.22	3.0	3.0	3.0
1.23	2.0	2.0	2.0
1.24	3.0	3.0	3.0
1.25	2.0	2.0	2.0
1.26	3.0	3.0	3.0
1.27	3.0	3.0	3.0
1.28	3.0	3.0	3.0
1.29	4.0	4.0	4.0
1.3	3.0	3.0	3.0
1.31	3.0	3.0	3.0
1.32	4.0	4.0	4.0
1.33	3.0	3.0	3.0
1.34	3.0	3.0	3.0
1.35	3.0	3.0	3.0
1.36	3.0	3.0	3.0
1.37	3.0	3.0	3.0
1.38	3.0	3.0	3.0
1.39	3.0	3.0	3.0
1.4	3.0	3.0	3.0
1.41	2.0	2.0	2.0
1.42	3.0	3.0	3.0
1.43	3.0	3.0	3.0
1.44	3.0	3.0	3.0
1.45	3.0	3.0	3.0
1.46	3.0	3.0	3.0
1.47	3.0	3.0	3.0
1.48	2.0	2.0	2.0
1.49	3.0	3.0	3.0
1.5	2.0	2.0	2.0
1.51	3.0	3.0	3.0
1.52	2.0	2.0	2.0
1.53	4.0	4.0	4.0
1.54	3.0	3.0	3.0
1.55	3.0	3.0	3.0
1.56	3.0	3.0	3.0
1.57	2.0	2.0	2.0
1.58	3.0	3.0	3.0
1.59	3.0	3.0	3.0
1.6	3.0	3.0	3.0
1.61	3.0	3.0	3.0
1.62	3.0	3.0	3.0
1.63	3.0	3.0	3.0
1.64	3.0	3.0	3.0
1.65	3.0	3.0	3.0
1.66	3.0	3.0	3.0
1.67	3.0	3.0	3.0
1.68	3.0	3.0	3.0
1.69	2.0	2.0	2.0
1.7	3.0	3.0	3.0
1.71	3.0	3.0	3.0
1.72	3.0	3.0	3.0
1.73	3.0	3.0	3.0
1.74	3.0	3.0	3.0
1.75	3.0	3.0	3.0
1.76	3.0	3.0	3.0
1.77	3.0	3.0	3.0
1.78	3.0	3.0	3.0
1.79	3.0	3.0	3.0
1.8	3.0	3.0	3.0
1.81	3.0	3.0	3.0
1.82	3.0	3.0	3.0
1.83	3.0	3.0	3.0
1.84	3.0	3.0	3.0
1.85	3.0	3.0	3.0
1.86	3.0	3.0	3.0
1.87	4.0	4.0	4.0
1.88	3.0	3.0	3.0
1.89	3.0	3.0	3.0
1.9	3.0	3.0	3.0
1.91	3.0	3.0	3.0
1.92	2.0	2.0	2.0
1.93	2.0	2.0	2.0
1.94	4.0	4.0	4.0
1.95	3.0	3.0	3.0
1.96	4.0	4.0	4.0
1.97	2.0	2.0	2.0
1.98	3.0	3.0	3.0
1.99	3.0	3.0	3.0
2.0	3.0	3.0	3.0
2.01	3.0	3.0	3.0
2.02	3.0	3.0	3.0
2.03	4.0	4.0	4.0
2.04	3.0	3.0	3.0
2.05	2.0	2.0	2.0
2.06	4.0	4.0	4.0
2.07	3.0	3.0	3.0
2.08	3.0	3.0	3.0
2.09	3.0	3.0	3.0
2.1	4.0	4.0	4.0
2.11	3.0	3.0	3.0
2.12	3.0	3.0	3.0
2.13	3.0	3.0	3.0
2.14	2.0	2.0	2.0
2.15	2.0	2.0	2.0
2.16	3.0	3.0	3.0
2.17	3.0	3.0	3.0
2.18	3.0	3.0	3.0
2.19	4.0	4.0	4.0
2.2	2.0	2.0	2.0
2.21	2.0	2.0	2.0
2.22	3.0	3.0	3.0
2.23	2.0	2.0	2.0
2.24	2.0	2.0	2.0
2.25	3.0	3.0	3.0
2.26	3.0	3.0	3.0
2.27	3.0	3.0	3.0
2.28	3.0	3.0	3.0
2.29	2.0	2.0	2.0
2.3	3.0	3.0	3.0
2.31	3.0	3.0	3.0
2.32	3.0	3.0	3.0
2.33	3.0	3.0	3.0
2.34	3.0	3.0	3.0
2.35	3.0	3.0	3.0
2.36	2.0	2.0	2.0
2.37	3.0	3.0	3.0
2.38	3.0	3.0	3.0
2.39	3.0	3.0	3.0
2.4	3.0	3.0	3.0
2.41	4.0	4.0	4.0
2.42	2.0	2.0	2.0
2.43	3.0	3.0	3.0
2.44	3.0	3.0	3.0
2.45	4.0	4.0	4.0
2.46	3.0	3.0	3.0
2.47	2.0	2.0	2.0
2.48	3.0	3.0	3.0
2.49	3.0	3.0	3.0
2.5	3.0	3.0	3.0
2.51	2.0	2.0	2.0
2.52	2.0	2.0	2.0
2.53	3.0	3.0	3.0
2.54	2.0	2.0	2.0
2.55	3.0	3.0	3.0
2.56	3.0	3.0	3.0
2.57	3.0	3.0	3.0
2.58	3.0	3.0	3.0
2.59	4.0	4.0	4.0
2.6	3.0	3.0	3.0
2.61	3.0	3.0	3.0
2.62	3.0	3.0	3.0
2.63	2.0	2.0	2.0
2.64	3.0	3.0	3.0
2.65	2.0	2.0	2.0
2.66	3.0	3.0	3.0
2.67	2.0	2.0	2.0
2.68	2.0	2.0	2.0
2.69	2.0	2.0	2.0
2.7	3.0	3.0	3.0
2.71	2.0	2.0	2.0
2.72	3.0	3.0	3.0
2.73	3.0	3.0	3.0
2.74	3.0	3.0	3.0
2.75	3.0	3.0	3.0
2.76	3.0	3.0	3.0
2.77	3.0	3.0	3.0
2.78	4.0	4.0	4.0
2.79	3.0	3.0	3.0
2.8	2.0	2.0	2.0
2.81	4.0	4.0	4.0
2.82	4.0	4.0	4.0
2.83	3.0	3.0	3.0
2.84	3.0	3.0	3.0
2.85	4.0	4.0	4.0
2.86	3.0	3.0	3.0
2.87	3.0	3.0	3.0
2.88	3.0	3.0	3.0
2.89	2.0	2.0	2.0
2.9	3.0	3.0	3.0
2.91	4.0	4.0	4.0
2.92	3.0	3.0	3.0
2.93	3.0	3.0	3.0
2.94	3.0	3.0	3.0
2.95	4.0	4.0	4.0
2.96	3.0	3.0	3.0
2.97	2.0	2.0	2.0
2.98	3.0	3.0	3.0
2.99	3.0	3.0	3.0
3.0	3.0	3.0	3.0
3.01	3.0	3.0	3.0
3.02	3.0	3.0	3.0
3.03	3.0	3.0	3.0
3.04	3.0	3.0	3.0
3.05	2.0	2.0	2.0
3.06	3.0	3.0	3.0
3.07	3.0	3.0	3.0
3.08	2.0	2.0	2.0
3.09	3.0	3.0	3.0
3.1	3.0	3.0	3.0
3.11	2.0	2.0	2.0
3.12	2.0	2.0	2.0
3.13	3.0	3.0	3.0
3.14	2.0	2.0	2.0
3.15	3.0	3.0	3.0
3.16	3.0	3.0	3.0
3.17	3.0	3.0	3.0
3.18	3.0	3.0	3.0
3.19	3.0	3.0	3.0
3.2	2.0	2.0	2.0
3.21	3.0	3.0	3.0
3.22	3.0	3.0	3.0
3.23	3.0	3.0	3.0
3.24	3.0	3.0	3.0
3.25	4.0	4.0	4.0
3.26	3.0	3.0	3.0
3.27	2.0	2.0	2.0
3.28	3.0	3.0	3.0
3.29	3.0	3.0	3.0
3.3	3.0	3.0	3.0
3.31	3.0	3.0	3.0
3.32	2.0	2.0	2.0
3.33	3.0	3.0	3.0
3.34	2.0	2.0	2.0
3.35	3.0	3.0	3.0
3.36	3.0	3.0	3.0
3.37	3.0	3.0	3.0
3.38	3.0	3.0	3.0
3.39	2.0	2.0	2.0
3.4	3.0	3.0	3.0
3.41	3.0	3.0	3.0
3.42	3.0	3.0	3.0
3.43	3.0	3.0	3.0
3.44	3.0	3.0	3.0
3.45	3.0	3.0	3.0
3.46	3.0	3.0	3.0
3.47	3.0	3.0	3.0
3.48	3.0	3.0	3.0
3.49	2.0	2.0	2.0
3.5	3.0	3.0	3.0
3.51	3.0	3.0	3.0
3.52	3.0	3.0	3.0
3.53	3.0	3.0	3.0
3.54	3.0	3.0	3.0
3.55	3.0	3.0	3.0
3.56	3.0	3.0	3.0
3.57	3.0	3.0	3.0
3.58	3.0	3.0	3.0
3.59	3.0	3.0	3.0
3.6	3.0	3.0	3.0
3.61	3.0	3.0	3.0
3.62	3.0	3.0	3.0
3.63	2.0	2.0	2.0
3.64	2.0	2.0	2.0
3.65	4.0	4.0	4.0
3.66	3.0	3.0	3.0
3.67	3.0	3.0	3.0
3.68	3.0	3.0	3.0
3.69	2.0	2.0	2.0
3.7	3.0	3.0	3.0
3.71	4.0	4.0	4.0
3.72	3.0	3.0	3.0
3.73	2.0	2.0	2.0
3.74	3.0	3.0	3.0
3.75	4.0	4.0	4.0
3.76	3.0	3.0	3.0
3.77	2.0	2.0	2.0
3.78	3.0	3.0	3.0
3.79	2.0	2.0	2.0
3.8	2.0	2.0	2.0
3.81	3.0	3.0	3.0
3.82	3.0	3.0	3.0
3.83	3.0	3.0	3.0
3.84	3.0	3.0	3.0
3.85	3.0	3.0	3.0
3.86	3.0	3.0	3.0
3.87	3.0	3.0	3.0
3.88	3.0	3.0	3.0
3.89	3.0	3.0	3.0
3.9	3.0	3.0	3.0
3.91	4.0	4.0	4.0
3.92	4.0	4.0	4.0
3.93	3.0	3.0	3.0
3.94	4.0	4.0	4.0
3.95	2.0	2.0	2.0
3.96	3.0	3.0	3.0
3.97	2.0	2.0	2.0
3.98	3.0	3.0	3.0
3.99	3.0	3.0	3.0
4.0	3.0	3.0	3.0
4.01	3.0	3.0	3.0
4.02	3.0	3.0	3.0
4.03	3.0	3.0	3.0
4.04	2.0	2.0	2.0
4.05	2.0	2.0	2.0
4.06	3.0	3.0	3.0
4.07	3.0	3.0	3.0
4.08	3.0	3.0	3.0
4.09	3.0	3.0	3.0
4.1	3.0	3.0	3.0
4.11	3.0	3.0	3.0
4.12	3.0	3.0	3.0
4.13	3.0	3.0	3.0
4.14	3.0	3.0	3.0
4.15	3.0	3.0	3.0
4.16	2.0	2.0	2.0
4.17	3.0	3.0	3.0
4.18	3.0	3.0	3.0
4.19	3.0	3.0	3.0
4.2	3.0	3.0	3.0
4.21	2.0	2.0	2.0
4.22	2.0	2.0	2.0
4.23	3.0	3.0	3.0
4.24	3.0	3.0	3.0
4.25	4.0	4.0	4.0
4.26	3.0	3.0	3.0
4.27	3.0	3.0	3.0
4.28	3.0	3.0	3.0
4.29	3.0	3.0	3.0
4.3	2.0	2.0	2.0
4.31	3.0	3.0	3.0
4.32	3.0	3.0	3.0
4.33	3.0	3.0	3.0
4.34	3.0	3.0	3.0
4.35	3.0	3.0	3.0
4.36	3.0	3.0	3.0
4.37	2.0	2.0	2.0
4.38	4.0	4.0	4.0
4.39	3.0	3.0	3.0
4.4	3.0	3.0	3.0
4.41	3.0	3.0	3.0
4.42	4.0	4.0	4.0
4.43	3.0	3.0	3.0
4.44	3.0	3.0	3.0
4.45	2.0	2.0	2.0
4.46	3.0	3.0	3.0
4.47	3.0	3.0	3.0
4.48	2.0	2.0	2.0
4.49	3.0	3.0	3.0
4.5	4.0	4.0	4.0
4.51	3.0	3.0	3.0
4.52	2.0	2.0	2.0
4.53	3.0	3.0	3.0
4.54	3.0	3.0	3.0
4.55	3.0	3.0	3.0
4.56	2.0	2.0	2.0
4.57	3.0	3.0	3.0
4.58	2.0	2.0	2.0
4.59	3.0	3.0	3.0
4.6	3.0	3.0	3.0
4.61	3.0	3.0	3.0
4.62	2.0	2.0	2.0
4.63	2.0	2.0	2.0
4.64	4.0	4.0	4.0
4.65	2.0	2.0	2.0
4.66	3.0	3.0	3.0
4.67	4.0	4.0	4.0
4.68	3.0	3.0	3.0
4.69	3.0	3.0	3.0
4.7	3.0	3.0	3.0
4.71	3.0	3.0	3.0
4.72	4.0	4.0	4.0
4.73	3.0	3.0	3.0
4.74	3.0	3.0	3.0
4.75	2.0	2.0	2.0
4.76	3.0	3.0	3.0
4.77	3.0	3.0	3.0
4.78	3.0	3.0	3.0
4.79	3.0	3.0	3.0
4.8	3.0	3.0	3.0
4.81	2.0	2.0	2.0
4.82	3.0	3.0	3.0
4.83	4.0	4.0	4.0
4.84	3.0	3.0	3.0
4.85	3.0	3.0	3.0
4.86	3.0	3.0	3.0
4.87	3.0	3.0	3.0
4.88	2.0	2.0	2.0
4.89	3.0	3.0	3.0
4.9	2.0	2.0	2.0
4.91	3.0	3.0	3.0
4.92	3.0	3.0	3.0
4.93	3.0	3.0	3.0
4.94	3.0	3.0	3.0
4.95	3.0	3.0	3.0
4.96	1.0	1.0	1.0
4.97	0.0	0.0	0.0


==> results/keys/million_acer.txt <==
0.0	4.0	4.0	4.0
0.01	3.0	3.0	3.0
0.02	3.0	3.0	3.0
0.03	2.0	2.0	2.0
0.04	1.0	1.0	1.0
0.05	4.0	4.0	4.0
0.06	4.0	4.0	4.0
0.07	3.0	3.0	3.0
0.08	3.0	3.0	3.0
0.09	3.0	3.0	3.0
0.1	2.0	2.0	2.0
0.11	2.0	2.0	2.0
0.12	3.0	3.0	3.0
0.13	4.0	4.0	4.0
0.14	4.0	4.0	4.0
0.15	3.0	3.0	3.0
0.16	3.0	3.0	3.0
0.17	2.0	2.0	2.0
0.18	2.0	2.0	2.0
0.19	2.0	2.0	2.0
0.2	3.0	3.0	3.0
0.21	3.0	3.0	3.0
0.22	3.0	3.0	3.0
0.23	3.0	3.0	3.0
0.24	3.0	3.0	3.0
0.25	2.0	2.0	2.0
0.26	3.0	3.0	3.0
0.27	2.0	2.0	2.0
0.28	3.0	3.0	3.0
0.29	3.0	3.0	3.0
0.3	4.0	4.0	4.0
0.31	4.0	4.0	4.0
0.32	3.0	3.0	3.0
0.33	3.0	3.0	3.0
0.34	2.0	2.0	2.0
0.35	3.0	3.0	3.0
0.36	4.0	4.0	4.0
0.37	3.0	3.0	3.0
0.38	3.0	3.0	3.0
0.39	2.0	2.0	2.0
0.4	3.0	3.0	3.0
0.41	3.0	3.0	3.0
0.42	2.0	2.0	2.0
0.43	2.0	2.0	2.0
0.44	3.0	3.0	3.0
0.45	2.0	2.0	2.0
0.46	3.0	3.0	3.0
0.47	2.0	2.0	2.0
0.48	3.0	3.0	3.0
0.49	3.0	3.0	3.0
0.5	3.0	3.0	3.0
0.51	3.0	3.0	3.0
0.52	3.0	3.0	3.0
0.53	3.0	3.0	3.0
0.54	3.0	3.0	3.0
0.55	2.0	2.0	2.0
0.56	2.0	2.0	2.0
0.57	2.0	2.0	2.0
0.58	3.0	3.0	3.0
0.59	2.0	2.0	2.0
0.6	2.0	2.0	2.0
0.61	3.0	3.0	3.0
0.62	4.0	4.0	4.0
0.63	2.0	2.0	2.0
0.64	3.0	3.0	3.0
0.65	3.0	3.0	3.0
0.66	3.0	3.0	3.0
0.67	4.0	4.0	4.0
0.68	3.0	3.0	3.0
0.69	2.0	2.0	2.0
0.7	2.0	2.0	2.0
0.71	4.0	4.0	4.0
0.72	3.0	3.0	3.0
0.73	2.0	2.0	2.0
0.74	3.0	3.0	3.0
0.75	4.0	4.0	4.0
0.76	2.0	2.0	2.0
0.77	3.0	3.0	3.0
0.78	3.0	3.0	3.0
0.79	3.0	3.0	3.0
0.8	3.0	3.0	3.0
0.81	4.0	4.0	4.0
0.82	3.0	3.0	3.0
0.83	3.0	3.0	3.0
0.84	3.0	3.0	3.0
0.85	3.0	3.0	3.0
0.86	3.0	3.0	3.0
0.87	3.0	3.0	3.0
0.88	3.0	3.0	3.0
0.89	3.0	3.0	3.0
0.9	4.0	4.0	4.0
0.91	3.0	3.0	3.0
0.92	3.0	3.0	3.0
0.93	4.0	4.0	4.0
0.94	4.0	4.0	4.0
0.95	3.0	3.0	3.0
0.96	2.0	2.0	2.0
0.97	3.0	3.0	3.0
0.98	3.0	3.0	3.0
0.99	3.0	3.0	3.0
1.0	3.0	3.0	3.0
1.01	3.0	3.0	3.0
1.02	3.0	3.0	3.0
1.03	2.0	2.0	2.0
1.04	3.0	3.0	3.0
1.05	3.0	3.0	3.0
1.06	3.0	3.0	3.0
1.07	3.0	3.0	3.0
1.08	3.0	3.0	3.0
1.09	4.0	4.0	4.0
1.1	3.0	3.0	3.0
1.11	3.0	3.0	3.0
1.12	2.0	2.0	2.0
1.13	3.0	3.0	3.0
1.14	3.0	3.0	3.0
1.15	2.0	2.0	2.0
1.16	3.0	3.0	3.0
1.17	3.0	3.0	3.0
1.18	2.0	2.0	2.0
1.19	4.0	4.0	4.0
1.2	2.0	2.0	2.0
1.21	3.0	3.0	3.0
1.22	3.0	3.0	3.0
1.23	3.0	3.0	3.0
1.24	3.0	3.0	3.0
1.25	2.0	2.0	2.0
1.26	3.0	3.0	3.0
1.27	2.0	2.0	2.0
1.28	3.0	3.0	3.0
1.29	3.0	3.0	3.0
1.3	3.0	3.0	3.0
1.31	3.0	3.0	3.0
1.32	3.0	3.0	3.0
1.33	2.0	2.0	2.0
1.34	2.0	2.0	2.0
1.35	3.0	3.0	3.0
1.36	2.0	2.0	2.0
1.37	3.0	3.0	3.0
1.38	2.0	2.0	2.0
1.39	3.0	3.0	3.0
1.4	2.0	2.0	2.0
1.41	3.0	3.0	3.0
1.42	3.0	3.0	3.0
1.43	3.0	3.0	3.0
1.44	3.0	3.0	3.0
1.45	4.0	4.0	4.0
1.46	4.0	4.0	4.0
1.47	3.0	3.0	3.0
1.48	3.0	3.0	3.0
1.49	3.0	3.0	3.0
1.5	3.0	3.0	3.0
1.51	3.0	3.0	3.0
1.52	3.0	3.0	3.0
1.53	2.0	2.0	2.0
1.54	4.0	4.0	4.0
1.55	5.0	5.0	5.0
1.56	2.0	2.0	2.0
1.57	3.0	3.0	3.0
1.58	3.0	3.0	3.0
1.59	3.0	3.0	3.0
1.6	3.0	3.0	3.0
1.61	3.0	3.0	3.0
1.62	3.0	3.0	3.0
1.63	3.0	3.0	3.0
1.64	2.0	2.0	2.0
1.65	3.0	3.0	3.0
1.66	2.0	2.0	2.0
1.67	3.0	3.0	3.0
1.68	2.0	2.0	2.0
1.69	2.0	2.0	2.0
1.7	4.0	4.0	4.0
1.71	3.0	3.0	3.0
1.72	3.0	3.0	3.0
1.73	2.0	2.0	2.0
1.74	3.0	3.0	3.0
1.75	3.0	3.0	3.0
1.76	3.0	3.0	3.0
1.77	2.0	2.0	2.0
1.78	3.0	3.0	3.0
1.79	3.0	3.0	3.0
1.8	3.0	3.0	3.0
1.81	3.0	3.0	3.0
1.82	3.0	3.0	3.0
1.83	3.0	3.0	3.0
1.84	3.0	3.0	3.0
1.85	3.0	3.0	3.0
1.86	3.0	3.0	3.0
1.87	4.0	4.0	4.0
1.88	3.0	3.0	3.0
1.89	4.0	4.0	4.0
1.9	3.0	3.0	3.0
1.91	3.0	3.0	3.0
1.92	2.0	2.0	2.0
1.93	2.0	2.0	2.0
1.94	3.0	3.0	3.0
1.95	3.0	3.0	3.0
1.96	3.0	3.0	3.0
1.97	2.0	2.0	2.0
1.98	4.0	4.0	4.0
1.99	3.0	3.0	3.0
2.0	3.0	3.0	3.0
2.01	2.0	2.0	2.0
2.02	2.0	2.0	2.0
2.03	4.0	4.0	4.0
2.04	3.0	3.0	3.0
2.05	3.0	3.0	3.0
2.06	3.0	3.0	3.0
2.07	2.0	2.0	2.0
2.08	3.0	3.0	3.0
2.09	4.0	4.0	4.0
2.1	4.0	4.0	4.0
2.11	3.0	3.0	3.0
2.12	3.0	3.0	3.0
2.13	3.0	3.0	3.0
2.14	3.0	3.0	3.0
2.15	3.0	3.0	3.0
2.16	3.0	3.0	3.0
2.17	3.0	3.0	3.0
2.18	3.0	3.0	3.0
2.19	3.0	3.0	3.0
2.2	3.0	3.0	3.0
2.21	3.0	3.0	3.0
2.22	4.0	4.0	4.0
2.23	2.0	2.0	2.0
2.24	3.0	3.0	3.0
2.25	2.0	2.0	2.0
2.26	3.0	3.0	3.0
2.27	3.0	3.0	3.0
2.28	3.0	3.0	3.0
2.29	4.0	4.0	4.0
2.3	2.0	2.0	2.0
2.31	2.0	2.0	2.0
2.32	3.0	3.0	3.0
2.33	3.0	3.0	3.0
2.34	3.0	3.0	3.0
2.35	3.0	3.0	3.0
2.36	3.0	3.0	3.0
2.37	4.0	4.0	4.0
2.38	4.0	4.0	4.0
2.39	3.0	3.0	3.0
2.4	2.0	2.0	2.0
2.41	3.0	3.0	3.0
2.42	3.0	3.0	3.0
2.43	4.0	4.0	4.0
2.44	3.0	3.0	3.0
2.45	3.0	3.0	3.0
2.46	3.0	3.0	3.0
2.47	3.0	3.0	3.0
2.48	3.0	3.0	3.0
2.49	3.0	3.0	3.0
2.5	3.0	3.0	3.0
2.51	3.0	3.0	3.0
2.52	3.0	3.0	3.0
2.53	3.0	3.0	3.0
2.54	3.0	3.0	3.0
2.55	3.0	3.0	3.0
2.56	3.0	3.0	3.0
2.57	3.0	3.0	3.0
2.58	2.0	2.0	2.0
2.59	3.0	3.0	3.0
2.6	3.0	3.0	3.0
2.61	3.0	3.0	3.0
2.62	3.0	3.0	3.0
2.63	3.0	3.0	3.0
2.64	3.0	3.0	3.0
2.65	3.0	3.0	3.0
2.66	3.0	3.0	3.0
2.67	2.0	2.0	2.0
2.68	3.0	3.0	3.0
2.69	3.0	3.0	3.0
2.7	3.0	3.0	3.0
2.71	3.0	3.0	3.0
2.72	3.0	3.0	3.0
2.73	3.0	3.0	3.0
2.74	2.0	2.0	2.0
2.75	3.0	3.0	3.0
2.76	3.0	3.0	3.0
2.77	3.0	3.0	3.0
2.78	3.0	3.0	3.0
2.79	3.0	3.0	3.0
2.8	3.0	3.0	3.0
2.81	3.0	3.0	3.0
2.82	4.0	4.0	4.0
2.83	3.0	3.0	3.0
2.84	3.0	3.0	3.0
2.85	4.0	4.0	4.0
2.86	3.0	3.0	3.0
2.87	3.0	3.0	3.0
2.88	3.0	3.0	3.0
2.89	3.0	3.0	3.0
2.9	2.0	2.0	2.0
2.91	3.0	3.0	3.0
2.92	3.0	3.0	3.0
2.93	3.0	3.0	3.0
2.94	2.0	2.0	2.0
2.95	3.0	3.0	3.0
2.96	3.0	3.0	3.0
2.97	3.0	3.0	3.0
2.98	3.0	3.0	3.0
2.99	3.0	3.0	3.0
3.0	4.0	4.0	4.0
3.01	3.0	3.0	3.0
3.02	3.0	3.0	3.0
3.03	2.0	2.0	2.0
3.04	3.0	3.0	3.0
3.05	3.0	3.0	3.0
3.06	3.0	3.0	3.0
3.07	4.0	4.0	4.0
3.08	3.0	3.0	3.0
3.09	3.0	3.0	3.0
3.1	2.0	2.0	2.0
3.11	3.0	3.0	3.0
3.12	3.0	3.0	3.0
3.13	4.0	4.0	4.0
3.14	3.0	3.0	3.0
3.15	3.0	3.0	3.0
3.16	3.0	3.0	3.0
3.17	3.0	3.0	3.0
3.18	2.0	2.0	2.0
3.19	3.0	3.0	3.0
3.2	3.0	3.0	3.0
3.21	2.0	2.0	2.0
3.22	4.0	4.0	4.0
3.23	3.0	3.0	3.0
3.24	4.0	4.0	4.0
3.25	3.0	3.0	3.0
3.26	3.0	3.0	3.0
3.27	3.0	3.0	3.0
3.28	3.0	3.0	3.0
3.29	3.0	3.0	3.0
3.3	3.0	3.0	3.0
3.31	2.0	2.0	2.0
3.32	3.0	3.0	3.0
3.33	3.0	3.0	3.0
3.34	3.0	3.0	3.0
3.35	3.0	3.0	3.0
3.36	2.0	2.0	2.0
3.37	3.0	3.0	3.0
3.38	2.0	2.0	2.0
3.39	2.0	2.0	2.0
3.4	3.0	3.0	3.0
3.41	3.0	3.0	3.0
3.42	2.0	2.0	2.0
3.43	3.0	3.0	3.0
3.44	3.0	3.0	3.0
3.45	3.0	3.0	3.0
3.46	3.0	3.0	3.0
3.47	3.0	3.0	3.0
3.48	3.0	3.0	3.0
3.49	3.0	3.0	3.0
3.5	2.0	2.0	2.0
3.51	3.0	3.0	3.0
3.52	3.0	3.0	3.0
3.53	3.0	3.0	3.0
3.54	4.0	4.0	4.0
3.55	3.0	3.0	3.0
3.56	3.0	3.0	3.0
3.57	3.0	3.0	3.0
3.58	3.0	3.0	3.0
3.59	3.0	3.0	3.0
3.6	3.0	3.0	3.0
3.61	2.0	2.0	2.0
3.62	3.0	3.0	3.0
3.63	3.0	3.0	3.0
3.64	3.0	3.0	3.0
3.65	3.0	3.0	3.0
3.66	2.0	2.0	2.0
3.67	2.0	2.0	2.0
3.68	3.0	3.0	3.0
3.69	4.0	4.0	4.0
3.7	3.0	3.0	3.0
3.71	3.0	3.0	3.0
3.72	3.0	3.0	3.0
3.73	2.0	2.0	2.0
3.74	2.0	2.0	2.0
3.75	3.0	3.0	3.0
3.76	3.0	3.0	3.0
3.77	3.0	3.0	3.0
3.78	2.0	2.0	2.0
3.79	3.0	3.0	3.0
3.8	4.0	4.0	4.0
3.81	3.0	3.0	3.0
3.82	4.0	4.0	4.0
3.83	2.0	2.0	2.0
3.84	3.0	3.0	3.0
3.85	2.0	2.0	2.0
3.86	3.0	3.0	3.0
3.87	3.0	3.0	3.0
3.88	2.0	2.0	2.0
3.89	2.0	2.0	2.0
3.9	4.0	4.0	4.0
3.91	3.0	3.0	3.0
3.92	3.0	3.0	3.0
3.93	3.0	3.0	3.0
3.94	4.0	4.0	4.0
3.95	3.0	3.0	3.0
3.96	3.0	3.0	3.0
3.97	3.0	3.0	3.0
3.98	3.0	3.0	3.0
3.99	3.0	3.0	3.0
4.0	3.0	3.0	3.0
4.01	3.0	3.0	3.0
4.02	2.0	2.0	2.0
4.03	3.0	3.0	3.0
4.04	3.0	3.0	3.0
4.05	3.0	3.0	3.0
4.06	2.0	2.0	2.0
4.07	2.0	2.0	2.0
4.08	3.0	3.0	3.0
4.09	3.0	3.0	3.0
4.1	3.0	3.0	3.0
4.11	3.0	3.0	3.0
4.12	4.0	4.0	4.0
4.13	3.0	3.0	3.0
4.14	3.0	3.0	3.0
4.15	4.0	4.0	4.0
4.16	2.0	2.0	2.0
4.17	3.0	3.0	3.0
4.18	4.0	4.0	4.0
4.19	2.0	2.0	2.0
4.2	3.0	3.0	3.0
4.21	3.0	3.0	3.0
4.22	3.0	3.0	3.0
4.23	2.0	2.0	2.0
4.24	4.0	4.0	4.0
4.25	3.0	3.0	3.0
4.26	3.0	3.0	3.0
4.27	3.0	3.0	3.0
4.28	4.0	4.0	4.0
4.29	3.0	3.0	3.0
4.3	3.0	3.0	3.0
4.31	3.0	3.0	3.0
4.32	2.0	2.0	2.0
4.33	3.0	3.0	3.0
4.34	3.0	3.0	3.0
4.35	4.0	4.0	4.0
4.36	3.0	3.0	3.0
4.37	2.0	2.0	2.0
4.38	3.0	3.0	3.0
4.39	3.0	3.0	3.0
4.4	3.0	3.0	3.0
4.41	2.0	2.0	2.0
4.42	3.0	3.0	3.0
4.43	3.0	3.0	3.0
4.44	3.0	3.0	3.0
4.45	3.0	3.0	3.0
4.46	3.0	3.0	3.0
4.47	3.0	3.0	3.0
4.48	4.0	4.0	4.0
4.49	3.0	3.0	3.0
4.5	3.0	3.0	3.0
4.51	3.0	3.0	3.0
4.52	3.0	3.0	3.0
4.53	3.0	3.0	3.0
4.54	3.0	3.0	3.0
4.55	3.0	3.0	3.0
4.56	3.0	3.0	3.0
4.57	3.0	3.0	3.0
4.58	4.0	4.0	4.0
4.59	3.0	3.0	3.0
4.6	3.0	3.0	3.0
4.61	3.0	3.0	3.0
4.62	3.0	3.0	3.0
4.63	3.0	3.0	3.0
4.64	3.0	3.0	3.0
4.65	3.0	3.0	3.0
4.66	2.0	2.0	2.0
4.67	4.0	4.0	4.0
4.68	3.0	3.0	3.0
4.69	4.0	4.0	4.0
4.7	3.0	3.0	3.0
4.71	2.0	2.0	2.0
4.72	3.0	3.0	3.0
4.73	4.0	4.0	4.0
4.74	3.0	3.0	3.0
4.75	3.0	3.0	3.0
4.76	3.0	3.0	3.0
4.77	2.0	2.0	2.0
4.78	4.0	4.0	4.0
4.79	3.0	3.0	3.0
4.8	2.0	2.0	2.0
4.81	3.0	3.0	3.0
4.82	3.0	3.0	3.0
4.83	3.0	3.0	3.0
4.84	3.0	3.0	3.0
4.85	4.0	4.0	4.0
4.86	3.0	3.0	3.0
4.87	4.0	4.0	4.0
4.88	4.0	4.0	4.0
4.89	3.0	3.0	3.0
4.9	3.0	3.0	3.0
4.91	3.0	3.0	3.0
4.92	3.0	3.0	3.0
4.93	2.0	2.0	2.0
4.94	3.0	3.0	3.0
4.95	2.0	2.0	2.0
4.96	1.0	1.0	1.0


==> results/keys/million_dqn.txt <==
0.01	2.0	2.0	2.0
0.02	4.0	4.0	4.0
0.03	3.0	3.0	3.0
0.04	3.0	3.0	3.0
0.05	2.0	2.0	2.0
0.06	1.0	1.0	1.0
0.07	0.0	0.0	0.0
0.08	1.0	1.0	1.0
0.09	3.0	3.0	3.0
0.1	2.0	2.0	2.0
0.11	1.0	1.0	1.0
0.12	3.0	3.0	3.0
0.13	5.0	5.0	5.0
0.14	5.0	5.0	5.0
0.15	4.0	4.0	4.0
0.16	3.0	3.0	3.0
0.17	2.0	2.0	2.0
0.18	3.0	3.0	3.0
0.19	5.0	5.0	5.0
0.2	3.0	3.0	3.0
0.21	3.0	3.0	3.0
0.22	1.0	1.0	1.0
0.23	3.0	3.0	3.0
0.24	4.0	4.0	4.0
0.25	4.0	4.0	4.0
0.26	2.0	2.0	2.0
0.27	5.0	5.0	5.0
0.28	3.0	3.0	3.0
0.29	2.0	2.0	2.0
0.3	5.0	5.0	5.0
0.31	4.0	4.0	4.0
0.32	4.0	4.0	4.0
0.33	4.0	4.0	4.0
0.34	3.0	3.0	3.0
0.35	3.0	3.0	3.0
0.36	5.0	5.0	5.0
0.37	5.0	5.0	5.0
0.38	5.0	5.0	5.0
0.39	6.0	6.0	6.0
0.4	4.0	4.0	4.0
0.41	6.0	6.0	6.0
0.42	4.0	4.0	4.0
0.43	3.0	3.0	3.0
0.44	4.0	4.0	4.0
0.45	5.0	5.0	5.0
0.46	4.0	4.0	4.0
0.47	3.0	3.0	3.0
0.48	2.0	2.0	2.0
0.49	5.0	5.0	5.0
0.5	5.0	5.0	5.0
0.51	4.0	4.0	4.0
0.52	5.0	5.0	5.0
0.53	4.0	4.0	4.0
0.54	3.0	3.0	3.0
0.55	3.0	3.0	3.0
0.56	3.0	3.0	3.0
0.57	3.0	3.0	3.0
0.58	5.0	5.0	5.0
0.59	4.0	4.0	4.0
0.6	4.0	4.0	4.0
0.61	4.0	4.0	4.0
0.62	7.0	7.0	7.0
0.63	4.0	4.0	4.0
0.64	4.0	4.0	4.0
0.65	4.0	4.0	4.0
0.66	4.0	4.0	4.0
0.67	3.0	3.0	3.0
0.68	4.0	4.0	4.0
0.69	4.0	4.0	4.0
0.7	4.0	4.0	4.0
0.71	5.0	5.0	5.0
0.72	4.0	4.0	4.0
0.73	4.0	4.0	4.0
0.74	4.0	4.0	4.0
0.75	6.0	6.0	6.0
0.76	3.0	3.0	3.0
0.77	4.0	4.0	4.0
0.78	4.0	4.0	4.0
0.79	2.0	2.0	2.0
0.8	4.0	4.0	4.0
0.81	5.0	5.0	5.0
0.82	6.0	6.0	6.0
0.83	4.0	4.0	4.0
0.84	3.0	3.0	3.0
0.85	3.0	3.0	3.0
0.86	5.0	5.0	5.0
0.87	3.0	3.0	3.0
0.88	3.0	3.0	3.0
0.89	5.0	5.0	5.0
0.9	4.0	4.0	4.0
0.91	6.0	6.0	6.0
0.92	4.0	4.0	4.0
0.93	7.0	7.0	7.0
0.94	5.0	5.0	5.0
0.95	6.0	6.0	6.0
0.96	6.0	6.0	6.0
0.97	4.0	4.0	4.0
0.98	5.0	5.0	5.0
0.99	4.0	4.0	4.0
1.0	4.0	4.0	4.0
1.01	7.0	7.0	7.0
1.02	3.0	3.0	3.0
1.03	6.0	6.0	6.0
1.04	4.0	4.0	4.0
1.05	5.0	5.0	5.0
1.06	8.0	8.0	8.0
1.07	4.0	4.0	4.0
1.08	5.0	5.0	5.0
1.09	4.0	4.0	4.0
1.1	5.0	5.0	5.0
1.11	4.0	4.0	4.0
1.12	2.0	2.0	2.0
1.13	5.0	5.0	5.0
1.14	4.0	4.0	4.0
1.15	5.0	5.0	5.0
1.16	4.0	4.0	4.0
1.17	4.0	4.0	4.0
1.18	5.0	5.0	5.0
1.19	6.0	6.0	6.0
1.2	6.0	6.0	6.0
1.21	5.0	5.0	5.0
1.22	5.0	5.0	5.0
1.23	3.0	3.0	3.0
1.24	3.0	3.0	3.0
1.25	4.0	4.0	4.0
1.26	5.0	5.0	5.0
1.27	3.0	3.0	3.0
1.28	5.0	5.0	5.0
1.29	4.0	4.0	4.0
1.3	6.0	6.0	6.0
1.31	4.0	4.0	4.0
1.32	6.0	6.0	6.0
1.33	5.0	5.0	5.0
1.34	3.0	3.0	3.0
1.35	6.0	6.0	6.0
1.36	2.0	2.0	2.0
1.37	5.0	5.0	5.0
1.38	4.0	4.0	4.0
1.39	5.0	5.0	5.0
1.4	5.0	5.0	5.0
1.41	4.0	4.0	4.0
1.42	5.0	5.0	5.0
1.43	7.0	7.0	7.0
1.44	7.0	7.0	7.0
1.45	4.0	4.0	4.0
1.46	6.0	6.0	6.0
1.47	3.0	3.0	3.0
1.48	3.0	3.0	3.0
1.49	6.0	6.0	6.0
1.5	4.0	4.0	4.0
1.51	4.0	4.0	4.0
1.52	4.0	4.0	4.0
1.53	4.0	4.0	4.0
1.54	3.0	3.0	3.0
1.55	4.0	4.0	4.0
1.56	5.0	5.0	5.0
1.57	5.0	5.0	5.0
1.58	5.0	5.0	5.0
1.59	4.0	4.0	4.0
1.6	4.0	4.0	4.0
1.61	3.0	3.0	3.0
1.62	2.0	2.0	2.0
1.63	6.0	6.0	6.0
1.64	3.0	3.0	3.0
1.65	4.0	4.0	4.0
1.66	4.0	4.0	4.0
1.67	5.0	5.0	5.0
1.68	6.0	6.0	6.0
1.69	4.0	4.0	4.0
1.7	6.0	6.0	6.0
1.71	4.0	4.0	4.0
1.72	4.0	4.0	4.0
1.73	5.0	5.0	5.0
1.74	4.0	4.0	4.0
1.75	3.0	3.0	3.0
1.76	5.0	5.0	5.0
1.77	5.0	5.0	5.0
1.78	4.0	4.0	4.0
1.79	5.0	5.0	5.0
1.8	5.0	5.0	5.0
1.81	4.0	4.0	4.0
1.82	5.0	5.0	5.0
1.83	3.0	3.0	3.0
1.84	4.0	4.0	4.0
1.85	4.0	4.0	4.0
1.86	3.0	3.0	3.0
1.87	6.0	6.0	6.0
1.88	4.0	4.0	4.0
1.89	4.0	4.0	4.0
1.9	7.0	7.0	7.0
1.91	5.0	5.0	5.0
1.92	6.0	6.0	6.0
1.93	4.0	4.0	4.0
1.94	4.0	4.0	4.0
1.95	5.0	5.0	5.0
1.96	4.0	4.0	4.0
1.97	5.0	5.0	5.0
1.98	5.0	5.0	5.0
1.99	4.0	4.0	4.0
2.0	3.0	3.0	3.0
2.01	6.0	6.0	6.0
2.02	5.0	5.0	5.0
2.03	3.0	3.0	3.0
2.04	2.0	2.0	2.0
2.05	3.0	3.0	3.0
2.06	2.0	2.0	2.0
2.07	2.0	2.0	2.0
2.08	5.0	5.0	5.0
2.09	5.0	5.0	5.0
2.1	3.0	3.0	3.0
2.11	4.0	4.0	4.0
2.12	4.0	4.0	4.0
2.13	3.0	3.0	3.0
2.14	3.0	3.0	3.0
2.15	5.0	5.0	5.0
2.16	5.0	5.0	5.0
2.17	4.0	4.0	4.0
2.18	6.0	6.0	6.0
2.19	5.0	5.0	5.0
2.2	4.0	4.0	4.0
2.21	3.0	3.0	3.0
2.22	3.0	3.0	3.0
2.23	4.0	4.0	4.0
2.24	5.0	5.0	5.0
2.25	5.0	5.0	5.0
2.26	6.0	6.0	6.0
2.27	5.0	5.0	5.0
2.28	4.0	4.0	4.0
2.29	4.0	4.0	4.0
2.3	3.0	3.0	3.0
2.31	3.0	3.0	3.0
2.32	7.0	7.0	7.0
2.33	4.0	4.0	4.0
2.34	5.0	5.0	5.0
2.35	6.0	6.0	6.0
2.36	4.0	4.0	4.0
2.37	2.0	2.0	2.0
2.38	3.0	3.0	3.0
2.39	5.0	5.0	5.0
2.4	3.0	3.0	3.0
2.41	2.0	2.0	2.0
2.42	3.0	3.0	3.0
2.43	3.0	3.0	3.0
2.44	4.0	4.0	4.0
2.45	5.0	5.0	5.0
2.46	3.0	3.0	3.0
2.47	2.0	2.0	2.0
2.48	2.0	2.0	2.0
2.49	5.0	5.0	5.0
2.5	3.0	3.0	3.0
2.51	5.0	5.0	5.0
2.52	2.0	2.0	2.0
2.53	5.0	5.0	5.0
2.54	3.0	3.0	3.0
2.55	4.0	4.0	4.0
2.56	7.0	7.0	7.0
2.57	4.0	4.0	4.0
2.58	3.0	3.0	3.0
2.59	3.0	3.0	3.0
2.6	6.0	6.0	6.0
2.61	5.0	5.0	5.0
2.62	3.0	3.0	3.0
2.63	4.0	4.0	4.0
2.64	3.0	3.0	3.0
2.65	4.0	4.0	4.0
2.66	3.0	3.0	3.0
2.67	4.0	4.0	4.0
2.68	5.0	5.0	5.0
2.69	7.0	7.0	7.0
2.7	4.0	4.0	4.0
2.71	4.0	4.0	4.0
2.72	4.0	4.0	4.0
2.73	6.0	6.0	6.0
2.74	5.0	5.0	5.0
2.75	4.0	4.0	4.0
2.76	4.0	4.0	4.0
2.77	4.0	4.0	4.0
2.78	4.0	4.0	4.0
2.79	4.0	4.0	4.0
2.8	5.0	5.0	5.0
2.81	4.0	4.0	4.0
2.82	4.0	4.0	4.0
2.83	5.0	5.0	5.0
2.84	4.0	4.0	4.0
2.85	5.0	5.0	5.0
2.86	5.0	5.0	5.0
2.87	4.0	4.0	4.0
2.88	3.0	3.0	3.0
2.89	4.0	4.0	4.0
2.9	5.0	5.0	5.0
2.91	4.0	4.0	4.0
2.92	3.0	3.0	3.0
2.93	5.0	5.0	5.0
2.94	6.0	6.0	6.0
2.95	4.0	4.0	4.0
2.96	5.0	5.0	5.0
2.97	4.0	4.0	4.0
2.98	4.0	4.0	4.0
2.99	5.0	5.0	5.0
3.0	5.0	5.0	5.0
3.01	4.0	4.0	4.0
3.02	2.0	2.0	2.0
3.03	4.0	4.0	4.0
3.04	4.0	4.0	4.0
3.05	3.0	3.0	3.0
3.06	6.0	6.0	6.0
3.07	6.0	6.0	6.0
3.08	3.0	3.0	3.0
3.09	6.0	6.0	6.0
3.1	3.0	3.0	3.0
3.11	3.0	3.0	3.0
3.12	4.0	4.0	4.0
3.13	5.0	5.0	5.0
3.14	4.0	4.0	4.0
3.15	4.0	4.0	4.0
3.16	3.0	3.0	3.0
3.17	5.0	5.0	5.0
3.18	3.0	3.0	3.0
3.19	2.0	2.0	2.0
3.2	4.0	4.0	4.0
3.21	3.0	3.0	3.0
3.22	5.0	5.0	5.0
3.23	4.0	4.0	4.0
3.24	4.0	4.0	4.0
3.25	4.0	4.0	4.0
3.26	2.0	2.0	2.0
3.27	5.0	5.0	5.0
3.28	3.0	3.0	3.0
3.29	5.0	5.0	5.0
3.3	5.0	5.0	5.0
3.31	3.0	3.0	3.0
3.32	2.0	2.0	2.0
3.33	2.0	2.0	2.0
3.34	3.0	3.0	3.0
3.35	4.0	4.0	4.0
3.36	3.0	3.0	3.0
3.37	4.0	4.0	4.0
3.38	4.0	4.0	4.0
3.39	4.0	4.0	4.0
3.4	4.0	4.0	4.0
3.41	5.0	5.0	5.0
3.42	4.0	4.0	4.0
3.43	4.0	4.0	4.0
3.44	1.0	1.0	1.0
3.45	4.0	4.0	4.0
3.46	4.0	4.0	4.0
3.47	4.0	4.0	4.0
3.48	3.0	3.0	3.0
3.49	4.0	4.0	4.0
3.5	3.0	3.0	3.0
3.51	3.0	3.0	3.0
3.52	4.0	4.0	4.0
3.53	5.0	5.0	5.0
3.54	3.0	3.0	3.0
3.55	5.0	5.0	5.0
3.56	4.0	4.0	4.0
3.57	2.0	2.0	2.0
3.58	2.0	2.0	2.0
3.59	5.0	5.0	5.0
3.6	3.0	3.0	3.0
3.61	2.0	2.0	2.0
3.62	3.0	3.0	3.0
3.63	3.0	3.0	3.0
3.64	4.0	4.0	4.0
3.65	4.0	4.0	4.0
3.66	3.0	3.0	3.0
3.67	4.0	4.0	4.0
3.68	3.0	3.0	3.0
3.69	4.0	4.0	4.0
3.7	4.0	4.0	4.0
3.71	2.0	2.0	2.0
3.72	5.0	5.0	5.0
3.73	5.0	5.0	5.0
3.74	4.0	4.0	4.0
3.75	5.0	5.0	5.0
3.76	3.0	3.0	3.0
3.77	3.0	3.0	3.0
3.78	3.0	3.0	3.0
3.79	4.0	4.0	4.0
3.8	4.0	4.0	4.0
3.81	5.0	5.0	5.0
3.82	4.0	4.0	4.0
3.83	3.0	3.0	3.0
3.84	4.0	4.0	4.0
3.85	4.0	4.0	4.0
3.86	3.0	3.0	3.0
3.87	4.0	4.0	4.0
3.88	3.0	3.0	3.0
3.89	3.0	3.0	3.0
3.9	2.0	2.0	2.0
3.91	3.0	3.0	3.0
3.92	4.0	4.0	4.0
3.93	4.0	4.0	4.0
3.94	4.0	4.0	4.0
3.95	4.0	4.0	4.0
3.96	4.0	4.0	4.0
3.97	5.0	5.0	5.0
3.98	4.0	4.0	4.0
3.99	3.0	3.0	3.0
4.0	5.0	5.0	5.0
4.01	4.0	4.0	4.0
4.02	4.0	4.0	4.0
4.03	4.0	4.0	4.0
4.04	3.0	3.0	3.0
4.05	2.0	2.0	2.0
4.06	3.0	3.0	3.0
4.07	3.0	3.0	3.0
4.08	4.0	4.0	4.0
4.09	4.0	4.0	4.0
4.1	3.0	3.0	3.0
4.11	3.0	3.0	3.0
4.12	2.0	2.0	2.0
4.13	4.0	4.0	4.0
4.14	5.0	5.0	5.0
4.15	4.0	4.0	4.0
4.16	3.0	3.0	3.0
4.17	4.0	4.0	4.0
4.18	3.0	3.0	3.0
4.19	3.0	3.0	3.0
4.2	3.0	3.0	3.0
4.21	3.0	3.0	3.0
4.22	3.0	3.0	3.0
4.23	3.0	3.0	3.0
4.24	3.0	3.0	3.0
4.25	3.0	3.0	3.0
4.26	4.0	4.0	4.0
4.27	3.0	3.0	3.0
4.28	2.0	2.0	2.0
4.29	4.0	4.0	4.0
4.3	3.0	3.0	3.0
4.31	3.0	3.0	3.0
4.32	3.0	3.0	3.0
4.33	4.0	4.0	4.0
4.34	6.0	6.0	6.0
4.35	4.0	4.0	4.0
4.36	4.0	4.0	4.0
4.37	3.0	3.0	3.0
4.38	3.0	3.0	3.0
4.39	3.0	3.0	3.0
4.4	3.0	3.0	3.0
4.41	4.0	4.0	4.0
4.42	5.0	5.0	5.0
4.43	4.0	4.0	4.0
4.44	3.0	3.0	3.0
4.45	3.0	3.0	3.0
4.46	3.0	3.0	3.0
4.47	4.0	4.0	4.0
4.48	2.0	2.0	2.0
4.49	3.0	3.0	3.0
4.5	3.0	3.0	3.0
4.51	3.0	3.0	3.0
4.52	3.0	3.0	3.0
4.53	4.0	4.0	4.0
4.54	4.0	4.0	4.0
4.55	5.0	5.0	5.0
4.56	4.0	4.0	4.0
4.57	4.0	4.0	4.0
4.58	2.0	2.0	2.0
4.59	2.0	2.0	2.0
4.6	3.0	3.0	3.0
4.61	3.0	3.0	3.0
4.62	3.0	3.0	3.0
4.63	1.0	1.0	1.0
4.64	3.0	3.0	3.0
4.65	2.0	2.0	2.0
4.66	4.0	4.0	4.0
4.67	4.0	4.0	4.0
4.68	2.0	2.0	2.0
4.69	4.0	4.0	4.0
4.7	4.0	4.0	4.0
4.71	5.0	5.0	5.0
4.72	3.0	3.0	3.0
4.73	4.0	4.0	4.0
4.74	4.0	4.0	4.0
4.75	6.0	6.0	6.0
4.76	2.0	2.0	2.0
4.77	5.0	5.0	5.0
4.78	3.0	3.0	3.0
4.79	4.0	4.0	4.0
4.8	2.0	2.0	2.0
4.81	4.0	4.0	4.0
4.82	4.0	4.0	4.0
4.83	3.0	3.0	3.0
4.84	3.0	3.0	3.0
4.85	5.0	5.0	5.0
4.86	2.0	2.0	2.0
4.87	2.0	2.0	2.0
4.88	3.0	3.0	3.0
4.89	2.0	2.0	2.0
4.9	4.0	4.0	4.0
4.91	4.0	4.0	4.0
4.92	6.0	6.0	6.0
4.93	4.0	4.0	4.0
4.94	2.0	2.0	2.0
4.95	4.0	4.0	4.0
4.96	4.0	4.0	4.0
4.97	3.0	3.0	3.0
4.98	4.0	4.0	4.0
4.99	3.0	3.0	3.0
5.0	2.0	2.0	2.0


==> results/keys/million_ls-dqn.txt <==
0.01	1.00	1.00	2.00
0.02	1.00	1.00	2.00
0.03	1.00	1.00	2.00
0.04	1.00	1.50	2.00
0.05	0.00	1.00	2.00
0.06	1.00	1.00	2.00
0.07	1.00	1.00	2.00
0.08	1.00	2.00	2.00
0.09	1.00	1.00	2.00
0.1	1.00	1.00	2.00
0.11	0.25	1.00	2.00
0.12	1.00	1.00	2.00
0.13	1.00	2.00	2.00
0.14	1.00	2.00	2.00
0.15	1.00	1.00	2.00
0.16	1.00	2.00	2.00
0.17	1.00	1.00	2.00
0.18	1.00	1.00	2.00
0.19	1.00	1.00	2.00
0.2	1.00	1.00	2.00
0.21	1.00	1.00	2.00
0.22	1.00	1.00	2.00
0.23	1.00	2.00	2.00
0.24	0.00	1.00	2.00
0.25	1.00	1.00	2.00
0.26	0.00	1.00	2.00
0.27	0.00	1.00	1.75
0.28	0.00	1.00	2.00
0.29	0.00	1.00	1.75
0.3	0.00	1.00	1.75
0.31	0.00	0.50	2.00
0.32	0.00	1.00	2.00
0.33	0.00	1.00	2.00
0.34	0.00	1.00	2.00
0.35	0.00	1.00	2.00
0.36	0.00	1.00	1.75
0.37	0.00	1.00	1.00
0.38	0.00	0.00	1.00
0.39	0.00	1.00	2.00
0.4	0.00	2.00	2.00
0.41	0.00	1.00	2.00
0.42	0.00	1.00	2.00
0.43	0.00	1.00	2.00
0.44	0.00	1.00	3.00
0.45	1.00	2.00	3.00
0.46	0.00	1.00	2.00
0.47	0.00	1.00	2.00
0.48	0.25	1.50	2.75
0.49	0.25	1.50	3.00
0.5	0.00	1.00	2.00
0.51	0.00	1.00	3.75
0.52	0.00	2.00	3.75
0.53	0.00	1.50	4.00
0.54	0.00	1.00	5.00
0.55	0.00	2.00	3.75
0.56	0.25	2.50	5.75
0.57	0.00	1.00	4.00
0.58	1.00	1.00	6.75
0.59	1.00	2.00	7.75
0.6	1.00	2.50	6.75
0.61	1.00	2.00	6.50
0.62	1.00	2.00	8.50
0.63	1.00	2.00	9.75
0.64	1.00	2.00	14.00
0.65	0.00	1.00	11.75
0.66	0.00	1.00	13.75
0.67	0.00	2.00	11.50
0.68	0.00	2.50	20.75
0.69	0.25	2.00	15.75
0.7	1.00	2.50	23.50
0.71	1.00	2.00	12.50
0.72	0.25	2.00	18.50
0.73	1.00	2.00	26.00
0.74	1.00	2.50	23.75
0.75	2.00	3.00	17.50
0.76	1.25	3.00	13.50
0.77	1.00	3.00	26.50
0.78	1.00	3.50	29.50
0.79	1.00	3.50	23.75
0.8	1.25	4.50	32.75
0.81	0.00	4.50	21.50
0.82	0.25	4.50	24.25
0.83	1.00	4.50	33.50
0.84	1.00	3.00	33.75
0.85	1.25	2.00	34.25
0.86	0.00	5.00	40.00
0.87	0.25	4.50	37.75
0.88	1.00	3.50	38.25
0.89	0.00	3.50	44.00
0.9	0.00	5.00	45.50
0.91	0.00	4.00	39.50
0.92	1.00	9.00	42.50
0.93	0.25	8.50	44.00
0.94	0.25	10.00	48.75
0.95	1.00	5.50	35.50
0.96	1.25	5.00	41.25
0.97	1.00	6.50	43.75
0.98	1.25	6.00	45.25
0.99	2.00	11.50	45.75
1.0	2.25	8.50	44.25
1.01	1.25	13.50	51.00
1.02	2.00	11.50	42.50
1.03	2.00	11.00	51.50
1.04	2.00	11.50	49.25
1.05	1.25	8.00	46.50
1.06	1.50	11.00	54.50
1.07	1.00	18.00	48.25
1.08	1.25	17.00	47.00
1.09	2.00	13.00	48.50
1.1	2.25	10.50	51.50
1.11	2.25	18.50	49.00
1.12	1.00	20.00	54.25
1.13	1.25	13.50	49.75
1.14	1.25	16.50	53.50
1.15	2.25	17.00	48.50
1.16	2.00	19.00	50.00
1.17	1.00	21.00	51.00
1.18	2.00	17.00	50.25
1.19	2.75	19.00	59.50
1.2	3.00	19.50	54.50
1.21	3.50	24.00	52.75
1.22	1.50	28.00	61.25
1.23	2.00	25.50	47.75
1.24	2.25	20.00	54.00
1.25	3.00	22.50	56.25
1.26	2.00	22.00	54.75
1.27	1.00	20.00	53.50
1.28	1.00	23.50	54.25
1.29	1.00	24.50	53.25
1.3	1.00	23.00	59.50
1.31	1.00	19.00	60.25
1.32	1.00	19.50	61.75
1.33	1.25	23.00	53.75
1.34	1.25	30.00	60.50
1.35	1.00	17.50	63.50
1.36	1.25	24.00	61.75
1.37	2.00	26.50	53.00
1.38	2.00	24.00	59.75
1.39	1.25	19.00	56.50
1.4	1.00	24.50	64.00
1.41	1.00	24.00	66.50
1.42	1.00	30.00	58.25
1.43	1.00	29.50	66.75
1.44	1.00	30.50	62.25
1.45	2.00	30.00	60.75
1.46	0.25	27.50	60.75
1.47	1.25	32.00	57.75
1.48	2.00	43.00	66.25
1.49	2.00	37.00	66.75
1.5	3.25	38.00	62.75
1.51	2.25	41.50	69.00
1.52	1.25	52.50	64.00
1.53	2.25	40.50	63.75
1.54	1.00	37.00	64.50
1.55	2.25	47.50	61.75
1.56	1.25	48.00	65.00
1.57	2.00	41.00	72.00
1.58	2.00	49.00	62.50
1.59	4.00	42.00	65.00
1.6	4.00	45.00	64.75
1.61	3.25	37.00	58.75
1.62	4.00	48.00	66.00
1.63	3.00	46.00	63.25
1.64	8.50	40.00	66.75
1.65	10.25	44.50	66.75
1.66	4.50	45.50	71.25
1.67	7.25	54.50	66.50
1.68	7.00	50.50	66.75
1.69	10.50	45.50	70.50
1.7	9.75	48.50	62.75
1.71	16.50	44.50	67.00
1.72	10.00	49.50	67.75
1.73	11.50	49.50	69.50
1.74	9.25	51.50	62.75
1.75	10.50	48.50	69.00
1.76	9.75	52.00	71.00
1.77	12.75	56.00	71.25
1.78	12.75	46.50	70.00
1.79	10.50	50.00	65.50
1.8	14.75	57.00	68.00
1.81	17.00	50.50	71.50
1.82	13.25	54.00	74.00
1.83	10.25	61.50	70.00
1.84	21.50	46.50	65.25
1.85	14.25	62.50	69.75
1.86	29.50	64.00	78.75
1.87	25.00	62.00	76.00
1.88	39.00	56.50	79.00
1.89	30.25	49.00	69.00
1.9	31.00	55.50	77.75
1.91	31.25	65.50	74.00
1.92	36.25	51.50	70.00
1.93	27.25	70.00	85.00
1.94	34.00	59.00	79.75
1.95	29.00	65.50	77.75
1.96	26.00	63.00	73.75
1.97	31.25	64.00	82.75
1.98	35.00	53.00	76.50
1.99	29.75	64.00	79.75
2.0	41.00	63.00	77.50
2.01	37.00	64.00	74.00
2.02	35.50	65.50	76.75
2.03	29.00	69.50	81.00
2.04	31.50	60.50	74.75
2.05	37.75	67.50	75.00
2.06	39.25	64.00	76.00
2.07	40.50	68.00	78.75
2.08	40.00	60.50	76.75
2.09	41.25	59.50	78.75
2.1	34.00	60.50	72.50
2.11	39.00	62.50	73.75
2.12	31.50	61.50	75.75
2.13	41.25	68.00	79.00
2.14	33.50	65.50	82.00
2.15	49.25	69.00	80.25
2.16	41.50	65.50	81.75
2.17	41.75	71.50	81.75
2.18	48.25	67.00	76.50
2.19	46.25	73.00	80.75
2.2	37.25	71.00	77.75
2.21	44.75	62.00	82.75
2.22	40.75	73.00	80.00
2.23	40.75	69.50	82.50
2.24	45.75	70.50	80.75
2.25	50.75	61.50	84.75
2.26	42.50	65.00	80.50
2.27	42.00	74.00	81.75
2.28	43.25	73.00	84.75
2.29	53.25	69.00	78.75
2.3	46.75	68.50	79.75
2.31	47.25	73.00	81.50
2.32	47.25	74.00	84.50
2.33	59.00	72.00	83.00
2.34	56.75	71.00	78.25
2.35	47.50	72.00	82.00
2.36	53.75	66.50	85.25
2.37	52.50	75.50	80.75
2.38	50.00	70.00	82.75
2.39	52.25	68.00	80.75
2.4	51.00	73.50	89.00
2.41	58.50	73.00	85.25
2.42	47.00	74.50	79.75
2.43	61.75	76.00	83.00
2.44	50.75	74.00	87.00
2.45	57.50	74.50	86.50
2.46	56.00	72.00	79.75
2.47	61.50	74.00	82.00
2.48	60.25	71.00	84.50
2.49	58.75	75.00	84.00
2.5	54.75	74.50	84.75
2.51	61.25	72.00	83.25
2.52	60.25	73.50	82.00
2.53	63.25	76.00	85.50
2.54	54.25	75.00	84.00
2.55	60.00	78.50	86.00
2.56	59.25	74.50	90.00
2.57	56.00	76.00	85.00
2.58	56.50	79.00	85.75
2.59	55.25	75.00	85.75
2.6	52.25	75.50	82.75
2.61	57.50	74.00	89.75
2.62	57.25	76.00	82.00
2.63	52.50	72.00	85.50
2.64	57.00	77.00	84.00
2.65	60.25	72.50	83.50
2.66	63.75	78.00	86.50
2.67	58.75	78.50	85.00
2.68	60.00	77.50	87.00
2.69	64.50	79.00	88.75
2.7	61.00	77.00	88.75
2.71	57.25	73.00	86.75
2.72	66.25	80.00	86.00
2.73	54.50	75.50	90.50
2.74	59.50	78.00	85.75
2.75	56.50	75.50	85.25
2.76	51.50	76.50	87.50
2.77	65.75	80.50	88.00
2.78	63.25	77.00	89.25
2.79	60.50	76.00	85.75
2.8	64.50	78.00	89.00
2.81	65.50	83.50	94.00
2.82	66.75	81.50	89.75
2.83	63.50	76.50	88.75
2.84	64.00	81.50	90.75
2.85	63.25	78.50	87.00
2.86	59.50	81.50	87.00
2.87	58.75	82.00	86.00
2.88	67.00	79.00	91.50
2.89	68.50	79.50	88.50
2.9	64.50	73.50	86.75
2.91	61.50	73.00	88.00
2.92	64.50	84.00	89.50
2.93	67.25	78.00	86.75
2.94	66.75	80.50	89.75
2.95	72.00	82.50	90.75
2.96	61.25	78.50	88.00
2.97	61.75	78.00	91.75
2.98	63.00	82.00	88.75
2.99	68.00	82.50	92.00
3.0	69.75	79.50	91.50
3.01	67.00	84.50	92.00
3.02	63.25	81.00	89.00
3.03	66.25	81.50	90.75
3.04	68.00	84.00	91.25
3.05	72.50	83.00	95.00
3.06	66.50	86.00	92.75
3.07	66.00	83.00	92.00
3.08	71.00	81.00	92.25
3.09	73.75	85.00	94.75
3.1	71.25	81.00	94.75
3.11	68.00	80.50	93.75
3.12	67.50	84.50	91.75
3.13	69.50	80.00	89.00
3.14	62.75	84.50	91.50
3.15	70.25	83.00	92.00
3.16	72.25	90.50	94.75
3.17	75.25	83.00	92.25
3.18	69.25	85.50	92.75
3.19	72.25	90.00	92.75
3.2	73.25	85.50	92.00
3.21	64.00	83.00	92.75
3.22	74.00	86.50	94.00
3.23	78.75	84.50	91.50
3.24	72.50	84.00	93.75
3.25	71.50	77.50	90.75
3.26	68.00	87.00	93.00
3.27	70.75	85.50	95.00
3.28	71.25	82.00	91.75
3.29	74.50	83.00	94.25
3.3	77.00	88.50	96.50
3.31	69.25	85.50	93.75
3.32	75.25	86.50	93.00
3.33	71.00	84.00	91.75
3.34	63.00	80.50	89.75
3.35	73.50	85.00	95.75
3.36	74.50	87.00	94.75
3.37	72.25	88.00	96.50
3.38	74.25	86.50	97.50
3.39	72.00	83.00	92.50
3.4	71.50	88.50	95.00
3.41	72.25	87.50	93.50
3.42	75.75	87.50	91.75
3.43	74.75	86.50	93.75
3.44	74.75	87.50	95.00
3.45	67.75	85.50	95.00
3.46	78.25	85.00	90.75
3.47	72.00	84.50	91.75
3.48	67.25	85.50	91.50
3.49	73.00	88.50	97.00
3.5	71.25	82.50	90.50
3.51	75.75	85.50	92.75
3.52	72.50	85.50	94.00
3.53	69.50	76.00	91.75
3.54	76.75	85.00	92.75
3.55	73.00	83.00	90.75
3.56	75.75	91.50	95.75
3.57	77.50	90.00	97.75
3.58	78.25	85.50	93.00
3.59	68.50	82.00	91.75
3.6	60.50	85.50	100.00
3.61	66.75	88.50	96.25
3.62	69.50	89.00	93.75
3.63	74.50	90.50	93.75
3.64	81.25	88.00	94.75
3.65	75.25	85.50	95.25
3.66	72.75	82.00	93.50
3.67	79.75	89.00	96.75
3.68	72.50	89.00	93.00
3.69	74.75	88.00	95.50
3.7	76.25	88.50	96.75
3.71	74.00	88.00	94.75
3.72	77.50	88.00	94.00
3.73	78.75	87.50	96.75
3.74	80.00	88.00	92.50
3.75	79.25	86.50	96.75
3.76	73.75	86.50	92.00
3.77	69.50	85.00	95.75
3.78	74.25	87.50	96.75
3.79	80.50	90.50	95.75
3.8	80.75	90.00	97.75
3.81	76.00	86.50	92.50
3.82	74.00	90.00	99.50
3.83	80.00	84.00	90.75
3.84	81.25	92.00	94.00
3.85	70.50	84.00	94.75
3.86	81.00	88.50	97.00
3.87	78.50	85.50	98.00
3.88	70.50	86.00	97.00
3.89	76.00	93.50	97.00
3.9	76.25	87.50	98.00
3.91	72.25	84.50	99.50
3.92	79.25	89.50	93.75
3.93	73.25	86.00	94.50
3.94	66.25	85.00	92.75
3.95	84.50	89.00	93.00
3.96	80.00	86.50	92.75
3.97	77.75	86.50	94.75
3.98	78.00	84.00	91.00
3.99	73.25	88.00	97.00
4.0	78.00	87.00	97.00
4.01	81.25	88.00	94.00
4.02	80.00	94.00	97.75
4.03	72.00	92.50	96.75
4.04	75.00	91.00	97.00
4.05	78.75	88.50	98.00
4.06	76.50	87.50	95.75
4.07	74.50	91.00	95.00
4.08	81.50	90.50	95.75
4.09	81.00	91.00	99.75
4.1	76.25	86.50	97.75
4.11	72.50	88.00	95.00
4.12	81.25	88.50	96.75
4.13	81.00	90.00	96.00
4.14	83.00	89.50	93.75
4.15	77.00	93.00	96.75
4.16	73.00	90.00	97.75
4.17	75.50	84.00	95.75
4.18	75.25	87.00	98.25
4.19	77.25	86.00	93.75
4.2	82.50	89.00	97.75
4.21	82.00	88.50	97.75
4.22	72.75	86.00	92.75
4.23	85.00	92.00	96.00
4.24	81.25	90.50	98.75
4.25	70.25	82.50	93.00
4.26	84.00	91.00	97.50
4.27	77.75	93.00	100.00
4.28	76.50	89.00	94.25
4.29	73.50	87.50	95.25
4.3	75.00	87.00	97.00
4.31	74.00	87.00	97.25
4.32	80.25	91.00	94.75
4.33	79.00	87.50	97.00
4.34	77.00	85.50	96.75
4.35	73.75	90.00	98.50
4.36	83.25	93.50	100.00
4.37	73.25	87.00	95.75
4.38	76.00	91.50	97.50
4.39	83.25	92.50	100.50
4.4	81.00	90.00	96.00
4.41	80.25	92.00	100.50
4.42	84.25	95.50	100.75
4.43	73.25	91.00	100.00
4.44	76.50	94.00	99.75
4.45	76.50	88.00	94.50
4.46	70.75	89.50	94.00
4.47	76.50	88.00	94.00
4.48	77.00	91.00	95.75
4.49	80.00	91.50	101.75
4.5	77.50	89.00	94.00
4.51	79.25	89.50	95.00
4.52	76.25	88.50	97.25
4.53	81.50	90.00	100.75
4.54	74.75	89.00	98.50
4.55	78.25	93.00	100.00
4.56	78.00	91.00	98.50
4.57	79.50	91.00	95.50
4.58	77.75	90.50	95.00
4.59	76.75	86.00	94.00
4.6	85.00	92.00	96.75
4.61	85.00	92.50	97.75
4.62	84.25	91.00	98.00
4.63	75.25	90.00	94.75
4.64	71.75	92.00	99.75
4.65	72.00	91.50	98.00
4.66	74.50	89.50	98.00
4.67	73.00	91.50	98.75
4.68	87.50	94.50	98.00
4.69	79.75	90.50	97.00
4.7	84.25	92.50	98.00
4.71	83.50	92.50	99.75
4.72	82.75	90.00	96.75
4.73	76.25	91.50	98.00
4.74	84.25	92.00	100.00
4.75	85.25	91.50	98.75
4.76	75.50	89.50	96.00
4.77	69.00	92.00	97.75
4.78	77.25	91.00	97.75
4.79	78.25	91.00	99.75
4.8	76.25	92.00	97.75
4.81	70.25	92.00	95.75
4.82	72.75	92.50	100.00
4.83	85.00	93.50	99.50
4.84	82.25	91.50	99.75
4.85	77.50	95.50	101.25
4.86	77.25	88.50	97.75
4.87	83.25	87.00	97.75
4.88	83.00	91.00	99.75
4.89	81.25	94.00	101.25
4.9	78.75	94.50	98.00
4.91	73.25	92.50	98.00
4.92	84.00	90.00	103.75
4.93	80.25	88.50	96.00
4.94	83.25	90.00	93.50
4.95	78.75	86.00	100.75
4.96	81.25	95.00	102.00
4.97	72.50	88.50	98.75
4.98	82.25	91.00	96.00
4.99	80.25	87.50	96.00
5.0	75.25	93.50	97.50


==> results/keys/million_ls-qrm.txt <==
0.01	1.00	1.00	2.00
0.02	1.00	1.00	2.00
0.03	0.25	1.00	2.00
0.04	1.00	1.00	2.00
0.05	1.00	1.00	2.00
0.06	1.00	1.50	2.00
0.07	1.00	1.50	2.00
0.08	1.00	1.00	2.00
0.09	1.00	1.50	2.00
0.1	1.00	1.00	2.00
0.11	1.00	1.00	2.00
0.12	1.00	1.00	2.00
0.13	1.00	1.00	2.00
0.14	1.00	1.00	2.00
0.15	1.00	1.00	2.00
0.16	1.00	1.00	2.00
0.17	1.00	2.00	2.00
0.18	1.00	1.00	2.00
0.19	1.00	1.00	2.00
0.2	1.00	1.00	2.00
0.21	1.00	1.00	2.00
0.22	1.00	1.00	2.00
0.23	1.00	1.00	2.00
0.24	1.00	1.50	2.00
0.25	1.00	2.00	2.00
0.26	0.00	1.00	2.00
0.27	0.00	1.00	1.75
0.28	0.00	1.00	2.00
0.29	0.00	1.00	2.75
0.3	1.00	1.50	2.75
0.31	1.00	2.00	3.00
0.32	1.00	1.50	5.75
0.33	1.00	3.00	7.50
0.34	1.00	1.50	8.25
0.35	1.00	2.00	7.75
0.36	1.00	3.50	17.50
0.37	1.00	3.00	18.75
0.38	2.00	3.50	25.75
0.39	2.00	6.50	20.75
0.4	1.00	9.50	29.25
0.41	1.00	9.00	33.25
0.42	1.00	11.00	29.25
0.43	1.00	7.00	32.75
0.44	1.25	8.50	49.75
0.45	1.00	7.50	48.75
0.46	1.00	8.00	44.50
0.47	1.00	7.00	38.75
0.48	1.00	4.50	49.25
0.49	1.00	4.50	50.50
0.5	1.00	9.50	52.75
0.51	1.00	6.50	59.25
0.52	1.00	9.50	56.00
0.53	2.00	10.00	56.75
0.54	3.25	15.50	63.75
0.55	2.25	15.50	68.50
0.56	3.50	14.50	63.25
0.57	3.25	20.50	70.50
0.58	3.50	33.50	69.00
0.59	6.75	33.50	72.75
0.6	7.75	40.00	80.25
0.61	6.50	49.00	77.75
0.62	5.25	50.50	77.25
0.63	5.50	66.00	83.75
0.64	9.50	61.00	81.75
0.65	9.50	60.50	93.75
0.66	8.00	63.50	82.75
0.67	15.75	66.50	89.50
0.68	10.75	62.00	96.00
0.69	15.25	70.50	93.00
0.7	17.25	71.00	94.00
0.71	24.50	78.50	95.75
0.72	27.75	76.00	90.75
0.73	33.50	73.50	98.75
0.74	36.25	84.50	100.75
0.75	24.50	73.50	106.00
0.76	33.75	80.00	99.00
0.77	16.25	70.00	98.00
0.78	23.50	82.50	99.00
0.79	26.25	76.50	96.75
0.8	36.25	78.50	103.50
0.81	31.50	76.00	108.00
0.82	39.75	84.00	107.00
0.83	40.25	77.00	109.25
0.84	43.50	84.00	108.75
0.85	42.75	76.50	106.50
0.86	35.50	82.00	109.25
0.87	20.25	85.50	108.50
0.88	23.00	83.50	108.25
0.89	32.00	86.50	110.75
0.9	14.50	86.00	111.00
0.91	22.25	89.50	113.00
0.92	15.75	98.00	108.50
0.93	16.75	95.50	113.25
0.94	21.25	87.00	110.25
0.95	19.75	96.00	115.00
0.96	19.75	90.50	114.50
0.97	19.75	96.50	113.75
0.98	20.25	87.50	115.75
0.99	25.00	89.00	114.00
1.0	48.25	88.00	111.00
1.01	57.25	87.00	115.50
1.02	60.25	82.00	115.00
1.03	41.75	99.00	116.75
1.04	47.25	96.00	119.00
1.05	55.00	81.00	120.50
1.06	37.25	85.50	119.50
1.07	48.25	94.00	117.50
1.08	55.00	91.50	117.00
1.09	42.00	91.00	118.75
1.1	56.25	99.00	117.00
1.11	61.00	97.00	117.00
1.12	61.00	91.50	108.75
1.13	54.75	92.50	115.75
1.14	71.25	99.50	118.75
1.15	72.50	93.50	118.50
1.16	53.50	93.00	120.75
1.17	43.75	86.00	119.00
1.18	71.00	98.00	120.75
1.19	79.75	101.00	119.75
1.2	59.75	100.00	119.00
1.21	76.00	106.00	121.50
1.22	59.25	95.50	118.00
1.23	65.25	106.00	121.25
1.24	66.00	96.00	118.75
1.25	47.00	99.50	122.75
1.26	66.75	101.00	118.75
1.27	58.25	100.00	119.75
1.28	81.50	98.50	121.00
1.29	56.00	101.00	122.75
1.3	64.50	103.50	120.75
1.31	63.50	113.00	123.00
1.32	67.00	110.00	122.00
1.33	63.75	109.00	122.00
1.34	74.25	104.00	119.00
1.35	84.75	106.50	122.75
1.36	70.00	102.50	120.75
1.37	79.25	103.50	124.00
1.38	70.75	106.00	123.00
1.39	81.25	107.00	120.00
1.4	65.00	99.50	116.00
1.41	75.00	105.50	123.50
1.42	71.25	106.50	123.75
1.43	75.75	105.50	120.75
1.44	79.75	112.00	125.50
1.45	76.25	111.50	124.50
1.46	77.50	103.50	125.00
1.47	80.75	113.50	122.75
1.48	75.25	104.00	124.00
1.49	86.75	106.50	124.75
1.5	85.75	112.50	124.75
1.51	81.00	110.00	124.00
1.52	82.50	113.50	124.50
1.53	74.25	111.50	124.00
1.54	85.75	113.50	125.00
1.55	82.25	111.50	124.00
1.56	83.00	112.50	124.75
1.57	97.00	118.00	126.75
1.58	80.25	116.00	124.75
1.59	80.25	111.00	123.75
1.6	91.00	111.50	123.00
1.61	83.25	115.50	125.00
1.62	84.50	112.50	124.00
1.63	87.25	114.00	123.75
1.64	83.00	114.50	126.00
1.65	86.25	109.00	125.00
1.66	85.00	115.50	126.00
1.67	88.50	118.00	124.00
1.68	87.00	117.50	124.75
1.69	91.75	114.50	127.00
1.7	81.25	105.00	127.00
1.71	89.00	109.50	125.75
1.72	95.00	115.50	124.75
1.73	92.25	117.00	126.50
1.74	90.25	112.50	127.00
1.75	91.25	115.00	125.75
1.76	89.00	118.00	126.00
1.77	84.50	117.50	126.25
1.78	91.25	112.50	125.00
1.79	87.25	121.50	128.75
1.8	90.25	117.50	124.75
1.81	93.50	118.50	126.00
1.82	93.25	116.50	127.75
1.83	90.25	117.00	126.75
1.84	100.50	117.50	128.00
1.85	94.75	118.50	124.50
1.86	97.75	120.50	125.75
1.87	102.25	117.50	128.75
1.88	97.25	118.00	128.75
1.89	92.00	116.50	125.75
1.9	101.25	118.50	128.00
1.91	92.00	116.50	128.00
1.92	87.75	116.50	127.75
1.93	99.00	117.50	127.00
1.94	95.00	115.50	127.75
1.95	94.00	117.50	126.50
1.96	101.75	119.50	128.00
1.97	104.00	120.50	129.00
1.98	103.75	121.50	129.00
1.99	93.75	122.00	128.75
2.0	101.00	120.50	129.00
2.01	102.50	120.50	129.00
2.02	104.00	122.00	127.75
2.03	100.25	120.50	128.00
2.04	103.25	119.50	128.75
2.05	107.25	119.00	128.50
2.06	103.00	122.50	128.00
2.07	99.50	120.00	128.75
2.08	94.25	117.50	128.75
2.09	84.25	116.50	129.75
2.1	96.25	119.50	129.00
2.11	89.25	118.50	127.75
2.12	75.00	112.00	129.75
2.13	97.25	121.50	128.75
2.14	98.00	119.50	128.75
2.15	101.75	117.50	129.00
2.16	94.75	118.50	128.75
2.17	92.25	116.00	128.75
2.18	103.75	124.50	129.00
2.19	103.25	123.50	130.00
2.2	88.00	122.00	129.00
2.21	98.25	118.00	129.50
2.22	98.00	122.00	129.75
2.23	101.50	122.00	128.00
2.24	97.50	125.50	129.00
2.25	97.75	122.50	129.00
2.26	89.75	124.00	130.00
2.27	97.00	124.50	129.75
2.28	76.50	110.50	128.75
2.29	85.25	124.00	128.00
2.3	98.50	121.50	130.00
2.31	95.25	125.00	129.00
2.32	90.75	119.50	131.00
2.33	86.25	124.00	130.00
2.34	92.50	122.50	129.75
2.35	101.00	124.00	129.75
2.36	99.00	124.50	130.00
2.37	95.75	122.50	129.00
2.38	101.75	122.50	130.00
2.39	108.50	123.50	129.00
2.4	99.25	117.50	128.00
2.41	107.75	119.50	129.00
2.42	108.00	124.00	129.00
2.43	109.50	121.50	129.50
2.44	102.00	125.00	129.75
2.45	102.25	123.50	130.00
2.46	97.25	121.00	131.00
2.47	103.50	124.00	131.00
2.48	100.50	119.50	129.00
2.49	95.50	120.00	129.00
2.5	93.00	125.50	130.00
2.51	112.00	126.50	130.00
2.52	108.00	125.00	130.00
2.53	104.00	123.50	130.00
2.54	98.25	123.50	130.75
2.55	108.25	123.00	131.00
2.56	110.50	122.50	129.75
2.57	112.25	123.50	129.75
2.58	111.00	123.50	131.50
2.59	110.75	122.50	130.00
2.6	105.25	122.50	129.25
2.61	97.25	123.00	130.00
2.62	101.25	123.00	130.75
2.63	100.75	122.50	129.75
2.64	109.25	123.50	130.75
2.65	105.25	123.00	130.75
2.66	100.50	124.50	130.75
2.67	108.75	123.00	130.75
2.68	104.25	125.00	132.00
2.69	100.75	120.50	131.00
2.7	104.25	120.50	131.00
2.71	104.50	125.50	131.75
2.72	105.25	126.00	132.00
2.73	107.25	126.50	131.00
2.74	102.75	126.00	129.75
2.75	108.00	121.00	129.75
2.76	109.00	125.00	130.00
2.77	99.25	122.00	130.00
2.78	103.25	121.50	130.75
2.79	106.00	122.50	130.75
2.8	98.25	122.00	129.75
2.81	94.25	123.50	131.00
2.82	101.75	123.50	130.75
2.83	96.50	121.00	130.50
2.84	91.75	120.00	130.25
2.85	104.25	118.00	131.00
2.86	103.25	117.50	131.00
2.87	100.00	119.50	130.75
2.88	101.00	122.00	130.00
2.89	93.00	122.00	131.75
2.9	96.25	119.00	131.00
2.91	98.25	117.00	130.75
2.92	112.00	123.50	129.75
2.93	103.50	125.50	132.00
2.94	106.75	125.00	129.75
2.95	102.75	123.50	131.75
2.96	106.00	124.00	131.00
2.97	107.75	123.50	130.00
2.98	97.25	123.00	132.00
2.99	103.75	122.50	131.00
3.0	98.25	122.50	131.75
3.01	114.25	124.00	130.75
3.02	106.75	124.50	133.00
3.03	99.25	123.50	131.75
3.04	104.25	125.00	130.75
3.05	111.00	124.50	131.75
3.06	111.00	123.50	130.75
3.07	110.50	125.50	131.00
3.08	101.25	117.50	131.00
3.09	98.25	122.00	132.00
3.1	97.75	117.50	130.00
3.11	97.50	123.50	130.00
3.12	103.75	126.00	131.00
3.13	105.25	125.50	131.75
3.14	99.75	123.00	132.00
3.15	97.00	121.00	131.00
3.16	107.00	124.50	132.00
3.17	101.50	123.50	130.75
3.18	101.25	123.00	130.00
3.19	105.50	120.50	132.00
3.2	100.50	121.50	132.00
3.21	105.25	124.00	131.00
3.22	103.50	126.00	132.75
3.23	104.75	126.00	132.75
3.24	98.00	123.00	130.75
3.25	111.75	125.00	132.00
3.26	99.75	123.50	130.75
3.27	103.00	124.50	132.75
3.28	97.25	124.00	133.00
3.29	91.25	126.00	131.75
3.3	101.00	127.50	131.75
3.31	103.25	124.00	132.00
3.32	96.50	122.50	131.75
3.33	106.75	126.00	131.75
3.34	104.50	124.50	131.00
3.35	102.75	123.00	132.00
3.36	107.50	123.00	131.00
3.37	100.50	126.00	132.00
3.38	90.50	124.00	131.75
3.39	103.00	123.50	132.00
3.4	93.75	118.50	131.50
3.41	100.25	122.50	130.75
3.42	96.25	124.50	132.75
3.43	102.00	126.00	132.00
3.44	107.50	125.00	131.75
3.45	104.25	123.50	132.00
3.46	112.50	125.50	132.75
3.47	110.25	124.50	132.00
3.48	102.75	126.00	131.00
3.49	107.00	126.00	131.00
3.5	99.75	125.00	132.50
3.51	100.75	127.00	133.00
3.52	106.50	128.50	132.00
3.53	109.75	125.00	131.75
3.54	106.25	126.50	131.75
3.55	96.50	124.50	130.00
3.56	109.25	124.50	132.75
3.57	109.25	127.50	133.00
3.58	108.00	121.00	133.00
3.59	104.50	126.00	132.00
3.6	107.75	127.00	132.00
3.61	98.75	126.50	132.75
3.62	105.25	124.50	131.75
3.63	110.75	127.00	131.75
3.64	108.25	124.50	133.00
3.65	101.50	130.00	132.75
3.66	111.25	125.00	132.00
3.67	108.75	128.00	131.75
3.68	106.50	124.50	132.00
3.69	102.75	128.00	132.00
3.7	102.25	126.50	129.75
3.71	110.50	126.50	130.75
3.72	105.75	123.00	132.00
3.73	100.50	121.00	132.00
3.74	100.25	123.50	130.75
3.75	101.00	123.00	131.00
3.76	106.75	125.50	132.50
3.77	107.75	127.00	132.75
3.78	109.50	127.50	131.75
3.79	103.00	126.50	130.75
3.8	108.00	126.50	133.00
3.81	99.00	125.50	132.00
3.82	106.75	126.00	132.00
3.83	105.75	123.50	131.00
3.84	105.00	125.00	132.75
3.85	93.00	126.00	133.00
3.86	93.75	121.50	132.75
3.87	95.25	123.50	131.00
3.88	107.75	126.50	131.50
3.89	101.00	126.00	133.00
3.9	112.00	127.00	133.00
3.91	103.75	124.50	132.75
3.92	106.50	122.00	131.00
3.93	102.75	118.00	132.25
3.94	104.25	121.50	130.75
3.95	107.00	126.00	132.75
3.96	103.00	124.00	133.00
3.97	113.75	127.50	133.00
3.98	111.50	124.50	131.75
3.99	109.50	122.50	133.00
4.0	90.00	122.00	131.75
4.01	95.50	124.50	133.50
4.02	100.75	119.50	133.00
4.03	98.50	124.50	133.00
4.04	109.75	128.00	132.00
4.05	105.25	126.00	132.00
4.06	106.00	129.50	133.00
4.07	113.25	124.00	133.00
4.08	114.25	127.50	133.00
4.09	106.50	128.50	132.00
4.1	102.50	128.00	133.00
4.11	98.25	127.50	132.75
4.12	103.50	126.50	132.00
4.13	110.00	126.00	133.00
4.14	97.50	126.00	132.00
4.15	113.50	127.50	133.00
4.16	102.25	123.00	133.00
4.17	110.25	127.00	133.00
4.18	96.25	127.00	132.75
4.19	102.25	127.50	132.00
4.2	107.50	126.50	133.75
4.21	109.75	125.50	134.00
4.22	108.75	124.50	132.00
4.23	107.75	127.50	132.00
4.24	101.25	123.00	132.00
4.25	104.75	127.50	132.00
4.26	105.25	128.50	131.75
4.27	102.25	127.00	131.75
4.28	114.50	127.50	133.00
4.29	106.75	127.00	133.00
4.3	96.00	129.00	132.00
4.31	98.25	126.50	132.75
4.32	98.00	125.00	133.00
4.33	100.75	128.50	132.75
4.34	107.25	125.00	132.75
4.35	108.25	128.00	132.00
4.36	108.00	126.50	130.75
4.37	98.50	121.00	132.75
4.38	104.50	127.50	131.00
4.39	100.25	126.50	132.75
4.4	100.00	125.50	133.00
4.41	104.50	128.50	132.75
4.42	104.25	124.00	131.75
4.43	93.00	120.00	132.00
4.44	105.00	125.00	134.00
4.45	105.50	127.00	132.50
4.46	102.25	125.00	132.00
4.47	102.00	125.50	132.00
4.48	105.50	128.50	133.00
4.49	101.00	126.50	131.75
4.5	103.50	126.00	131.75
4.51	111.25	127.50	133.00
4.52	112.25	129.00	132.75
4.53	112.25	128.00	133.00
4.54	111.00	129.50	133.75
4.55	110.00	129.50	133.00
4.56	105.75	126.50	133.75
4.57	102.50	125.50	133.75
4.58	103.75	127.50	134.00
4.59	106.25	128.50	132.00
4.6	110.00	130.00	133.75
4.61	111.75	129.50	132.75
4.62	112.00	127.00	131.00
4.63	95.25	123.00	132.75
4.64	101.50	127.50	132.00
4.65	99.75	126.00	134.00
4.66	104.50	123.50	132.00
4.67	103.25	121.50	132.75
4.68	110.00	126.00	131.75
4.69	105.75	129.00	133.75
4.7	111.25	128.00	132.00
4.71	108.50	128.00	133.00
4.72	110.50	129.50	132.75
4.73	105.25	126.50	130.75
4.74	101.25	127.00	132.75
4.75	109.00	127.50	132.75
4.76	100.50	121.00	133.00
4.77	112.00	124.00	132.00
4.78	99.75	127.50	133.00
4.79	101.75	126.50	133.00
4.8	112.25	126.00	133.00
4.81	105.25	121.50	132.75
4.82	118.00	126.50	132.75
4.83	99.50	127.50	133.00
4.84	105.25	128.00	133.75
4.85	112.75	129.50	133.75
4.86	111.00	130.00	133.00
4.87	113.50	128.50	132.75
4.88	114.00	126.00	134.00
4.89	104.50	127.50	132.00
4.9	108.75	127.50	133.75
4.91	118.00	127.00	133.75
4.92	112.25	128.00	134.00
4.93	117.50	127.00	132.75
4.94	103.75	125.00	132.00
4.95	111.25	129.50	134.00
4.96	106.25	128.00	133.75
4.97	106.50	127.50	132.75
4.98	106.50	123.00	134.50
4.99	111.25	125.00	133.00
5.0	113.25	127.50	134.00


==> results/keys/million_ppo.txt <==
0.0	4.0	4.0	4.0
0.01	3.0	3.0	3.0
0.02	3.0	3.0	3.0
0.03	3.0	3.0	3.0
0.04	1.0	1.0	1.0
0.05	3.0	3.0	3.0
0.06	4.0	4.0	4.0
0.07	4.0	4.0	4.0
0.08	3.0	3.0	3.0
0.09	3.0	3.0	3.0
0.1	2.0	2.0	2.0
0.11	2.0	2.0	2.0
0.12	2.0	2.0	2.0
0.13	4.0	4.0	4.0
0.14	2.0	2.0	2.0
0.15	3.0	3.0	3.0
0.16	3.0	3.0	3.0
0.17	3.0	3.0	3.0
0.18	2.0	2.0	2.0
0.19	1.0	1.0	1.0
0.2	2.0	2.0	2.0
0.21	3.0	3.0	3.0
0.22	2.0	2.0	2.0
0.23	3.0	3.0	3.0
0.24	2.0	2.0	2.0
0.25	2.0	2.0	2.0
0.26	2.0	2.0	2.0
0.27	3.0	3.0	3.0
0.28	2.0	2.0	2.0
0.29	1.0	1.0	1.0
0.3	3.0	3.0	3.0
0.31	1.0	1.0	1.0
0.32	2.0	2.0	2.0
0.33	2.0	2.0	2.0
0.34	2.0	2.0	2.0
0.35	3.0	3.0	3.0
0.36	4.0	4.0	4.0
0.37	1.0	1.0	1.0
0.38	1.0	1.0	1.0
0.39	3.0	3.0	3.0
0.4	2.0	2.0	2.0
0.41	2.0	2.0	2.0
0.42	2.0	2.0	2.0
0.43	2.0	2.0	2.0
0.44	2.0	2.0	2.0
0.45	2.0	2.0	2.0
0.46	2.0	2.0	2.0
0.47	1.0	1.0	1.0
0.48	2.0	2.0	2.0
0.49	1.0	1.0	1.0
0.5	1.0	1.0	1.0
0.51	2.0	2.0	2.0
0.52	2.0	2.0	2.0
0.53	3.0	3.0	3.0
0.54	3.0	3.0	3.0
0.55	1.0	1.0	1.0
0.56	2.0	2.0	2.0
0.57	3.0	3.0	3.0
0.58	2.0	2.0	2.0
0.59	2.0	2.0	2.0
0.6	3.0	3.0	3.0
0.61	1.0	1.0	1.0
0.62	3.0	3.0	3.0
0.63	3.0	3.0	3.0
0.64	2.0	2.0	2.0
0.65	1.0	1.0	1.0
0.66	2.0	2.0	2.0
0.67	2.0	2.0	2.0
0.68	2.0	2.0	2.0
0.69	2.0	2.0	2.0
0.7	2.0	2.0	2.0
0.71	2.0	2.0	2.0
0.72	1.0	1.0	1.0
0.73	2.0	2.0	2.0
0.74	2.0	2.0	2.0
0.75	2.0	2.0	2.0
0.76	2.0	2.0	2.0
0.77	0.0	0.0	0.0
0.78	2.0	2.0	2.0
0.79	2.0	2.0	2.0
0.8	1.0	1.0	1.0
0.81	2.0	2.0	2.0
0.82	2.0	2.0	2.0
0.83	1.0	1.0	1.0
0.84	3.0	3.0	3.0
0.85	2.0	2.0	2.0
0.86	2.0	2.0	2.0
0.87	3.0	3.0	3.0
0.88	1.0	1.0	1.0
0.89	2.0	2.0	2.0
0.9	1.0	1.0	1.0
0.91	2.0	2.0	2.0
0.92	2.0	2.0	2.0
0.93	2.0	2.0	2.0
0.94	2.0	2.0	2.0
0.95	2.0	2.0	2.0
0.96	3.0	3.0	3.0
0.97	1.0	1.0	1.0
0.98	3.0	3.0	3.0
0.99	2.0	2.0	2.0
1.0	1.0	1.0	1.0
1.01	1.0	1.0	1.0
1.02	4.0	4.0	4.0
1.03	1.0	1.0	1.0
1.04	2.0	2.0	2.0
1.05	2.0	2.0	2.0
1.06	1.0	1.0	1.0
1.07	2.0	2.0	2.0
1.08	3.0	3.0	3.0
1.09	2.0	2.0	2.0
1.1	1.0	1.0	1.0
1.11	2.0	2.0	2.0
1.12	2.0	2.0	2.0
1.13	2.0	2.0	2.0
1.14	2.0	2.0	2.0
1.15	1.0	1.0	1.0
1.16	3.0	3.0	3.0
1.17	2.0	2.0	2.0
1.18	2.0	2.0	2.0
1.19	1.0	1.0	1.0
1.2	1.0	1.0	1.0
1.21	3.0	3.0	3.0
1.22	2.0	2.0	2.0
1.23	2.0	2.0	2.0
1.24	1.0	1.0	1.0
1.25	2.0	2.0	2.0
1.26	1.0	1.0	1.0
1.27	3.0	3.0	3.0
1.28	2.0	2.0	2.0
1.29	1.0	1.0	1.0
1.3	1.0	1.0	1.0
1.31	1.0	1.0	1.0
1.32	1.0	1.0	1.0
1.33	2.0	2.0	2.0
1.34	1.0	1.0	1.0
1.35	0.0	0.0	0.0
1.36	2.0	2.0	2.0
1.37	1.0	1.0	1.0
1.38	2.0	2.0	2.0
1.39	2.0	2.0	2.0
1.4	1.0	1.0	1.0
1.41	1.0	1.0	1.0
1.42	1.0	1.0	1.0
1.43	3.0	3.0	3.0
1.44	1.0	1.0	1.0
1.45	1.0	1.0	1.0
1.46	1.0	1.0	1.0
1.47	1.0	1.0	1.0
1.48	1.0	1.0	1.0
1.49	1.0	1.0	1.0
1.5	1.0	1.0	1.0
1.51	1.0	1.0	1.0
1.52	2.0	2.0	2.0
1.53	1.0	1.0	1.0
1.54	2.0	2.0	2.0
1.55	1.0	1.0	1.0
1.56	3.0	3.0	3.0
1.57	1.0	1.0	1.0
1.58	2.0	2.0	2.0
1.59	1.0	1.0	1.0
1.6	2.0	2.0	2.0
1.61	2.0	2.0	2.0
1.62	1.0	1.0	1.0
1.63	1.0	1.0	1.0
1.64	1.0	1.0	1.0
1.65	1.0	1.0	1.0
1.66	2.0	2.0	2.0
1.67	1.0	1.0	1.0
1.68	2.0	2.0	2.0
1.69	1.0	1.0	1.0
1.7	1.0	1.0	1.0
1.71	0.0	0.0	0.0
1.72	1.0	1.0	1.0
1.73	1.0	1.0	1.0
1.74	1.0	1.0	1.0
1.75	2.0	2.0	2.0
1.76	0.0	0.0	0.0
1.77	2.0	2.0	2.0
1.78	1.0	1.0	1.0
1.79	1.0	1.0	1.0
1.8	3.0	3.0	3.0
1.81	1.0	1.0	1.0
1.82	1.0	1.0	1.0
1.83	2.0	2.0	2.0
1.84	1.0	1.0	1.0
1.85	1.0	1.0	1.0
1.86	1.0	1.0	1.0
1.87	1.0	1.0	1.0
1.88	1.0	1.0	1.0
1.89	1.0	1.0	1.0
1.9	1.0	1.0	1.0
1.91	1.0	1.0	1.0
1.92	0.0	0.0	0.0
1.93	1.0	1.0	1.0
1.94	1.0	1.0	1.0
1.95	0.0	0.0	0.0
1.96	1.0	1.0	1.0
1.97	2.0	2.0	2.0
1.98	2.0	2.0	2.0
1.99	0.0	0.0	0.0
2.0	1.0	1.0	1.0
2.01	2.0	2.0	2.0
2.02	1.0	1.0	1.0
2.03	1.0	1.0	1.0
2.04	0.0	0.0	0.0
2.05	1.0	1.0	1.0
2.06	1.0	1.0	1.0
2.07	0.0	0.0	0.0
2.08	0.0	0.0	0.0
2.09	1.0	1.0	1.0
2.1	2.0	2.0	2.0
2.11	1.0	1.0	1.0
2.12	1.0	1.0	1.0
2.13	2.0	2.0	2.0
2.14	2.0	2.0	2.0
2.15	0.0	0.0	0.0
2.16	1.0	1.0	1.0
2.17	2.0	2.0	2.0
2.18	3.0	3.0	3.0
2.19	2.0	2.0	2.0
2.2	1.0	1.0	1.0
2.21	1.0	1.0	1.0
2.22	1.0	1.0	1.0
2.23	2.0	2.0	2.0
2.24	1.0	1.0	1.0
2.25	0.0	0.0	0.0
2.26	0.0	0.0	0.0
2.27	0.0	0.0	0.0
2.28	1.0	1.0	1.0
2.29	2.0	2.0	2.0
2.3	1.0	1.0	1.0
2.31	1.0	1.0	1.0
2.32	0.0	0.0	0.0
2.33	1.0	1.0	1.0
2.34	1.0	1.0	1.0
2.35	1.0	1.0	1.0
2.36	2.0	2.0	2.0
2.37	0.0	0.0	0.0
2.38	0.0	0.0	0.0
2.39	0.0	0.0	0.0
2.4	2.0	2.0	2.0
2.41	1.0	1.0	1.0
2.42	1.0	1.0	1.0
2.43	1.0	1.0	1.0
2.44	1.0	1.0	1.0
2.45	1.0	1.0	1.0
2.46	0.0	0.0	0.0
2.47	0.0	0.0	0.0
2.48	1.0	1.0	1.0
2.49	2.0	2.0	2.0
2.5	2.0	2.0	2.0
2.51	0.0	0.0	0.0
2.52	1.0	1.0	1.0
2.53	1.0	1.0	1.0
2.54	0.0	0.0	0.0
2.55	3.0	3.0	3.0
2.56	1.0	1.0	1.0
2.57	1.0	1.0	1.0
2.58	0.0	0.0	0.0
2.59	1.0	1.0	1.0
2.6	0.0	0.0	0.0
2.61	1.0	1.0	1.0
2.62	1.0	1.0	1.0
2.63	1.0	1.0	1.0
2.64	1.0	1.0	1.0
2.65	1.0	1.0	1.0
2.66	1.0	1.0	1.0
2.67	2.0	2.0	2.0
2.68	0.0	0.0	0.0
2.69	1.0	1.0	1.0
2.7	0.0	0.0	0.0
2.71	0.0	0.0	0.0
2.72	1.0	1.0	1.0
2.73	0.0	0.0	0.0
2.74	1.0	1.0	1.0
2.75	0.0	0.0	0.0
2.76	1.0	1.0	1.0
2.77	1.0	1.0	1.0
2.78	0.0	0.0	0.0
2.79	0.0	0.0	0.0
2.8	1.0	1.0	1.0
2.81	1.0	1.0	1.0
2.82	0.0	0.0	0.0
2.83	0.0	0.0	0.0
2.84	1.0	1.0	1.0
2.85	2.0	2.0	2.0
2.86	1.0	1.0	1.0
2.87	0.0	0.0	0.0
2.88	1.0	1.0	1.0
2.89	1.0	1.0	1.0
2.9	1.0	1.0	1.0
2.91	0.0	0.0	0.0
2.92	1.0	1.0	1.0
2.93	1.0	1.0	1.0
2.94	0.0	0.0	0.0
2.95	0.0	0.0	0.0
2.96	2.0	2.0	2.0
2.97	1.0	1.0	1.0
2.98	1.0	1.0	1.0
2.99	1.0	1.0	1.0
3.0	0.0	0.0	0.0
3.01	1.0	1.0	1.0
3.02	1.0	1.0	1.0
3.03	2.0	2.0	2.0
3.04	1.0	1.0	1.0
3.05	0.0	0.0	0.0
3.06	0.0	0.0	0.0
3.07	2.0	2.0	2.0
3.08	1.0	1.0	1.0
3.09	0.0	0.0	0.0
3.1	0.0	0.0	0.0
3.11	1.0	1.0	1.0
3.12	0.0	0.0	0.0
3.13	1.0	1.0	1.0
3.14	1.0	1.0	1.0
3.15	0.0	0.0	0.0
3.16	0.0	0.0	0.0
3.17	0.0	0.0	0.0
3.18	0.0	0.0	0.0
3.19	1.0	1.0	1.0
3.2	0.0	0.0	0.0
3.21	1.0	1.0	1.0
3.22	1.0	1.0	1.0
3.23	0.0	0.0	0.0
3.24	1.0	1.0	1.0
3.25	0.0	0.0	0.0
3.26	0.0	0.0	0.0
3.27	0.0	0.0	0.0
3.28	0.0	0.0	0.0
3.29	0.0	0.0	0.0
3.3	0.0	0.0	0.0
3.31	1.0	1.0	1.0
3.32	0.0	0.0	0.0
3.33	0.0	0.0	0.0
3.34	0.0	0.0	0.0
3.35	2.0	2.0	2.0
3.36	1.0	1.0	1.0
3.37	0.0	0.0	0.0
3.38	0.0	0.0	0.0
3.39	0.0	0.0	0.0
3.4	1.0	1.0	1.0
3.41	0.0	0.0	0.0
3.42	1.0	1.0	1.0
3.43	0.0	0.0	0.0
3.44	0.0	0.0	0.0
3.45	1.0	1.0	1.0
3.46	0.0	0.0	0.0
3.47	0.0	0.0	0.0
3.48	0.0	0.0	0.0
3.49	1.0	1.0	1.0
3.5	0.0	0.0	0.0
3.51	1.0	1.0	1.0
3.52	0.0	0.0	0.0
3.53	1.0	1.0	1.0
3.54	0.0	0.0	0.0
3.55	0.0	0.0	0.0
3.56	0.0	0.0	0.0
3.57	0.0	0.0	0.0
3.58	0.0	0.0	0.0
3.59	1.0	1.0	1.0
3.6	0.0	0.0	0.0
3.61	1.0	1.0	1.0
3.62	1.0	1.0	1.0
3.63	0.0	0.0	0.0
3.64	0.0	0.0	0.0
3.65	0.0	0.0	0.0
3.66	0.0	0.0	0.0
3.67	1.0	1.0	1.0
3.68	0.0	0.0	0.0
3.69	0.0	0.0	0.0
3.7	0.0	0.0	0.0
3.71	1.0	1.0	1.0
3.72	0.0	0.0	0.0
3.73	0.0	0.0	0.0
3.74	0.0	0.0	0.0
3.75	0.0	0.0	0.0
3.76	1.0	1.0	1.0
3.77	0.0	0.0	0.0
3.78	0.0	0.0	0.0
3.79	1.0	1.0	1.0
3.8	0.0	0.0	0.0
3.81	0.0	0.0	0.0
3.82	0.0	0.0	0.0
3.83	1.0	1.0	1.0
3.84	0.0	0.0	0.0
3.85	0.0	0.0	0.0
3.86	0.0	0.0	0.0
3.87	0.0	0.0	0.0
3.88	2.0	2.0	2.0
3.89	0.0	0.0	0.0
3.9	0.0	0.0	0.0
3.91	0.0	0.0	0.0
3.92	0.0	0.0	0.0
3.93	0.0	0.0	0.0
3.94	0.0	0.0	0.0
3.95	0.0	0.0	0.0
3.96	0.0	0.0	0.0
3.97	0.0	0.0	0.0
3.98	0.0	0.0	0.0
3.99	1.0	1.0	1.0
4.0	0.0	0.0	0.0
4.01	1.0	1.0	1.0
4.02	0.0	0.0	0.0
4.03	0.0	0.0	0.0
4.04	0.0	0.0	0.0
4.05	0.0	0.0	0.0
4.06	0.0	0.0	0.0
4.07	1.0	1.0	1.0
4.08	0.0	0.0	0.0
4.09	1.0	1.0	1.0
4.1	1.0	1.0	1.0
4.11	0.0	0.0	0.0
4.12	0.0	0.0	0.0
4.13	0.0	0.0	0.0
4.14	1.0	1.0	1.0
4.15	0.0	0.0	0.0
4.16	1.0	1.0	1.0
4.17	0.0	0.0	0.0
4.18	0.0	0.0	0.0
4.19	0.0	0.0	0.0
4.2	2.0	2.0	2.0
4.21	0.0	0.0	0.0
4.22	0.0	0.0	0.0
4.23	0.0	0.0	0.0
4.24	0.0	0.0	0.0
4.25	1.0	1.0	1.0
4.26	0.0	0.0	0.0
4.27	0.0	0.0	0.0
4.28	0.0	0.0	0.0
4.29	0.0	0.0	0.0
4.3	0.0	0.0	0.0
4.31	0.0	0.0	0.0
4.32	1.0	1.0	1.0
4.33	0.0	0.0	0.0
4.34	0.0	0.0	0.0
4.35	0.0	0.0	0.0
4.36	0.0	0.0	0.0
4.37	0.0	0.0	0.0
4.38	0.0	0.0	0.0
4.39	1.0	1.0	1.0
4.4	0.0	0.0	0.0
4.41	0.0	0.0	0.0
4.42	0.0	0.0	0.0
4.43	0.0	0.0	0.0
4.44	0.0	0.0	0.0
4.45	0.0	0.0	0.0
4.46	0.0	0.0	0.0
4.47	0.0	0.0	0.0
4.48	0.0	0.0	0.0
4.49	0.0	0.0	0.0
4.5	0.0	0.0	0.0
4.51	0.0	0.0	0.0
4.52	0.0	0.0	0.0
4.53	2.0	2.0	2.0
4.54	0.0	0.0	0.0
4.55	0.0	0.0	0.0
4.56	0.0	0.0	0.0
4.57	0.0	0.0	0.0
4.58	0.0	0.0	0.0
4.59	0.0	0.0	0.0
4.6	0.0	0.0	0.0
4.61	0.0	0.0	0.0
4.62	0.0	0.0	0.0
4.63	1.0	1.0	1.0
4.64	0.0	0.0	0.0
4.65	0.0	0.0	0.0
4.66	0.0	0.0	0.0
4.67	0.0	0.0	0.0
4.68	0.0	0.0	0.0
4.69	0.0	0.0	0.0
4.7	0.0	0.0	0.0
4.71	1.0	1.0	1.0
4.72	0.0	0.0	0.0
4.73	0.0	0.0	0.0
4.74	0.0	0.0	0.0
4.75	0.0	0.0	0.0
4.76	0.0	0.0	0.0
4.77	0.0	0.0	0.0
4.78	0.0	0.0	0.0
4.79	0.0	0.0	0.0
4.8	0.0	0.0	0.0
4.81	0.0	0.0	0.0
4.82	0.0	0.0	0.0
4.83	0.0	0.0	0.0
4.84	0.0	0.0	0.0
4.85	0.0	0.0	0.0
4.86	0.0	0.0	0.0
4.87	0.0	0.0	0.0
4.88	0.0	0.0	0.0
4.89	0.0	0.0	0.0
4.9	0.0	0.0	0.0
4.91	0.0	0.0	0.0
4.92	0.0	0.0	0.0
4.93	0.0	0.0	0.0
4.94	0.0	0.0	0.0


==> results/keys/million_ts-dqn.txt <==
0.01	1.0	1.0	2.0
0.02	0.2	1.0	2.0
0.03	0.2	1.0	2.0
0.04	1.0	2.0	3.0
0.05	0.2	1.0	2.0
0.06	1.0	1.0	2.0
0.07	0.0	1.0	2.0
0.08	1.0	2.0	2.8
0.09	1.0	1.0	2.0
0.1	1.0	1.0	2.0
0.11	0.0	1.0	2.0
0.12	0.2	2.0	2.0
0.13	1.0	2.0	2.0
0.14	1.0	1.0	2.0
0.15	1.0	2.0	2.0
0.16	1.0	1.0	2.0
0.17	1.0	1.5	2.0
0.18	1.0	2.0	2.0
0.19	1.0	1.0	2.0
0.2	1.0	1.5	2.0
0.21	1.0	1.0	1.8
0.22	0.0	1.0	2.0
0.23	1.0	2.0	2.0
0.24	1.0	1.0	2.0
0.25	1.0	2.0	2.0
0.26	0.0	1.0	2.0
0.27	0.0	1.0	2.0
0.28	0.0	1.0	2.0
0.29	0.0	1.0	1.8
0.3	0.0	1.0	1.0
0.31	0.0	1.0	2.0
0.32	0.0	0.0	2.0
0.33	0.0	1.0	1.0
0.34	0.0	1.0	2.0
0.35	0.0	1.0	1.0
0.36	0.0	1.0	1.8
0.37	0.0	0.0	2.0
0.38	0.0	1.0	2.0
0.39	0.0	1.0	2.8
0.4	0.0	1.0	2.0
0.41	1.0	2.0	3.0
0.42	1.0	2.0	3.0
0.43	1.0	1.0	2.0
0.44	0.2	1.5	2.8
0.45	0.0	1.0	3.0
0.46	0.0	1.0	3.0
0.47	0.0	2.0	3.0
0.48	0.0	1.0	2.8
0.49	0.0	2.0	3.0
0.5	1.0	2.0	3.0
0.51	1.0	2.0	3.0
0.52	1.0	2.0	5.8
0.53	0.0	2.0	5.0
0.54	0.0	2.0	8.0
0.55	0.0	1.0	7.0
0.56	0.0	2.0	5.5
0.57	1.0	1.5	5.8
0.58	0.2	2.0	7.8
0.59	1.0	2.0	13.0
0.6	1.0	1.5	12.2
0.61	1.0	2.0	12.5
0.62	0.0	1.5	14.2
0.63	1.0	2.0	12.5
0.64	1.0	2.0	10.8
0.65	1.0	3.0	19.8
0.66	1.0	2.0	21.2
0.67	1.0	2.5	20.0
0.68	1.0	2.0	20.2
0.69	0.0	2.0	22.5
0.7	0.0	1.0	21.5
0.71	0.0	1.5	28.8
0.72	1.0	3.0	24.8
0.73	1.2	4.0	27.8
0.74	1.0	5.0	26.0
0.75	1.0	4.5	27.2
0.76	0.2	5.5	29.0
0.77	0.0	3.5	32.8
0.78	1.0	3.0	34.5
0.79	1.0	3.0	36.2
0.8	2.0	4.0	32.0
0.81	1.0	4.0	35.8
0.82	1.0	3.0	36.8
0.83	1.0	4.0	33.5
0.84	1.0	3.0	34.5
0.85	0.2	4.0	43.2
0.86	0.2	7.0	38.0
0.87	1.0	7.5	44.0
0.88	2.0	9.0	44.8
0.89	1.0	10.5	43.0
0.9	2.0	8.5	39.2
0.91	1.2	13.5	47.0
0.92	2.0	13.5	47.8
0.93	1.0	17.5	51.0
0.94	1.0	11.0	46.0
0.95	2.0	9.0	48.8
0.96	2.0	18.0	42.0
0.97	1.2	17.5	48.2
0.98	3.2	17.5	44.0
0.99	2.0	23.5	44.8
1.0	2.0	25.5	50.8
1.01	2.2	17.0	52.8
1.02	2.0	21.0	53.2
1.03	2.0	22.5	48.8
1.04	2.2	32.5	53.5
1.05	2.2	22.5	48.0
1.06	1.2	31.5	51.5
1.07	2.0	23.5	52.0
1.08	2.0	38.0	53.8
1.09	1.0	23.5	54.8
1.1	1.2	34.0	49.8
1.11	1.2	29.5	43.5
1.12	2.0	30.0	53.8
1.13	1.0	38.0	58.8
1.14	1.0	29.5	52.5
1.15	3.0	34.5	60.8
1.16	2.0	35.5	54.2
1.17	1.0	34.0	55.5
1.18	1.2	43.0	64.5
1.19	2.0	39.0	52.0
1.2	1.5	35.5	58.0
1.21	2.2	34.0	55.5
1.22	2.2	31.0	54.0
1.23	3.5	40.5	60.8
1.24	2.0	40.0	55.5
1.25	3.0	38.0	61.5
1.26	3.0	46.0	56.8
1.27	3.0	37.5	62.8
1.28	4.5	42.5	59.5
1.29	2.0	44.0	59.0
1.3	3.0	44.0	65.5
1.31	6.2	53.5	66.0
1.32	5.5	50.0	65.8
1.33	4.0	51.0	63.0
1.34	5.8	45.0	67.0
1.35	3.2	43.0	60.2
1.36	4.8	43.0	63.2
1.37	12.5	49.5	63.5
1.38	5.2	44.5	67.8
1.39	11.2	48.5	63.8
1.4	6.8	45.5	63.5
1.41	5.0	53.5	62.8
1.42	6.8	41.5	64.5
1.43	6.0	55.5	64.0
1.44	6.2	53.5	67.0
1.45	6.5	51.0	63.0
1.46	3.8	50.5	72.5
1.47	3.2	54.0	69.5
1.48	7.8	48.0	69.2
1.49	7.8	47.5	66.2
1.5	6.2	55.0	68.0
1.51	10.5	54.5	65.0
1.52	3.0	53.0	71.8
1.53	8.5	54.0	69.2
1.54	17.0	57.0	68.5
1.55	12.2	53.5	62.8
1.56	8.0	60.5	73.5
1.57	8.5	56.0	66.8
1.58	15.0	56.0	73.8
1.59	15.2	61.0	72.5
1.6	13.2	53.0	68.8
1.61	9.5	55.5	69.8
1.62	9.5	54.0	65.8
1.63	17.8	53.0	72.0
1.64	10.2	57.0	71.5
1.65	14.0	61.5	73.8
1.66	16.2	58.5	73.2
1.67	13.5	57.5	72.0
1.68	14.8	64.5	76.0
1.69	16.2	58.5	71.0
1.7	27.2	59.5	76.5
1.71	15.8	62.0	75.0
1.72	16.0	57.0	70.0
1.73	13.0	60.0	74.5
1.74	16.5	61.0	73.8
1.75	12.8	59.0	80.2
1.76	12.2	67.0	74.5
1.77	17.5	56.5	71.5
1.78	13.8	62.0	76.8
1.79	21.8	61.0	76.0
1.8	26.0	62.5	72.5
1.81	23.8	60.0	74.8
1.82	24.8	62.5	75.0
1.83	18.2	58.0	78.5
1.84	41.0	62.0	81.5
1.85	42.2	61.5	69.0
1.86	34.8	60.0	75.2
1.87	40.8	62.5	73.8
1.88	37.5	61.5	77.2
1.89	29.8	65.0	75.2
1.9	36.8	66.0	76.8
1.91	48.5	68.5	80.5
1.92	38.0	66.0	77.8
1.93	50.0	68.0	76.5
1.94	46.8	62.0	76.5
1.95	47.0	73.0	79.8
1.96	34.5	66.0	80.5
1.97	43.2	66.0	81.0
1.98	35.2	63.5	84.0
1.99	48.5	65.5	85.0
2.0	46.5	69.0	82.2
2.01	52.5	70.5	80.0
2.02	45.8	65.0	82.2
2.03	45.0	70.5	80.8
2.04	48.5	66.5	82.5
2.05	39.0	70.5	79.0
2.06	49.0	72.0	80.0
2.07	51.5	69.5	84.8
2.08	45.2	74.0	81.8
2.09	47.2	70.0	77.8
2.1	41.5	62.5	78.2
2.11	54.5	67.0	77.8
2.12	44.0	72.0	79.2
2.13	42.8	68.0	77.5
2.14	49.2	71.0	79.8
2.15	53.2	69.0	77.8
2.16	41.2	69.5	80.8
2.17	52.2	69.5	81.0
2.18	48.2	70.5	82.0
2.19	50.5	70.5	90.0
2.2	50.5	74.5	82.0
2.21	53.0	71.5	86.0
2.22	56.0	73.0	84.0
2.23	49.2	74.5	83.5
2.24	48.2	71.0	79.5
2.25	26.5	65.0	82.0
2.26	31.0	75.0	82.0
2.27	38.8	68.0	76.0
2.28	52.0	68.5	80.5
2.29	62.0	71.0	81.8
2.3	52.5	67.5	82.5
2.31	58.5	71.0	84.0
2.32	44.8	72.5	84.8
2.33	55.5	71.5	82.8
2.34	61.2	75.5	86.2
2.35	59.2	80.0	86.0
2.36	58.2	76.0	82.8
2.37	50.2	79.0	87.8
2.38	58.2	74.0	82.8
2.39	52.5	71.0	83.0
2.4	57.8	76.0	84.8
2.41	57.2	74.0	83.8
2.42	35.8	70.5	77.8
2.43	44.5	73.5	88.5
2.44	64.5	74.5	83.8
2.45	48.5	78.0	83.8
2.46	55.8	76.5	88.5
2.47	40.8	73.0	90.0
2.48	54.5	77.5	82.8
2.49	41.8	71.5	83.0
2.5	60.2	81.0	86.0
2.51	54.2	78.0	88.8
2.52	71.0	79.5	91.0
2.53	52.5	80.0	87.0
2.54	53.8	71.5	84.0
2.55	59.2	76.5	86.0
2.56	60.2	79.5	89.0
2.57	55.2	73.0	86.8
2.58	52.5	78.5	85.0
2.59	57.0	76.5	85.8
2.6	42.0	79.5	87.8
2.61	56.8	75.0	83.8
2.62	63.5	80.0	87.0
2.63	66.5	76.5	85.8
2.64	55.0	72.0	84.8
2.65	53.5	76.5	85.8
2.66	56.8	67.0	88.8
2.67	53.5	81.5	87.0
2.68	69.5	79.0	91.5
2.69	56.5	85.5	90.0
2.7	68.2	81.5	86.8
2.71	53.8	79.0	91.5
2.72	65.5	78.5	85.8
2.73	57.2	80.5	88.8
2.74	62.8	78.0	87.0
2.75	57.8	80.0	88.8
2.76	56.2	77.0	88.8
2.77	58.5	79.0	87.0
2.78	65.8	80.0	86.0
2.79	62.0	79.5	84.8
2.8	59.2	77.0	87.2
2.81	67.0	83.0	88.0
2.82	60.2	81.5	89.8
2.83	61.0	83.0	93.0
2.84	66.8	83.5	91.8
2.85	62.0	74.0	90.0
2.86	61.8	81.5	87.0
2.87	61.0	75.0	89.8
2.88	67.0	78.5	84.0
2.89	70.2	82.5	90.8
2.9	70.2	79.5	86.0
2.91	56.2	80.0	92.0
2.92	66.8	76.5	86.8
2.93	74.0	84.5	90.0
2.94	68.0	82.5	89.8
2.95	63.5	82.0	91.2
2.96	63.2	80.5	90.8
2.97	66.0	76.0	88.5
2.98	59.8	83.5	90.0
2.99	60.2	80.0	87.5
3.0	70.0	81.0	90.8
3.01	63.2	75.0	89.5
3.02	72.2	82.5	95.0
3.03	71.2	82.5	86.8
3.04	68.5	85.0	92.5
3.05	65.2	80.5	90.0
3.06	70.2	78.5	88.5
3.07	72.2	84.0	91.8
3.08	69.8	83.5	92.0
3.09	77.0	83.5	92.2
3.1	68.0	80.5	91.8
3.11	64.5	83.0	90.5
3.12	74.2	90.5	98.8
3.13	70.2	82.0	94.2
3.14	68.0	84.0	90.8
3.15	70.5	83.5	91.0
3.16	59.5	79.0	93.5
3.17	71.8	81.5	90.8
3.18	70.2	80.0	91.8
3.19	70.8	85.0	93.0
3.2	66.8	84.0	97.0
3.21	68.0	85.0	93.8
3.22	71.0	83.0	95.5
3.23	72.2	87.0	92.8
3.24	70.5	86.0	93.0
3.25	66.5	82.0	91.0
3.26	65.5	88.0	92.5
3.27	65.8	83.0	92.0
3.28	76.2	84.0	89.8
3.29	70.2	83.5	93.0
3.3	70.0	83.5	92.8
3.31	77.0	87.0	94.8
3.32	75.2	86.5	95.5
3.33	70.0	84.0	91.8
3.34	62.8	85.0	93.0
3.35	66.5	82.5	91.0
3.36	63.8	81.5	92.0
3.37	69.5	85.5	91.8
3.38	71.2	82.0	91.8
3.39	74.2	85.5	92.5
3.4	73.0	89.0	96.5
3.41	61.5	87.0	95.8
3.42	70.2	85.5	93.8
3.43	69.2	80.0	94.8
3.44	70.0	84.0	92.8
3.45	70.8	87.0	96.0
3.46	73.2	85.0	95.2
3.47	67.8	86.5	94.2
3.48	73.5	87.0	91.2
3.49	73.0	86.0	94.0
3.5	73.2	82.0	90.5
3.51	74.2	85.0	90.8
3.52	74.5	83.0	92.2
3.53	71.0	87.0	96.0
3.54	71.2	90.5	95.8
3.55	71.2	85.5	93.0
3.56	78.2	86.0	93.8
3.57	74.2	88.0	93.8
3.58	78.0	84.5	94.8
3.59	69.5	86.0	94.8
3.6	73.2	82.5	93.8
3.61	76.8	89.5	96.5
3.62	76.2	88.5	93.8
3.63	73.8	83.5	93.0
3.64	78.0	90.5	96.0
3.65	71.8	88.0	95.8
3.66	76.0	85.0	94.8
3.67	73.8	87.0	95.8
3.68	77.8	91.0	100.8
3.69	78.2	89.5	95.8
3.7	77.2	89.0	96.2
3.71	71.8	86.0	92.8
3.72	74.0	86.0	97.0
3.73	76.2	87.0	96.0
3.74	75.5	89.5	95.8
3.75	75.5	90.5	95.8
3.76	79.0	88.0	96.5
3.77	79.2	87.0	95.8
3.78	75.8	85.5	94.8
3.79	79.2	87.5	94.5
3.8	67.5	87.0	95.5
3.81	70.2	85.0	94.0
3.82	71.8	83.5	94.0
3.83	72.8	84.5	93.5
3.84	75.0	86.0	92.2
3.85	76.2	90.0	95.0
3.86	77.2	90.5	93.8
3.87	76.5	89.5	97.8
3.88	74.2	91.0	97.8
3.89	74.5	88.0	97.0
3.9	74.2	87.0	91.0
3.91	75.0	86.0	93.8
3.92	69.2	88.0	97.5
3.93	79.0	91.5	98.8
3.94	76.5	86.0	94.0
3.95	81.0	90.5	98.8
3.96	75.5	89.0	95.5
3.97	72.8	89.0	97.5
3.98	76.2	91.0	96.8
3.99	80.5	92.5	96.5
4.0	82.5	89.5	96.0


==> results/keys/million_ts-qrm.txt <==
0.01	1.0	1.0	2.0
0.02	1.0	1.0	2.0
0.03	1.0	1.5	2.0
0.04	1.0	1.0	2.0
0.05	1.0	2.0	2.0
0.06	0.2	1.0	2.0
0.07	1.0	1.0	2.0
0.08	1.0	1.0	2.0
0.09	1.0	1.0	2.0
0.1	0.2	1.0	2.0
0.11	1.0	1.0	2.0
0.12	1.0	2.0	2.0
0.13	1.0	2.0	2.0
0.14	1.0	1.0	2.0
0.15	1.0	2.0	2.8
0.16	1.0	1.5	2.0
0.17	1.0	1.0	2.0
0.18	1.0	1.0	2.0
0.19	1.0	2.0	3.0
0.2	1.0	1.0	2.0
0.21	1.0	1.0	2.0
0.22	0.0	1.0	2.0
0.23	1.0	2.0	2.0
0.24	0.2	1.0	2.0
0.25	1.0	1.0	2.8
0.26	0.0	1.5	2.0
0.27	0.2	1.0	1.8
0.28	0.2	1.0	2.0
0.29	0.0	1.0	2.0
0.3	0.0	1.0	1.0
0.31	1.0	1.5	2.8
0.32	1.0	2.0	3.0
0.33	1.0	1.0	2.8
0.34	1.0	1.5	2.0
0.35	1.0	1.5	4.0
0.36	1.0	2.0	3.8
0.37	1.0	2.0	8.8
0.38	1.0	2.0	16.0
0.39	1.0	2.5	11.2
0.4	1.0	2.0	17.8
0.41	1.0	2.0	18.5
0.42	1.0	3.0	11.5
0.43	1.2	2.5	10.5
0.44	1.0	2.0	15.8
0.45	1.0	2.0	19.8
0.46	0.0	2.0	8.0
0.47	1.0	2.0	9.5
0.48	1.0	2.0	10.5
0.49	1.0	2.0	8.5
0.5	1.0	3.0	9.5
0.51	1.0	3.5	14.2
0.52	1.0	4.5	19.2
0.53	1.0	4.5	17.0
0.54	2.0	4.5	15.5
0.55	1.0	3.0	19.8
0.56	1.0	4.5	30.8
0.57	2.0	6.5	47.5
0.58	1.0	8.0	52.0
0.59	1.0	4.5	62.5
0.6	1.2	9.5	65.5
0.61	2.0	12.5	66.8
0.62	2.2	17.0	83.0
0.63	1.0	13.5	76.5
0.64	1.2	26.5	68.5
0.65	3.0	24.5	77.2
0.66	2.0	22.0	80.5
0.67	3.0	25.5	80.8
0.68	4.0	24.0	78.0
0.69	1.2	22.5	87.5
0.7	3.0	24.0	84.5
0.71	2.2	29.5	93.2
0.72	2.5	22.0	95.5
0.73	2.2	34.5	97.5
0.74	3.0	37.5	99.0
0.75	8.2	37.0	98.8
0.76	5.2	39.0	95.2
0.77	2.2	38.5	101.0
0.78	4.0	33.0	101.0
0.79	4.0	36.5	102.8
0.8	3.5	39.0	100.0
0.81	5.5	44.5	101.0
0.82	6.5	43.0	104.0
0.83	9.2	39.5	104.8
0.84	9.2	50.5	106.8
0.85	9.8	43.0	105.0
0.86	10.0	52.5	105.8
0.87	14.2	63.5	107.8
0.88	8.0	46.5	106.8
0.89	3.5	59.0	109.0
0.9	7.2	48.0	106.5
0.91	5.0	57.5	107.8
0.92	18.2	57.0	111.8
0.93	15.0	54.0	111.2
0.94	21.2	55.5	110.5
0.95	13.2	69.0	116.0
0.96	18.5	60.5	109.8
0.97	25.0	63.0	112.0
0.98	15.0	65.5	112.5
0.99	9.5	67.0	112.8
1.0	15.5	72.0	112.5
1.01	22.8	62.0	110.5
1.02	23.8	73.5	113.2
1.03	12.2	72.5	114.8
1.04	22.8	70.5	114.0
1.05	22.2	74.0	111.5
1.06	25.0	84.5	111.5
1.07	21.8	76.5	114.5
1.08	21.5	72.5	114.8
1.09	22.5	73.5	113.5
1.1	19.2	77.0	116.8
1.11	31.0	90.0	113.0
1.12	28.2	67.5	116.8
1.13	25.2	70.5	119.0
1.14	34.2	77.5	118.0
1.15	39.2	76.5	112.8
1.16	38.2	81.0	116.0
1.17	44.5	75.0	116.8
1.18	35.0	80.5	121.0
1.19	50.0	92.0	119.0
1.2	52.5	89.0	117.8
1.21	49.8	90.0	119.0
1.22	49.2	81.0	118.2
1.23	42.0	81.5	119.5
1.24	55.5	79.0	120.8
1.25	43.0	87.0	117.8
1.26	59.2	94.0	122.8
1.27	43.5	87.0	117.8
1.28	55.2	85.5	119.8
1.29	50.5	80.0	119.8
1.3	62.0	86.0	117.5
1.31	61.2	93.0	120.8
1.32	66.2	88.5	121.5
1.33	58.8	88.5	121.0
1.34	61.0	92.0	122.0
1.35	54.5	94.0	120.8
1.36	66.2	99.0	120.8
1.37	63.2	99.0	120.8
1.38	70.5	95.0	121.0
1.39	61.5	99.5	120.0
1.4	62.8	100.0	122.5
1.41	63.2	102.0	119.0
1.42	68.2	96.5	122.0
1.43	68.2	106.5	122.0
1.44	70.2	108.0	121.8
1.45	68.5	103.5	118.8
1.46	69.2	101.0	125.0
1.47	69.0	101.5	122.5
1.48	68.0	107.0	123.8
1.49	68.8	103.0	120.8
1.5	66.0	103.5	121.8
1.51	77.0	101.5	120.8
1.52	72.5	101.0	124.8
1.53	76.2	96.5	124.0
1.54	66.0	106.0	120.8
1.55	71.2	107.5	118.8
1.56	60.0	108.0	125.0
1.57	77.5	110.0	121.2
1.58	84.2	112.0	122.0
1.59	65.2	106.5	122.0
1.6	62.0	108.5	123.8
1.61	76.2	114.0	123.0
1.62	73.2	107.0	124.0
1.63	70.2	117.5	123.8
1.64	76.2	110.5	122.5
1.65	80.2	111.5	124.5
1.66	72.2	108.0	122.0
1.67	76.5	111.0	124.0
1.68	68.0	113.0	123.2
1.69	61.8	112.0	123.0
1.7	80.2	109.0	124.8
1.71	75.2	112.5	125.0
1.72	65.2	114.0	124.8
1.73	74.2	112.0	125.0
1.74	62.2	112.5	123.8
1.75	68.5	107.0	124.5
1.76	73.8	110.0	124.8
1.77	80.8	100.5	125.8
1.78	66.8	112.0	123.8
1.79	64.5	112.5	123.8
1.8	82.5	110.5	123.8
1.81	82.8	118.5	126.0
1.82	77.8	109.5	125.8
1.83	70.5	111.5	126.0
1.84	75.5	117.5	125.8
1.85	81.2	118.0	126.8
1.86	73.8	117.5	125.0
1.87	78.2	115.0	126.0
1.88	80.2	117.5	126.0
1.89	92.2	117.5	123.8
1.9	75.8	116.5	125.0
1.91	89.2	122.5	126.8
1.92	80.8	120.0	127.8
1.93	76.8	112.5	127.8
1.94	65.0	115.5	126.5
1.95	63.8	116.0	127.0
1.96	71.0	116.5	125.5
1.97	81.2	116.5	126.0
1.98	77.2	118.0	126.0
1.99	86.2	119.0	127.0
2.0	85.2	116.0	127.0
2.01	67.2	120.5	126.0
2.02	81.5	113.0	126.8
2.03	84.2	117.5	126.0
2.04	78.2	117.0	124.8
2.05	81.5	118.5	126.8
2.06	77.2	118.5	125.8
2.07	79.5	114.5	125.8
2.08	84.5	118.0	127.5
2.09	84.2	119.0	127.0
2.1	89.2	123.5	128.8
2.11	84.8	123.5	128.0
2.12	80.0	121.5	127.0
2.13	71.2	121.0	127.8
2.14	80.0	117.5	128.0
2.15	81.8	113.5	126.0
2.16	85.2	119.5	127.0
2.17	93.2	123.5	128.8
2.18	76.8	121.0	127.8
2.19	88.2	119.5	126.8
2.2	86.5	119.5	126.0
2.21	76.5	119.0	127.2
2.22	84.5	120.0	128.0
2.23	93.0	122.5	127.8
2.24	92.2	118.5	125.0
2.25	79.5	117.5	127.0
2.26	89.5	117.5	127.0
2.27	80.8	122.5	127.8
2.28	85.8	121.5	128.8
2.29	87.8	119.0	128.5
2.3	79.2	122.0	128.0
2.31	81.2	122.5	128.0
2.32	77.8	124.5	128.0
2.33	70.5	121.5	128.8
2.34	81.0	125.5	128.0
2.35	77.5	120.0	130.0
2.36	95.5	123.5	129.8
2.37	88.2	122.5	129.0
2.38	97.0	120.5	128.0
2.39	94.0	122.0	126.0
2.4	71.8	124.0	128.0
2.41	94.8	123.5	129.8
2.42	89.5	120.0	129.5
2.43	85.0	119.5	128.0
2.44	85.2	127.5	130.0
2.45	93.8	121.5	128.0
2.46	77.0	123.0	129.8
2.47	91.0	118.5	127.0
2.48	86.8	124.0	129.0
2.49	87.2	122.0	129.0
2.5	96.2	125.5	129.0
2.51	95.8	123.0	129.0
2.52	95.5	120.5	128.0
2.53	96.8	122.5	131.0
2.54	90.5	125.5	130.0
2.55	85.5	116.5	128.0
2.56	89.0	118.5	129.8
2.57	95.5	119.5	129.8
2.58	97.5	124.0	130.0
2.59	87.0	122.0	127.0
2.6	100.5	123.0	128.8
2.61	99.8	124.0	131.0
2.62	92.0	121.5	129.8
2.63	99.8	126.5	129.0
2.64	87.0	119.5	129.0
2.65	93.5	124.5	131.0
2.66	100.8	123.5	130.0
2.67	95.0	116.5	129.8
2.68	100.5	127.5	129.8
2.69	93.5	125.5	130.8
2.7	101.0	126.5	130.0
2.71	86.8	127.0	130.0
2.72	88.2	126.0	129.0
2.73	91.0	120.0	129.0
2.74	87.5	126.0	129.0
2.75	97.0	124.0	130.0
2.76	100.2	117.0	129.0
2.77	94.0	122.0	129.0
2.78	98.0	124.0	129.8
2.79	98.0	123.0	130.0
2.8	103.0	123.5	129.8
2.81	96.2	121.0	130.0
2.82	102.2	117.5	131.0
2.83	95.5	120.5	129.0
2.84	87.5	127.0	130.8
2.85	82.5	127.0	130.0
2.86	100.5	125.0	130.0
2.87	98.5	122.0	130.8
2.88	96.8	120.0	130.8
2.89	99.8	123.5	130.8
2.9	101.2	120.0	130.0
2.91	91.2	123.5	130.0
2.92	94.5	126.5	129.0
2.93	101.0	124.0	130.0
2.94	99.8	122.5	131.0
2.95	84.2	125.5	130.8
2.96	91.2	122.0	130.8
2.97	98.0	122.5	131.8
2.98	98.0	119.0	130.0
2.99	105.0	126.5	131.0
3.0	99.2	124.0	129.8
3.01	100.2	126.0	131.8
3.02	96.0	124.5	131.0
3.03	95.2	124.0	131.8
3.04	102.2	122.5	131.8
3.05	95.2	126.0	129.0
3.06	90.8	126.0	130.8
3.07	97.2	126.5	129.8
3.08	93.8	122.0	130.0
3.09	101.5	125.5	131.0
3.1	97.5	123.5	130.8
3.11	102.5	126.0	130.0
3.12	94.5	118.5	130.8
3.13	93.5	121.5	130.8
3.14	95.2	123.5	130.8
3.15	89.8	122.5	130.0
3.16	77.2	124.0	131.0
3.17	80.8	118.5	130.8
3.18	95.5	120.0	129.8
3.19	98.0	117.5	133.8
3.2	86.0	120.0	131.0
3.21	95.2	128.0	130.8
3.22	90.8	125.0	132.0
3.23	83.8	122.5	130.8
3.24	95.2	124.5	131.0
3.25	92.5	128.0	131.0
3.26	95.2	127.5	132.0
3.27	95.2	127.0	131.0
3.28	89.0	127.0	131.8
3.29	101.8	125.0	131.8
3.3	100.2	127.5	132.8
3.31	95.2	126.0	131.0
3.32	97.0	125.5	131.8
3.33	90.2	115.5	131.0
3.34	99.2	121.5	131.8
3.35	98.2	120.0	132.0
3.36	96.5	127.5	132.0
3.37	97.8	126.0	131.0
3.38	97.2	125.5	130.8
3.39	99.8	125.5	131.0
3.4	95.5	126.0	131.8
3.41	93.0	125.5	131.8
3.42	100.2	123.5	130.8
3.43	93.2	128.0	132.0
3.44	103.0	128.0	131.0
3.45	100.5	127.0	131.8
3.46	103.8	124.5	132.0
3.47	99.8	122.5	131.8
3.48	106.8	124.5	132.0
3.49	95.0	126.0	131.0
3.5	100.8	126.5	132.0
3.51	90.2	126.0	132.0
3.52	105.0	125.5	131.0
3.53	95.2	126.0	131.0
3.54	102.5	126.5	129.8
3.55	104.5	128.0	131.0
3.56	104.2	125.5	132.0
3.57	89.0	125.0	131.0
3.58	85.0	126.0	133.0
3.59	103.0	119.5	132.0
3.6	96.0	126.5	131.0
3.61	98.2	119.5	132.8
3.62	102.8	128.5	132.0
3.63	102.0	122.0	129.8
3.64	105.8	127.0	132.0
3.65	98.8	124.5	133.0
3.66	102.5	128.5	130.8
3.67	102.8	123.0	132.0
3.68	95.5	127.5	131.8
3.69	106.2	124.5	131.8
3.7	103.8	130.0	132.8
3.71	104.2	128.0	131.0
3.72	105.2	123.5	131.0
3.73	101.0	125.0	130.0
3.74	100.5	127.5	133.0
3.75	98.5	128.0	132.0
3.76	100.8	125.0	132.8
3.77	104.0	123.5	132.8
3.78	99.0	128.0	132.8
3.79	94.2	128.5	132.8
3.8	93.8	121.5	132.0
3.81	104.0	125.5	132.0
3.82	99.8	124.0	131.0
3.83	85.0	119.0	131.8
3.84	101.2	126.5	132.8
3.85	92.2	120.5	133.0
3.86	99.0	125.0	132.0
3.87	95.0	127.5	132.0
3.88	104.2	124.0	132.8
3.89	94.0	127.0	132.8
3.9	103.2	127.0	132.0
3.91	101.2	122.5	132.0
3.92	97.8	126.0	132.0
3.93	103.5	125.5	131.8
3.94	94.0	124.0	130.8
3.95	102.0	127.0	132.0
3.96	109.2	128.5	132.8
3.97	102.2	129.5	133.8
3.98	101.0	128.5	133.0
3.99	94.5	121.5	131.8
4.0	97.0	120.5	130.0


==> results/keys/ppo.txt <==
0	4.0	4.0	4.0
10000	3.0	3.0	3.0
20000	3.0	3.0	3.0
30000	3.0	3.0	3.0
40000	1.0	1.0	1.0
50000	3.0	3.0	3.0
60000	4.0	4.0	4.0
70000	4.0	4.0	4.0
80000	3.0	3.0	3.0
90000	3.0	3.0	3.0
100000	2.0	2.0	2.0
110000	2.0	2.0	2.0
120000	2.0	2.0	2.0
130000	4.0	4.0	4.0
140000	2.0	2.0	2.0
150000	3.0	3.0	3.0
160000	3.0	3.0	3.0
170000	3.0	3.0	3.0
180000	2.0	2.0	2.0
190000	1.0	1.0	1.0
200000	2.0	2.0	2.0
210000	3.0	3.0	3.0
220000	2.0	2.0	2.0
230000	3.0	3.0	3.0
240000	2.0	2.0	2.0
250000	2.0	2.0	2.0
260000	2.0	2.0	2.0
270000	3.0	3.0	3.0
280000	2.0	2.0	2.0
290000	1.0	1.0	1.0
300000	3.0	3.0	3.0
310000	1.0	1.0	1.0
320000	2.0	2.0	2.0
330000	2.0	2.0	2.0
340000	2.0	2.0	2.0
350000	3.0	3.0	3.0
360000	4.0	4.0	4.0
370000	1.0	1.0	1.0
380000	1.0	1.0	1.0
390000	3.0	3.0	3.0
400000	2.0	2.0	2.0
410000	2.0	2.0	2.0
420000	2.0	2.0	2.0
430000	2.0	2.0	2.0
440000	2.0	2.0	2.0
450000	2.0	2.0	2.0
460000	2.0	2.0	2.0
470000	1.0	1.0	1.0
480000	2.0	2.0	2.0
490000	1.0	1.0	1.0
500000	1.0	1.0	1.0
510000	2.0	2.0	2.0
520000	2.0	2.0	2.0
530000	3.0	3.0	3.0
540000	3.0	3.0	3.0
550000	1.0	1.0	1.0
560000	2.0	2.0	2.0
570000	3.0	3.0	3.0
580000	2.0	2.0	2.0
590000	2.0	2.0	2.0
600000	3.0	3.0	3.0
610000	1.0	1.0	1.0
620000	3.0	3.0	3.0
630000	3.0	3.0	3.0
640000	2.0	2.0	2.0
650000	1.0	1.0	1.0
660000	2.0	2.0	2.0
670000	2.0	2.0	2.0
680000	2.0	2.0	2.0
690000	2.0	2.0	2.0
700000	2.0	2.0	2.0
710000	2.0	2.0	2.0
720000	1.0	1.0	1.0
730000	2.0	2.0	2.0
740000	2.0	2.0	2.0
750000	2.0	2.0	2.0
760000	2.0	2.0	2.0
770000	0.0	0.0	0.0
780000	2.0	2.0	2.0
790000	2.0	2.0	2.0
800000	1.0	1.0	1.0
810000	2.0	2.0	2.0
820000	2.0	2.0	2.0
830000	1.0	1.0	1.0
840000	3.0	3.0	3.0
850000	2.0	2.0	2.0
860000	2.0	2.0	2.0
870000	3.0	3.0	3.0
880000	1.0	1.0	1.0
890000	2.0	2.0	2.0
900000	1.0	1.0	1.0
910000	2.0	2.0	2.0
920000	2.0	2.0	2.0
930000	2.0	2.0	2.0
940000	2.0	2.0	2.0
950000	2.0	2.0	2.0
960000	3.0	3.0	3.0
970000	1.0	1.0	1.0
980000	3.0	3.0	3.0
990000	2.0	2.0	2.0
1000000	1.0	1.0	1.0
1010000	1.0	1.0	1.0
1020000	4.0	4.0	4.0
1030000	1.0	1.0	1.0
1040000	2.0	2.0	2.0
1050000	2.0	2.0	2.0
1060000	1.0	1.0	1.0
1070000	2.0	2.0	2.0
1080000	3.0	3.0	3.0
1090000	2.0	2.0	2.0
1100000	1.0	1.0	1.0
1110000	2.0	2.0	2.0
1120000	2.0	2.0	2.0
1130000	2.0	2.0	2.0
1140000	2.0	2.0	2.0
1150000	1.0	1.0	1.0
1160000	3.0	3.0	3.0
1170000	2.0	2.0	2.0
1180000	2.0	2.0	2.0
1190000	1.0	1.0	1.0
1200000	1.0	1.0	1.0
1210000	3.0	3.0	3.0
1220000	2.0	2.0	2.0
1230000	2.0	2.0	2.0
1240000	1.0	1.0	1.0
1250000	2.0	2.0	2.0
1260000	1.0	1.0	1.0
1270000	3.0	3.0	3.0
1280000	2.0	2.0	2.0
1290000	1.0	1.0	1.0
1300000	1.0	1.0	1.0
1310000	1.0	1.0	1.0
1320000	1.0	1.0	1.0
1330000	2.0	2.0	2.0
1340000	1.0	1.0	1.0
1350000	0.0	0.0	0.0
1360000	2.0	2.0	2.0
1370000	1.0	1.0	1.0
1380000	2.0	2.0	2.0
1390000	2.0	2.0	2.0
1400000	1.0	1.0	1.0
1410000	1.0	1.0	1.0
1420000	1.0	1.0	1.0
1430000	3.0	3.0	3.0
1440000	1.0	1.0	1.0
1450000	1.0	1.0	1.0
1460000	1.0	1.0	1.0
1470000	1.0	1.0	1.0
1480000	1.0	1.0	1.0
1490000	1.0	1.0	1.0
1500000	1.0	1.0	1.0
1510000	1.0	1.0	1.0
1520000	2.0	2.0	2.0
1530000	1.0	1.0	1.0
1540000	2.0	2.0	2.0
1550000	1.0	1.0	1.0
1560000	3.0	3.0	3.0
1570000	1.0	1.0	1.0
1580000	2.0	2.0	2.0
1590000	1.0	1.0	1.0
1600000	2.0	2.0	2.0
1610000	2.0	2.0	2.0
1620000	1.0	1.0	1.0
1630000	1.0	1.0	1.0
1640000	1.0	1.0	1.0
1650000	1.0	1.0	1.0
1660000	2.0	2.0	2.0
1670000	1.0	1.0	1.0
1680000	2.0	2.0	2.0
1690000	1.0	1.0	1.0
1700000	1.0	1.0	1.0
1710000	0.0	0.0	0.0
1720000	1.0	1.0	1.0
1730000	1.0	1.0	1.0
1740000	1.0	1.0	1.0
1750000	2.0	2.0	2.0
1760000	0.0	0.0	0.0
1770000	2.0	2.0	2.0
1780000	1.0	1.0	1.0
1790000	1.0	1.0	1.0
1800000	3.0	3.0	3.0
1810000	1.0	1.0	1.0
1820000	1.0	1.0	1.0
1830000	2.0	2.0	2.0
1840000	1.0	1.0	1.0
1850000	1.0	1.0	1.0
1860000	1.0	1.0	1.0
1870000	1.0	1.0	1.0
1880000	1.0	1.0	1.0
1890000	1.0	1.0	1.0
1900000	1.0	1.0	1.0
1910000	1.0	1.0	1.0
1920000	0.0	0.0	0.0
1930000	1.0	1.0	1.0
1940000	1.0	1.0	1.0
1950000	0.0	0.0	0.0
1960000	1.0	1.0	1.0
1970000	2.0	2.0	2.0
1980000	2.0	2.0	2.0
1990000	0.0	0.0	0.0
2000000	1.0	1.0	1.0
2010000	2.0	2.0	2.0
2020000	1.0	1.0	1.0
2030000	1.0	1.0	1.0
2040000	0.0	0.0	0.0
2050000	1.0	1.0	1.0
2060000	1.0	1.0	1.0
2070000	0.0	0.0	0.0
2080000	0.0	0.0	0.0
2090000	1.0	1.0	1.0
2100000	2.0	2.0	2.0
2110000	1.0	1.0	1.0
2120000	1.0	1.0	1.0
2130000	2.0	2.0	2.0
2140000	2.0	2.0	2.0
2150000	0.0	0.0	0.0
2160000	1.0	1.0	1.0
2170000	2.0	2.0	2.0
2180000	3.0	3.0	3.0
2190000	2.0	2.0	2.0
2200000	1.0	1.0	1.0
2210000	1.0	1.0	1.0
2220000	1.0	1.0	1.0
2230000	2.0	2.0	2.0
2240000	1.0	1.0	1.0
2250000	0.0	0.0	0.0
2260000	0.0	0.0	0.0
2270000	0.0	0.0	0.0
2280000	1.0	1.0	1.0
2290000	2.0	2.0	2.0
2300000	1.0	1.0	1.0
2310000	1.0	1.0	1.0
2320000	0.0	0.0	0.0
2330000	1.0	1.0	1.0
2340000	1.0	1.0	1.0
2350000	1.0	1.0	1.0
2360000	2.0	2.0	2.0
2370000	0.0	0.0	0.0
2380000	0.0	0.0	0.0
2390000	0.0	0.0	0.0
2400000	2.0	2.0	2.0
2410000	1.0	1.0	1.0
2420000	1.0	1.0	1.0
2430000	1.0	1.0	1.0
2440000	1.0	1.0	1.0
2450000	1.0	1.0	1.0
2460000	0.0	0.0	0.0
2470000	0.0	0.0	0.0
2480000	1.0	1.0	1.0
2490000	2.0	2.0	2.0
2500000	2.0	2.0	2.0
2510000	0.0	0.0	0.0
2520000	1.0	1.0	1.0
2530000	1.0	1.0	1.0
2540000	0.0	0.0	0.0
2550000	3.0	3.0	3.0
2560000	1.0	1.0	1.0
2570000	1.0	1.0	1.0
2580000	0.0	0.0	0.0
2590000	1.0	1.0	1.0
2600000	0.0	0.0	0.0
2610000	1.0	1.0	1.0
2620000	1.0	1.0	1.0
2630000	1.0	1.0	1.0
2640000	1.0	1.0	1.0
2650000	1.0	1.0	1.0
2660000	1.0	1.0	1.0
2670000	2.0	2.0	2.0
2680000	0.0	0.0	0.0
2690000	1.0	1.0	1.0
2700000	0.0	0.0	0.0
2710000	0.0	0.0	0.0
2720000	1.0	1.0	1.0
2730000	0.0	0.0	0.0
2740000	1.0	1.0	1.0
2750000	0.0	0.0	0.0
2760000	1.0	1.0	1.0
2770000	1.0	1.0	1.0
2780000	0.0	0.0	0.0
2790000	0.0	0.0	0.0
2800000	1.0	1.0	1.0
2810000	1.0	1.0	1.0
2820000	0.0	0.0	0.0
2830000	0.0	0.0	0.0
2840000	1.0	1.0	1.0
2850000	2.0	2.0	2.0
2860000	1.0	1.0	1.0
2870000	0.0	0.0	0.0
2880000	1.0	1.0	1.0
2890000	1.0	1.0	1.0
2900000	1.0	1.0	1.0
2910000	0.0	0.0	0.0
2920000	1.0	1.0	1.0
2930000	1.0	1.0	1.0
2940000	0.0	0.0	0.0
2950000	0.0	0.0	0.0
2960000	2.0	2.0	2.0
2970000	1.0	1.0	1.0
2980000	1.0	1.0	1.0
2990000	1.0	1.0	1.0
3000000	0.0	0.0	0.0
3010000	1.0	1.0	1.0
3020000	1.0	1.0	1.0
3030000	2.0	2.0	2.0
3040000	1.0	1.0	1.0
3050000	0.0	0.0	0.0
3060000	0.0	0.0	0.0
3070000	2.0	2.0	2.0
3080000	1.0	1.0	1.0
3090000	0.0	0.0	0.0
3100000	0.0	0.0	0.0
3110000	1.0	1.0	1.0
3120000	0.0	0.0	0.0
3130000	1.0	1.0	1.0
3140000	1.0	1.0	1.0
3150000	0.0	0.0	0.0
3160000	0.0	0.0	0.0
3170000	0.0	0.0	0.0
3180000	0.0	0.0	0.0
3190000	1.0	1.0	1.0
3200000	0.0	0.0	0.0
3210000	1.0	1.0	1.0
3220000	1.0	1.0	1.0
3230000	0.0	0.0	0.0
3240000	1.0	1.0	1.0
3250000	0.0	0.0	0.0
3260000	0.0	0.0	0.0
3270000	0.0	0.0	0.0
3280000	0.0	0.0	0.0
3290000	0.0	0.0	0.0
3300000	0.0	0.0	0.0
3310000	1.0	1.0	1.0
3320000	0.0	0.0	0.0
3330000	0.0	0.0	0.0
3340000	0.0	0.0	0.0
3350000	2.0	2.0	2.0
3360000	1.0	1.0	1.0
3370000	0.0	0.0	0.0
3380000	0.0	0.0	0.0
3390000	0.0	0.0	0.0
3400000	1.0	1.0	1.0
3410000	0.0	0.0	0.0
3420000	1.0	1.0	1.0
3430000	0.0	0.0	0.0
3440000	0.0	0.0	0.0
3450000	1.0	1.0	1.0
3460000	0.0	0.0	0.0
3470000	0.0	0.0	0.0
3480000	0.0	0.0	0.0
3490000	1.0	1.0	1.0
3500000	0.0	0.0	0.0
3510000	1.0	1.0	1.0
3520000	0.0	0.0	0.0
3530000	1.0	1.0	1.0
3540000	0.0	0.0	0.0
3550000	0.0	0.0	0.0
3560000	0.0	0.0	0.0
3570000	0.0	0.0	0.0
3580000	0.0	0.0	0.0
3590000	1.0	1.0	1.0
3600000	0.0	0.0	0.0
3610000	1.0	1.0	1.0
3620000	1.0	1.0	1.0
3630000	0.0	0.0	0.0
3640000	0.0	0.0	0.0
3650000	0.0	0.0	0.0
3660000	0.0	0.0	0.0
3670000	1.0	1.0	1.0
3680000	0.0	0.0	0.0
3690000	0.0	0.0	0.0
3700000	0.0	0.0	0.0
3710000	1.0	1.0	1.0
3720000	0.0	0.0	0.0
3730000	0.0	0.0	0.0
3740000	0.0	0.0	0.0
3750000	0.0	0.0	0.0
3760000	1.0	1.0	1.0
3770000	0.0	0.0	0.0
3780000	0.0	0.0	0.0
3790000	1.0	1.0	1.0
3800000	0.0	0.0	0.0
3810000	0.0	0.0	0.0
3820000	0.0	0.0	0.0
3830000	1.0	1.0	1.0
3840000	0.0	0.0	0.0
3850000	0.0	0.0	0.0
3860000	0.0	0.0	0.0
3870000	0.0	0.0	0.0
3880000	2.0	2.0	2.0
3890000	0.0	0.0	0.0
3900000	0.0	0.0	0.0
3910000	0.0	0.0	0.0
3920000	0.0	0.0	0.0
3930000	0.0	0.0	0.0
3940000	0.0	0.0	0.0
3950000	0.0	0.0	0.0
3960000	0.0	0.0	0.0
3970000	0.0	0.0	0.0
3980000	0.0	0.0	0.0
3990000	1.0	1.0	1.0
4000000	0.0	0.0	0.0
4010000	1.0	1.0	1.0
4020000	0.0	0.0	0.0
4030000	0.0	0.0	0.0
4040000	0.0	0.0	0.0
4050000	0.0	0.0	0.0
4060000	0.0	0.0	0.0
4070000	1.0	1.0	1.0
4080000	0.0	0.0	0.0
4090000	1.0	1.0	1.0
4100000	1.0	1.0	1.0
4110000	0.0	0.0	0.0
4120000	0.0	0.0	0.0
4130000	0.0	0.0	0.0
4140000	1.0	1.0	1.0
4150000	0.0	0.0	0.0
4160000	1.0	1.0	1.0
4170000	0.0	0.0	0.0
4180000	0.0	0.0	0.0
4190000	0.0	0.0	0.0
4200000	2.0	2.0	2.0
4210000	0.0	0.0	0.0
4220000	0.0	0.0	0.0
4230000	0.0	0.0	0.0
4240000	0.0	0.0	0.0
4250000	1.0	1.0	1.0
4260000	0.0	0.0	0.0
4270000	0.0	0.0	0.0
4280000	0.0	0.0	0.0
4290000	0.0	0.0	0.0
4300000	0.0	0.0	0.0
4310000	0.0	0.0	0.0
4320000	1.0	1.0	1.0
4330000	0.0	0.0	0.0
4340000	0.0	0.0	0.0
4350000	0.0	0.0	0.0
4360000	0.0	0.0	0.0
4370000	0.0	0.0	0.0
4380000	0.0	0.0	0.0
4390000	1.0	1.0	1.0
4400000	0.0	0.0	0.0
4410000	0.0	0.0	0.0
4420000	0.0	0.0	0.0
4430000	0.0	0.0	0.0
4440000	0.0	0.0	0.0
4450000	0.0	0.0	0.0
4460000	0.0	0.0	0.0
4470000	0.0	0.0	0.0
4480000	0.0	0.0	0.0
4490000	0.0	0.0	0.0
4500000	0.0	0.0	0.0
4510000	0.0	0.0	0.0
4520000	0.0	0.0	0.0
4530000	2.0	2.0	2.0
4540000	0.0	0.0	0.0
4550000	0.0	0.0	0.0
4560000	0.0	0.0	0.0
4570000	0.0	0.0	0.0
4580000	0.0	0.0	0.0
4590000	0.0	0.0	0.0
4600000	0.0	0.0	0.0
4610000	0.0	0.0	0.0
4620000	0.0	0.0	0.0
4630000	1.0	1.0	1.0
4640000	0.0	0.0	0.0
4650000	0.0	0.0	0.0
4660000	0.0	0.0	0.0
4670000	0.0	0.0	0.0
4680000	0.0	0.0	0.0
4690000	0.0	0.0	0.0
4700000	0.0	0.0	0.0
4710000	1.0	1.0	1.0
4720000	0.0	0.0	0.0
4730000	0.0	0.0	0.0
4740000	0.0	0.0	0.0
4750000	0.0	0.0	0.0
4760000	0.0	0.0	0.0
4770000	0.0	0.0	0.0
4780000	0.0	0.0	0.0
4790000	0.0	0.0	0.0
4800000	0.0	0.0	0.0
4810000	0.0	0.0	0.0
4820000	0.0	0.0	0.0
4830000	0.0	0.0	0.0
4840000	0.0	0.0	0.0
4850000	0.0	0.0	0.0
4860000	0.0	0.0	0.0
4870000	0.0	0.0	0.0
4880000	0.0	0.0	0.0
4890000	0.0	0.0	0.0
4900000	0.0	0.0	0.0
4910000	0.0	0.0	0.0
4920000	0.0	0.0	0.0
4930000	0.0	0.0	0.0
4940000	0.0	0.0	0.0


==> results/keys/ts-dqn.txt <==
10000	1.0	1.0	2.0
20000	0.2	1.0	2.0
30000	0.2	1.0	2.0
40000	1.0	2.0	3.0
50000	0.2	1.0	2.0
60000	1.0	1.0	2.0
70000	0.0	1.0	2.0
80000	1.0	2.0	2.8
90000	1.0	1.0	2.0
100000	1.0	1.0	2.0
110000	0.0	1.0	2.0
120000	0.2	2.0	2.0
130000	1.0	2.0	2.0
140000	1.0	1.0	2.0
150000	1.0	2.0	2.0
160000	1.0	1.0	2.0
170000	1.0	1.5	2.0
180000	1.0	2.0	2.0
190000	1.0	1.0	2.0
200000	1.0	1.5	2.0
210000	1.0	1.0	1.8
220000	0.0	1.0	2.0
230000	1.0	2.0	2.0
240000	1.0	1.0	2.0
250000	1.0	2.0	2.0
260000	0.0	1.0	2.0
270000	0.0	1.0	2.0
280000	0.0	1.0	2.0
290000	0.0	1.0	1.8
300000	0.0	1.0	1.0
310000	0.0	1.0	2.0
320000	0.0	0.0	2.0
330000	0.0	1.0	1.0
340000	0.0	1.0	2.0
350000	0.0	1.0	1.0
360000	0.0	1.0	1.8
370000	0.0	0.0	2.0
380000	0.0	1.0	2.0
390000	0.0	1.0	2.8
400000	0.0	1.0	2.0
410000	1.0	2.0	3.0
420000	1.0	2.0	3.0
430000	1.0	1.0	2.0
440000	0.2	1.5	2.8
450000	0.0	1.0	3.0
460000	0.0	1.0	3.0
470000	0.0	2.0	3.0
480000	0.0	1.0	2.8
490000	0.0	2.0	3.0
500000	1.0	2.0	3.0
510000	1.0	2.0	3.0
520000	1.0	2.0	5.8
530000	0.0	2.0	5.0
540000	0.0	2.0	8.0
550000	0.0	1.0	7.0
560000	0.0	2.0	5.5
570000	1.0	1.5	5.8
580000	0.2	2.0	7.8
590000	1.0	2.0	13.0
600000	1.0	1.5	12.2
610000	1.0	2.0	12.5
620000	0.0	1.5	14.2
630000	1.0	2.0	12.5
640000	1.0	2.0	10.8
650000	1.0	3.0	19.8
660000	1.0	2.0	21.2
670000	1.0	2.5	20.0
680000	1.0	2.0	20.2
690000	0.0	2.0	22.5
700000	0.0	1.0	21.5
710000	0.0	1.5	28.8
720000	1.0	3.0	24.8
730000	1.2	4.0	27.8
740000	1.0	5.0	26.0
750000	1.0	4.5	27.2
760000	0.2	5.5	29.0
770000	0.0	3.5	32.8
780000	1.0	3.0	34.5
790000	1.0	3.0	36.2
800000	2.0	4.0	32.0
810000	1.0	4.0	35.8
820000	1.0	3.0	36.8
830000	1.0	4.0	33.5
840000	1.0	3.0	34.5
850000	0.2	4.0	43.2
860000	0.2	7.0	38.0
870000	1.0	7.5	44.0
880000	2.0	9.0	44.8
890000	1.0	10.5	43.0
900000	2.0	8.5	39.2
910000	1.2	13.5	47.0
920000	2.0	13.5	47.8
930000	1.0	17.5	51.0
940000	1.0	11.0	46.0
950000	2.0	9.0	48.8
960000	2.0	18.0	42.0
970000	1.2	17.5	48.2
980000	3.2	17.5	44.0
990000	2.0	23.5	44.8
1000000	2.0	25.5	50.8
1010000	2.2	17.0	52.8
1020000	2.0	21.0	53.2
1030000	2.0	22.5	48.8
1040000	2.2	32.5	53.5
1050000	2.2	22.5	48.0
1060000	1.2	31.5	51.5
1070000	2.0	23.5	52.0
1080000	2.0	38.0	53.8
1090000	1.0	23.5	54.8
1100000	1.2	34.0	49.8
1110000	1.2	29.5	43.5
1120000	2.0	30.0	53.8
1130000	1.0	38.0	58.8
1140000	1.0	29.5	52.5
1150000	3.0	34.5	60.8
1160000	2.0	35.5	54.2
1170000	1.0	34.0	55.5
1180000	1.2	43.0	64.5
1190000	2.0	39.0	52.0
1200000	1.5	35.5	58.0
1210000	2.2	34.0	55.5
1220000	2.2	31.0	54.0
1230000	3.5	40.5	60.8
1240000	2.0	40.0	55.5
1250000	3.0	38.0	61.5
1260000	3.0	46.0	56.8
1270000	3.0	37.5	62.8
1280000	4.5	42.5	59.5
1290000	2.0	44.0	59.0
1300000	3.0	44.0	65.5
1310000	6.2	53.5	66.0
1320000	5.5	50.0	65.8
1330000	4.0	51.0	63.0
1340000	5.8	45.0	67.0
1350000	3.2	43.0	60.2
1360000	4.8	43.0	63.2
1370000	12.5	49.5	63.5
1380000	5.2	44.5	67.8
1390000	11.2	48.5	63.8
1400000	6.8	45.5	63.5
1410000	5.0	53.5	62.8
1420000	6.8	41.5	64.5
1430000	6.0	55.5	64.0
1440000	6.2	53.5	67.0
1450000	6.5	51.0	63.0
1460000	3.8	50.5	72.5
1470000	3.2	54.0	69.5
1480000	7.8	48.0	69.2
1490000	7.8	47.5	66.2
1500000	6.2	55.0	68.0
1510000	10.5	54.5	65.0
1520000	3.0	53.0	71.8
1530000	8.5	54.0	69.2
1540000	17.0	57.0	68.5
1550000	12.2	53.5	62.8
1560000	8.0	60.5	73.5
1570000	8.5	56.0	66.8
1580000	15.0	56.0	73.8
1590000	15.2	61.0	72.5
1600000	13.2	53.0	68.8
1610000	9.5	55.5	69.8
1620000	9.5	54.0	65.8
1630000	17.8	53.0	72.0
1640000	10.2	57.0	71.5
1650000	14.0	61.5	73.8
1660000	16.2	58.5	73.2
1670000	13.5	57.5	72.0
1680000	14.8	64.5	76.0
1690000	16.2	58.5	71.0
1700000	27.2	59.5	76.5
1710000	15.8	62.0	75.0
1720000	16.0	57.0	70.0
1730000	13.0	60.0	74.5
1740000	16.5	61.0	73.8
1750000	12.8	59.0	80.2
1760000	12.2	67.0	74.5
1770000	17.5	56.5	71.5
1780000	13.8	62.0	76.8
1790000	21.8	61.0	76.0
1800000	26.0	62.5	72.5
1810000	23.8	60.0	74.8
1820000	24.8	62.5	75.0
1830000	18.2	58.0	78.5
1840000	41.0	62.0	81.5
1850000	42.2	61.5	69.0
1860000	34.8	60.0	75.2
1870000	40.8	62.5	73.8
1880000	37.5	61.5	77.2
1890000	29.8	65.0	75.2
1900000	36.8	66.0	76.8
1910000	48.5	68.5	80.5
1920000	38.0	66.0	77.8
1930000	50.0	68.0	76.5
1940000	46.8	62.0	76.5
1950000	47.0	73.0	79.8
1960000	34.5	66.0	80.5
1970000	43.2	66.0	81.0
1980000	35.2	63.5	84.0
1990000	48.5	65.5	85.0
2000000	46.5	69.0	82.2
2010000	52.5	70.5	80.0
2020000	45.8	65.0	82.2
2030000	45.0	70.5	80.8
2040000	48.5	66.5	82.5
2050000	39.0	70.5	79.0
2060000	49.0	72.0	80.0
2070000	51.5	69.5	84.8
2080000	45.2	74.0	81.8
2090000	47.2	70.0	77.8
2100000	41.5	62.5	78.2
2110000	54.5	67.0	77.8
2120000	44.0	72.0	79.2
2130000	42.8	68.0	77.5
2140000	49.2	71.0	79.8
2150000	53.2	69.0	77.8
2160000	41.2	69.5	80.8
2170000	52.2	69.5	81.0
2180000	48.2	70.5	82.0
2190000	50.5	70.5	90.0
2200000	50.5	74.5	82.0
2210000	53.0	71.5	86.0
2220000	56.0	73.0	84.0
2230000	49.2	74.5	83.5
2240000	48.2	71.0	79.5
2250000	26.5	65.0	82.0
2260000	31.0	75.0	82.0
2270000	38.8	68.0	76.0
2280000	52.0	68.5	80.5
2290000	62.0	71.0	81.8
2300000	52.5	67.5	82.5
2310000	58.5	71.0	84.0
2320000	44.8	72.5	84.8
2330000	55.5	71.5	82.8
2340000	61.2	75.5	86.2
2350000	59.2	80.0	86.0
2360000	58.2	76.0	82.8
2370000	50.2	79.0	87.8
2380000	58.2	74.0	82.8
2390000	52.5	71.0	83.0
2400000	57.8	76.0	84.8
2410000	57.2	74.0	83.8
2420000	35.8	70.5	77.8
2430000	44.5	73.5	88.5
2440000	64.5	74.5	83.8
2450000	48.5	78.0	83.8
2460000	55.8	76.5	88.5
2470000	40.8	73.0	90.0
2480000	54.5	77.5	82.8
2490000	41.8	71.5	83.0
2500000	60.2	81.0	86.0
2510000	54.2	78.0	88.8
2520000	71.0	79.5	91.0
2530000	52.5	80.0	87.0
2540000	53.8	71.5	84.0
2550000	59.2	76.5	86.0
2560000	60.2	79.5	89.0
2570000	55.2	73.0	86.8
2580000	52.5	78.5	85.0
2590000	57.0	76.5	85.8
2600000	42.0	79.5	87.8
2610000	56.8	75.0	83.8
2620000	63.5	80.0	87.0
2630000	66.5	76.5	85.8
2640000	55.0	72.0	84.8
2650000	53.5	76.5	85.8
2660000	56.8	67.0	88.8
2670000	53.5	81.5	87.0
2680000	69.5	79.0	91.5
2690000	56.5	85.5	90.0
2700000	68.2	81.5	86.8
2710000	53.8	79.0	91.5
2720000	65.5	78.5	85.8
2730000	57.2	80.5	88.8
2740000	62.8	78.0	87.0
2750000	57.8	80.0	88.8
2760000	56.2	77.0	88.8
2770000	58.5	79.0	87.0
2780000	65.8	80.0	86.0
2790000	62.0	79.5	84.8
2800000	59.2	77.0	87.2
2810000	67.0	83.0	88.0
2820000	60.2	81.5	89.8
2830000	61.0	83.0	93.0
2840000	66.8	83.5	91.8
2850000	62.0	74.0	90.0
2860000	61.8	81.5	87.0
2870000	61.0	75.0	89.8
2880000	67.0	78.5	84.0
2890000	70.2	82.5	90.8
2900000	70.2	79.5	86.0
2910000	56.2	80.0	92.0
2920000	66.8	76.5	86.8
2930000	74.0	84.5	90.0
2940000	68.0	82.5	89.8
2950000	63.5	82.0	91.2
2960000	63.2	80.5	90.8
2970000	66.0	76.0	88.5
2980000	59.8	83.5	90.0
2990000	60.2	80.0	87.5
3000000	70.0	81.0	90.8
3010000	63.2	75.0	89.5
3020000	72.2	82.5	95.0
3030000	71.2	82.5	86.8
3040000	68.5	85.0	92.5
3050000	65.2	80.5	90.0
3060000	70.2	78.5	88.5
3070000	72.2	84.0	91.8
3080000	69.8	83.5	92.0
3090000	77.0	83.5	92.2
3100000	68.0	80.5	91.8
3110000	64.5	83.0	90.5
3120000	74.2	90.5	98.8
3130000	70.2	82.0	94.2
3140000	68.0	84.0	90.8
3150000	70.5	83.5	91.0
3160000	59.5	79.0	93.5
3170000	71.8	81.5	90.8
3180000	70.2	80.0	91.8
3190000	70.8	85.0	93.0
3200000	66.8	84.0	97.0
3210000	68.0	85.0	93.8
3220000	71.0	83.0	95.5
3230000	72.2	87.0	92.8
3240000	70.5	86.0	93.0
3250000	66.5	82.0	91.0
3260000	65.5	88.0	92.5
3270000	65.8	83.0	92.0
3280000	76.2	84.0	89.8
3290000	70.2	83.5	93.0
3300000	70.0	83.5	92.8
3310000	77.0	87.0	94.8
3320000	75.2	86.5	95.5
3330000	70.0	84.0	91.8
3340000	62.8	85.0	93.0
3350000	66.5	82.5	91.0
3360000	63.8	81.5	92.0
3370000	69.5	85.5	91.8
3380000	71.2	82.0	91.8
3390000	74.2	85.5	92.5
3400000	73.0	89.0	96.5
3410000	61.5	87.0	95.8
3420000	70.2	85.5	93.8
3430000	69.2	80.0	94.8
3440000	70.0	84.0	92.8
3450000	70.8	87.0	96.0
3460000	73.2	85.0	95.2
3470000	67.8	86.5	94.2
3480000	73.5	87.0	91.2
3490000	73.0	86.0	94.0
3500000	73.2	82.0	90.5
3510000	74.2	85.0	90.8
3520000	74.5	83.0	92.2
3530000	71.0	87.0	96.0
3540000	71.2	90.5	95.8
3550000	71.2	85.5	93.0
3560000	78.2	86.0	93.8
3570000	74.2	88.0	93.8
3580000	78.0	84.5	94.8
3590000	69.5	86.0	94.8
3600000	73.2	82.5	93.8
3610000	76.8	89.5	96.5
3620000	76.2	88.5	93.8
3630000	73.8	83.5	93.0
3640000	78.0	90.5	96.0
3650000	71.8	88.0	95.8
3660000	76.0	85.0	94.8
3670000	73.8	87.0	95.8
3680000	77.8	91.0	100.8
3690000	78.2	89.5	95.8
3700000	77.2	89.0	96.2
3710000	71.8	86.0	92.8
3720000	74.0	86.0	97.0
3730000	76.2	87.0	96.0
3740000	75.5	89.5	95.8
3750000	75.5	90.5	95.8
3760000	79.0	88.0	96.5
3770000	79.2	87.0	95.8
3780000	75.8	85.5	94.8
3790000	79.2	87.5	94.5
3800000	67.5	87.0	95.5
3810000	70.2	85.0	94.0
3820000	71.8	83.5	94.0
3830000	72.8	84.5	93.5
3840000	75.0	86.0	92.2
3850000	76.2	90.0	95.0
3860000	77.2	90.5	93.8
3870000	76.5	89.5	97.8
3880000	74.2	91.0	97.8
3890000	74.5	88.0	97.0
3900000	74.2	87.0	91.0
3910000	75.0	86.0	93.8
3920000	69.2	88.0	97.5
3930000	79.0	91.5	98.8
3940000	76.5	86.0	94.0
3950000	81.0	90.5	98.8
3960000	75.5	89.0	95.5
3970000	72.8	89.0	97.5
3980000	76.2	91.0	96.8
3990000	80.5	92.5	96.5
4000000	82.5	89.5	96.0


==> results/keys/ts-qrm.txt <==
10000	1.0	1.0	2.0
20000	1.0	1.0	2.0
30000	1.0	1.5	2.0
40000	1.0	1.0	2.0
50000	1.0	2.0	2.0
60000	0.2	1.0	2.0
70000	1.0	1.0	2.0
80000	1.0	1.0	2.0
90000	1.0	1.0	2.0
100000	0.2	1.0	2.0
110000	1.0	1.0	2.0
120000	1.0	2.0	2.0
130000	1.0	2.0	2.0
140000	1.0	1.0	2.0
150000	1.0	2.0	2.8
160000	1.0	1.5	2.0
170000	1.0	1.0	2.0
180000	1.0	1.0	2.0
190000	1.0	2.0	3.0
200000	1.0	1.0	2.0
210000	1.0	1.0	2.0
220000	0.0	1.0	2.0
230000	1.0	2.0	2.0
240000	0.2	1.0	2.0
250000	1.0	1.0	2.8
260000	0.0	1.5	2.0
270000	0.2	1.0	1.8
280000	0.2	1.0	2.0
290000	0.0	1.0	2.0
300000	0.0	1.0	1.0
310000	1.0	1.5	2.8
320000	1.0	2.0	3.0
330000	1.0	1.0	2.8
340000	1.0	1.5	2.0
350000	1.0	1.5	4.0
360000	1.0	2.0	3.8
370000	1.0	2.0	8.8
380000	1.0	2.0	16.0
390000	1.0	2.5	11.2
400000	1.0	2.0	17.8
410000	1.0	2.0	18.5
420000	1.0	3.0	11.5
430000	1.2	2.5	10.5
440000	1.0	2.0	15.8
450000	1.0	2.0	19.8
460000	0.0	2.0	8.0
470000	1.0	2.0	9.5
480000	1.0	2.0	10.5
490000	1.0	2.0	8.5
500000	1.0	3.0	9.5
510000	1.0	3.5	14.2
520000	1.0	4.5	19.2
530000	1.0	4.5	17.0
540000	2.0	4.5	15.5
550000	1.0	3.0	19.8
560000	1.0	4.5	30.8
570000	2.0	6.5	47.5
580000	1.0	8.0	52.0
590000	1.0	4.5	62.5
600000	1.2	9.5	65.5
610000	2.0	12.5	66.8
620000	2.2	17.0	83.0
630000	1.0	13.5	76.5
640000	1.2	26.5	68.5
650000	3.0	24.5	77.2
660000	2.0	22.0	80.5
670000	3.0	25.5	80.8
680000	4.0	24.0	78.0
690000	1.2	22.5	87.5
700000	3.0	24.0	84.5
710000	2.2	29.5	93.2
720000	2.5	22.0	95.5
730000	2.2	34.5	97.5
740000	3.0	37.5	99.0
750000	8.2	37.0	98.8
760000	5.2	39.0	95.2
770000	2.2	38.5	101.0
780000	4.0	33.0	101.0
790000	4.0	36.5	102.8
800000	3.5	39.0	100.0
810000	5.5	44.5	101.0
820000	6.5	43.0	104.0
830000	9.2	39.5	104.8
840000	9.2	50.5	106.8
850000	9.8	43.0	105.0
860000	10.0	52.5	105.8
870000	14.2	63.5	107.8
880000	8.0	46.5	106.8
890000	3.5	59.0	109.0
900000	7.2	48.0	106.5
910000	5.0	57.5	107.8
920000	18.2	57.0	111.8
930000	15.0	54.0	111.2
940000	21.2	55.5	110.5
950000	13.2	69.0	116.0
960000	18.5	60.5	109.8
970000	25.0	63.0	112.0
980000	15.0	65.5	112.5
990000	9.5	67.0	112.8
1000000	15.5	72.0	112.5
1010000	22.8	62.0	110.5
1020000	23.8	73.5	113.2
1030000	12.2	72.5	114.8
1040000	22.8	70.5	114.0
1050000	22.2	74.0	111.5
1060000	25.0	84.5	111.5
1070000	21.8	76.5	114.5
1080000	21.5	72.5	114.8
1090000	22.5	73.5	113.5
1100000	19.2	77.0	116.8
1110000	31.0	90.0	113.0
1120000	28.2	67.5	116.8
1130000	25.2	70.5	119.0
1140000	34.2	77.5	118.0
1150000	39.2	76.5	112.8
1160000	38.2	81.0	116.0
1170000	44.5	75.0	116.8
1180000	35.0	80.5	121.0
1190000	50.0	92.0	119.0
1200000	52.5	89.0	117.8
1210000	49.8	90.0	119.0
1220000	49.2	81.0	118.2
1230000	42.0	81.5	119.5
1240000	55.5	79.0	120.8
1250000	43.0	87.0	117.8
1260000	59.2	94.0	122.8
1270000	43.5	87.0	117.8
1280000	55.2	85.5	119.8
1290000	50.5	80.0	119.8
1300000	62.0	86.0	117.5
1310000	61.2	93.0	120.8
1320000	66.2	88.5	121.5
1330000	58.8	88.5	121.0
1340000	61.0	92.0	122.0
1350000	54.5	94.0	120.8
1360000	66.2	99.0	120.8
1370000	63.2	99.0	120.8
1380000	70.5	95.0	121.0
1390000	61.5	99.5	120.0
1400000	62.8	100.0	122.5
1410000	63.2	102.0	119.0
1420000	68.2	96.5	122.0
1430000	68.2	106.5	122.0
1440000	70.2	108.0	121.8
1450000	68.5	103.5	118.8
1460000	69.2	101.0	125.0
1470000	69.0	101.5	122.5
1480000	68.0	107.0	123.8
1490000	68.8	103.0	120.8
1500000	66.0	103.5	121.8
1510000	77.0	101.5	120.8
1520000	72.5	101.0	124.8
1530000	76.2	96.5	124.0
1540000	66.0	106.0	120.8
1550000	71.2	107.5	118.8
1560000	60.0	108.0	125.0
1570000	77.5	110.0	121.2
1580000	84.2	112.0	122.0
1590000	65.2	106.5	122.0
1600000	62.0	108.5	123.8
1610000	76.2	114.0	123.0
1620000	73.2	107.0	124.0
1630000	70.2	117.5	123.8
1640000	76.2	110.5	122.5
1650000	80.2	111.5	124.5
1660000	72.2	108.0	122.0
1670000	76.5	111.0	124.0
1680000	68.0	113.0	123.2
1690000	61.8	112.0	123.0
1700000	80.2	109.0	124.8
1710000	75.2	112.5	125.0
1720000	65.2	114.0	124.8
1730000	74.2	112.0	125.0
1740000	62.2	112.5	123.8
1750000	68.5	107.0	124.5
1760000	73.8	110.0	124.8
1770000	80.8	100.5	125.8
1780000	66.8	112.0	123.8
1790000	64.5	112.5	123.8
1800000	82.5	110.5	123.8
1810000	82.8	118.5	126.0
1820000	77.8	109.5	125.8
1830000	70.5	111.5	126.0
1840000	75.5	117.5	125.8
1850000	81.2	118.0	126.8
1860000	73.8	117.5	125.0
1870000	78.2	115.0	126.0
1880000	80.2	117.5	126.0
1890000	92.2	117.5	123.8
1900000	75.8	116.5	125.0
1910000	89.2	122.5	126.8
1920000	80.8	120.0	127.8
1930000	76.8	112.5	127.8
1940000	65.0	115.5	126.5
1950000	63.8	116.0	127.0
1960000	71.0	116.5	125.5
1970000	81.2	116.5	126.0
1980000	77.2	118.0	126.0
1990000	86.2	119.0	127.0
2000000	85.2	116.0	127.0
2010000	67.2	120.5	126.0
2020000	81.5	113.0	126.8
2030000	84.2	117.5	126.0
2040000	78.2	117.0	124.8
2050000	81.5	118.5	126.8
2060000	77.2	118.5	125.8
2070000	79.5	114.5	125.8
2080000	84.5	118.0	127.5
2090000	84.2	119.0	127.0
2100000	89.2	123.5	128.8
2110000	84.8	123.5	128.0
2120000	80.0	121.5	127.0
2130000	71.2	121.0	127.8
2140000	80.0	117.5	128.0
2150000	81.8	113.5	126.0
2160000	85.2	119.5	127.0
2170000	93.2	123.5	128.8
2180000	76.8	121.0	127.8
2190000	88.2	119.5	126.8
2200000	86.5	119.5	126.0
2210000	76.5	119.0	127.2
2220000	84.5	120.0	128.0
2230000	93.0	122.5	127.8
2240000	92.2	118.5	125.0
2250000	79.5	117.5	127.0
2260000	89.5	117.5	127.0
2270000	80.8	122.5	127.8
2280000	85.8	121.5	128.8
2290000	87.8	119.0	128.5
2300000	79.2	122.0	128.0
2310000	81.2	122.5	128.0
2320000	77.8	124.5	128.0
2330000	70.5	121.5	128.8
2340000	81.0	125.5	128.0
2350000	77.5	120.0	130.0
2360000	95.5	123.5	129.8
2370000	88.2	122.5	129.0
2380000	97.0	120.5	128.0
2390000	94.0	122.0	126.0
2400000	71.8	124.0	128.0
2410000	94.8	123.5	129.8
2420000	89.5	120.0	129.5
2430000	85.0	119.5	128.0
2440000	85.2	127.5	130.0
2450000	93.8	121.5	128.0
2460000	77.0	123.0	129.8
2470000	91.0	118.5	127.0
2480000	86.8	124.0	129.0
2490000	87.2	122.0	129.0
2500000	96.2	125.5	129.0
2510000	95.8	123.0	129.0
2520000	95.5	120.5	128.0
2530000	96.8	122.5	131.0
2540000	90.5	125.5	130.0
2550000	85.5	116.5	128.0
2560000	89.0	118.5	129.8
2570000	95.5	119.5	129.8
2580000	97.5	124.0	130.0
2590000	87.0	122.0	127.0
2600000	100.5	123.0	128.8
2610000	99.8	124.0	131.0
2620000	92.0	121.5	129.8
2630000	99.8	126.5	129.0
2640000	87.0	119.5	129.0
2650000	93.5	124.5	131.0
2660000	100.8	123.5	130.0
2670000	95.0	116.5	129.8
2680000	100.5	127.5	129.8
2690000	93.5	125.5	130.8
2700000	101.0	126.5	130.0
2710000	86.8	127.0	130.0
2720000	88.2	126.0	129.0
2730000	91.0	120.0	129.0
2740000	87.5	126.0	129.0
2750000	97.0	124.0	130.0
2760000	100.2	117.0	129.0
2770000	94.0	122.0	129.0
2780000	98.0	124.0	129.8
2790000	98.0	123.0	130.0
2800000	103.0	123.5	129.8
2810000	96.2	121.0	130.0
2820000	102.2	117.5	131.0
2830000	95.5	120.5	129.0
2840000	87.5	127.0	130.8
2850000	82.5	127.0	130.0
2860000	100.5	125.0	130.0
2870000	98.5	122.0	130.8
2880000	96.8	120.0	130.8
2890000	99.8	123.5	130.8
2900000	101.2	120.0	130.0
2910000	91.2	123.5	130.0
2920000	94.5	126.5	129.0
2930000	101.0	124.0	130.0
2940000	99.8	122.5	131.0
2950000	84.2	125.5	130.8
2960000	91.2	122.0	130.8
2970000	98.0	122.5	131.8
2980000	98.0	119.0	130.0
2990000	105.0	126.5	131.0
3000000	99.2	124.0	129.8
3010000	100.2	126.0	131.8
3020000	96.0	124.5	131.0
3030000	95.2	124.0	131.8
3040000	102.2	122.5	131.8
3050000	95.2	126.0	129.0
3060000	90.8	126.0	130.8
3070000	97.2	126.5	129.8
3080000	93.8	122.0	130.0
3090000	101.5	125.5	131.0
3100000	97.5	123.5	130.8
3110000	102.5	126.0	130.0
3120000	94.5	118.5	130.8
3130000	93.5	121.5	130.8
3140000	95.2	123.5	130.8
3150000	89.8	122.5	130.0
3160000	77.2	124.0	131.0
3170000	80.8	118.5	130.8
3180000	95.5	120.0	129.8
3190000	98.0	117.5	133.8
3200000	86.0	120.0	131.0
3210000	95.2	128.0	130.8
3220000	90.8	125.0	132.0
3230000	83.8	122.5	130.8
3240000	95.2	124.5	131.0
3250000	92.5	128.0	131.0
3260000	95.2	127.5	132.0
3270000	95.2	127.0	131.0
3280000	89.0	127.0	131.8
3290000	101.8	125.0	131.8
3300000	100.2	127.5	132.8
3310000	95.2	126.0	131.0
3320000	97.0	125.5	131.8
3330000	90.2	115.5	131.0
3340000	99.2	121.5	131.8
3350000	98.2	120.0	132.0
3360000	96.5	127.5	132.0
3370000	97.8	126.0	131.0
3380000	97.2	125.5	130.8
3390000	99.8	125.5	131.0
3400000	95.5	126.0	131.8
3410000	93.0	125.5	131.8
3420000	100.2	123.5	130.8
3430000	93.2	128.0	132.0
3440000	103.0	128.0	131.0
3450000	100.5	127.0	131.8
3460000	103.8	124.5	132.0
3470000	99.8	122.5	131.8
3480000	106.8	124.5	132.0
3490000	95.0	126.0	131.0
3500000	100.8	126.5	132.0
3510000	90.2	126.0	132.0
3520000	105.0	125.5	131.0
3530000	95.2	126.0	131.0
3540000	102.5	126.5	129.8
3550000	104.5	128.0	131.0
3560000	104.2	125.5	132.0
3570000	89.0	125.0	131.0
3580000	85.0	126.0	133.0
3590000	103.0	119.5	132.0
3600000	96.0	126.5	131.0
3610000	98.2	119.5	132.8
3620000	102.8	128.5	132.0
3630000	102.0	122.0	129.8
3640000	105.8	127.0	132.0
3650000	98.8	124.5	133.0
3660000	102.5	128.5	130.8
3670000	102.8	123.0	132.0
3680000	95.5	127.5	131.8
3690000	106.2	124.5	131.8
3700000	103.8	130.0	132.8
3710000	104.2	128.0	131.0
3720000	105.2	123.5	131.0
3730000	101.0	125.0	130.0
3740000	100.5	127.5	133.0
3750000	98.5	128.0	132.0
3760000	100.8	125.0	132.8
3770000	104.0	123.5	132.8
3780000	99.0	128.0	132.8
3790000	94.2	128.5	132.8
3800000	93.8	121.5	132.0
3810000	104.0	125.5	132.0
3820000	99.8	124.0	131.0
3830000	85.0	119.0	131.8
3840000	101.2	126.5	132.8
3850000	92.2	120.5	133.0
3860000	99.0	125.0	132.0
3870000	95.0	127.5	132.0
3880000	104.2	124.0	132.8
3890000	94.0	127.0	132.8
3900000	103.2	127.0	132.0
3910000	101.2	122.5	132.0
3920000	97.8	126.0	132.0
3930000	103.5	125.5	131.8
3940000	94.0	124.0	130.8
3950000	102.0	127.0	132.0
3960000	109.2	128.5	132.8
3970000	102.2	129.5	133.8
3980000	101.0	128.5	133.0
3990000	94.5	121.5	131.8
4000000	97.0	120.5	130.0


==> results/symbol/10-order-dqn.txt <==
10000	-4.0	-4.0	-4.0
20000	-7.0	-7.0	-7.0
30000	-8.0	-8.0	-8.0
40000	-1.0	-1.0	-1.0
50000	-4.0	-4.0	-4.0
60000	-8.0	-8.0	-8.0
70000	-5.0	-5.0	-5.0
80000	-20.0	-20.0	-20.0
90000	-23.0	-23.0	-23.0
100000	-33.0	-33.0	-33.0
110000	-35.0	-35.0	-35.0
120000	-34.0	-34.0	-34.0
130000	-43.0	-43.0	-43.0
140000	-44.0	-44.0	-44.0
150000	-50.0	-50.0	-50.0
160000	-45.0	-45.0	-45.0
170000	-23.0	-23.0	-23.0
180000	-26.0	-26.0	-26.0
190000	-33.0	-33.0	-33.0
200000	-20.0	-20.0	-20.0
210000	-35.0	-35.0	-35.0
220000	-34.0	-34.0	-34.0
230000	-19.0	-19.0	-19.0
240000	-26.0	-26.0	-26.0
250000	-24.0	-24.0	-24.0
260000	-35.0	-35.0	-35.0
270000	-25.0	-25.0	-25.0
280000	-18.0	-18.0	-18.0
290000	-32.0	-32.0	-32.0
300000	-47.0	-47.0	-47.0
310000	-34.0	-34.0	-34.0
320000	-26.0	-26.0	-26.0
330000	-36.0	-36.0	-36.0
340000	-13.0	-13.0	-13.0
350000	-26.0	-26.0	-26.0
360000	-30.0	-30.0	-30.0
370000	-29.0	-29.0	-29.0
380000	-13.0	-13.0	-13.0
390000	-54.0	-54.0	-54.0
400000	-51.0	-51.0	-51.0
410000	-25.0	-25.0	-25.0
420000	-6.0	-6.0	-6.0
430000	-39.0	-39.0	-39.0
440000	-43.0	-43.0	-43.0
450000	-51.0	-51.0	-51.0
460000	-15.0	-15.0	-15.0
470000	-7.0	-7.0	-7.0
480000	-32.0	-32.0	-32.0
490000	-41.0	-41.0	-41.0
500000	-11.0	-11.0	-11.0
510000	-30.0	-30.0	-30.0
520000	-40.0	-40.0	-40.0
530000	-22.0	-22.0	-22.0
540000	-17.0	-17.0	-17.0
550000	-41.0	-41.0	-41.0
560000	-44.0	-44.0	-44.0
570000	-36.0	-36.0	-36.0
580000	-44.0	-44.0	-44.0
590000	-54.0	-54.0	-54.0
600000	-59.0	-59.0	-59.0
610000	-51.0	-51.0	-51.0
620000	-42.0	-42.0	-42.0
630000	-49.0	-49.0	-49.0
640000	-56.0	-56.0	-56.0
650000	-51.0	-51.0	-51.0
660000	-34.0	-34.0	-34.0
670000	-20.0	-20.0	-20.0
680000	-22.0	-22.0	-22.0
690000	-14.0	-14.0	-14.0
700000	-53.0	-53.0	-53.0
710000	-48.0	-48.0	-48.0
720000	-33.0	-33.0	-33.0
730000	-44.0	-44.0	-44.0
740000	-50.0	-50.0	-50.0
750000	-23.0	-23.0	-23.0
760000	-32.0	-32.0	-32.0
770000	-30.0	-30.0	-30.0
780000	-48.0	-48.0	-48.0
790000	-25.0	-25.0	-25.0
800000	-40.0	-40.0	-40.0
810000	-49.0	-49.0	-49.0
820000	-52.0	-52.0	-52.0
830000	-56.0	-56.0	-56.0
840000	-52.0	-52.0	-52.0
850000	-55.0	-55.0	-55.0
860000	-50.0	-50.0	-50.0
870000	-44.0	-44.0	-44.0
880000	-49.0	-49.0	-49.0
890000	-19.0	-19.0	-19.0
900000	-34.0	-34.0	-34.0
910000	-56.0	-56.0	-56.0
920000	-42.0	-42.0	-42.0
930000	-46.0	-46.0	-46.0
940000	-53.0	-53.0	-53.0
950000	-43.0	-43.0	-43.0
960000	-56.0	-56.0	-56.0
970000	-44.0	-44.0	-44.0
980000	-8.0	-8.0	-8.0
990000	-44.0	-44.0	-44.0
1000000	-54.0	-54.0	-54.0
1010000	-49.0	-49.0	-49.0
1020000	-36.0	-36.0	-36.0
1030000	-51.0	-51.0	-51.0
1040000	-70.0	-70.0	-70.0
1050000	-53.0	-53.0	-53.0
1060000	-34.0	-34.0	-34.0
1070000	-26.0	-26.0	-26.0
1080000	-25.0	-25.0	-25.0
1090000	-55.0	-55.0	-55.0
1100000	-54.0	-54.0	-54.0
1110000	-23.0	-23.0	-23.0
1120000	-51.0	-51.0	-51.0
1130000	-30.0	-30.0	-30.0
1140000	-29.0	-29.0	-29.0
1150000	-41.0	-41.0	-41.0
1160000	-66.0	-66.0	-66.0
1170000	-51.0	-51.0	-51.0
1180000	-50.0	-50.0	-50.0
1190000	-50.0	-50.0	-50.0
1200000	-53.0	-53.0	-53.0
1210000	-45.0	-45.0	-45.0
1220000	-54.0	-54.0	-54.0
1230000	-6.0	-6.0	-6.0
1240000	-39.0	-39.0	-39.0
1250000	-52.0	-52.0	-52.0
1260000	-21.0	-21.0	-21.0
1270000	-32.0	-32.0	-32.0
1280000	-56.0	-56.0	-56.0
1290000	-44.0	-44.0	-44.0
1300000	-53.0	-53.0	-53.0
1310000	-51.0	-51.0	-51.0
1320000	-67.0	-67.0	-67.0
1330000	-58.0	-58.0	-58.0
1340000	-58.0	-58.0	-58.0
1350000	-55.0	-55.0	-55.0
1360000	-69.0	-69.0	-69.0
1370000	-8.0	-8.0	-8.0
1380000	-27.0	-27.0	-27.0
1390000	-41.0	-41.0	-41.0
1400000	-42.0	-42.0	-42.0
1410000	-59.0	-59.0	-59.0
1420000	-66.0	-66.0	-66.0
1430000	-73.0	-73.0	-73.0
1440000	-32.0	-32.0	-32.0
1450000	-55.0	-55.0	-55.0
1460000	-40.0	-40.0	-40.0
1470000	-44.0	-44.0	-44.0
1480000	-48.0	-48.0	-48.0
1490000	-43.0	-43.0	-43.0
1500000	-37.0	-37.0	-37.0
1510000	-66.0	-66.0	-66.0
1520000	-59.0	-59.0	-59.0
1530000	-44.0	-44.0	-44.0
1540000	-44.0	-44.0	-44.0
1550000	-36.0	-36.0	-36.0
1560000	-50.0	-50.0	-50.0
1570000	-49.0	-49.0	-49.0
1580000	-63.0	-63.0	-63.0
1590000	-45.0	-45.0	-45.0
1600000	-64.0	-64.0	-64.0
1610000	-49.0	-49.0	-49.0
1620000	-32.0	-32.0	-32.0
1630000	-48.0	-48.0	-48.0
1640000	-19.0	-19.0	-19.0
1650000	-60.0	-60.0	-60.0
1660000	-43.0	-43.0	-43.0
1670000	-45.0	-45.0	-45.0
1680000	-61.0	-61.0	-61.0
1690000	-39.0	-39.0	-39.0
1700000	-51.0	-51.0	-51.0
1710000	-47.0	-47.0	-47.0
1720000	-60.0	-60.0	-60.0
1730000	-65.0	-65.0	-65.0
1740000	-42.0	-42.0	-42.0
1750000	-34.0	-34.0	-34.0
1760000	-56.0	-56.0	-56.0
1770000	-48.0	-48.0	-48.0
1780000	-22.0	-22.0	-22.0
1790000	-12.0	-12.0	-12.0
1800000	-69.0	-69.0	-69.0
1810000	-65.0	-65.0	-65.0
1820000	-34.0	-34.0	-34.0
1830000	-54.0	-54.0	-54.0
1840000	-38.0	-38.0	-38.0
1850000	-51.0	-51.0	-51.0
1860000	-24.0	-24.0	-24.0
1870000	-27.0	-27.0	-27.0
1880000	-74.0	-74.0	-74.0
1890000	-52.0	-52.0	-52.0
1900000	-37.0	-37.0	-37.0
1910000	-48.0	-48.0	-48.0
1920000	-53.0	-53.0	-53.0
1930000	-50.0	-50.0	-50.0
1940000	-68.0	-68.0	-68.0
1950000	-38.0	-38.0	-38.0
1960000	-19.0	-19.0	-19.0
1970000	-57.0	-57.0	-57.0
1980000	-60.0	-60.0	-60.0
1990000	-62.0	-62.0	-62.0
2000000	-48.0	-48.0	-48.0
2010000	-45.0	-45.0	-45.0
2020000	-41.0	-41.0	-41.0
2030000	-45.0	-45.0	-45.0
2040000	-69.0	-69.0	-69.0
2050000	-58.0	-58.0	-58.0
2060000	-32.0	-32.0	-32.0
2070000	-60.0	-60.0	-60.0
2080000	-27.0	-27.0	-27.0
2090000	-57.0	-57.0	-57.0
2100000	-70.0	-70.0	-70.0
2110000	-49.0	-49.0	-49.0
2120000	-48.0	-48.0	-48.0
2130000	-32.0	-32.0	-32.0
2140000	-42.0	-42.0	-42.0
2150000	-32.0	-32.0	-32.0
2160000	-41.0	-41.0	-41.0
2170000	-46.0	-46.0	-46.0
2180000	-40.0	-40.0	-40.0
2190000	-39.0	-39.0	-39.0
2200000	-58.0	-58.0	-58.0
2210000	-47.0	-47.0	-47.0
2220000	-59.0	-59.0	-59.0
2230000	-68.0	-68.0	-68.0
2240000	-49.0	-49.0	-49.0
2250000	-45.0	-45.0	-45.0
2260000	-66.0	-66.0	-66.0
2270000	-42.0	-42.0	-42.0
2280000	-61.0	-61.0	-61.0
2290000	-46.0	-46.0	-46.0
2300000	-57.0	-57.0	-57.0
2310000	-57.0	-57.0	-57.0
2320000	-58.0	-58.0	-58.0
2330000	-72.0	-72.0	-72.0
2340000	-66.0	-66.0	-66.0
2350000	-80.0	-80.0	-80.0
2360000	-62.0	-62.0	-62.0
2370000	-79.0	-79.0	-79.0
2380000	-51.0	-51.0	-51.0
2390000	-44.0	-44.0	-44.0
2400000	-70.0	-70.0	-70.0
2410000	-58.0	-58.0	-58.0
2420000	-58.0	-58.0	-58.0
2430000	-69.0	-69.0	-69.0
2440000	-27.0	-27.0	-27.0
2450000	-57.0	-57.0	-57.0
2460000	-48.0	-48.0	-48.0
2470000	-64.0	-64.0	-64.0
2480000	-62.0	-62.0	-62.0
2490000	-63.0	-63.0	-63.0
2500000	-65.0	-65.0	-65.0
2510000	-58.0	-58.0	-58.0
2520000	-61.0	-61.0	-61.0
2530000	-49.0	-49.0	-49.0
2540000	-41.0	-41.0	-41.0
2550000	-27.0	-27.0	-27.0
2560000	-67.0	-67.0	-67.0
2570000	-62.0	-62.0	-62.0
2580000	-45.0	-45.0	-45.0
2590000	-66.0	-66.0	-66.0
2600000	-48.0	-48.0	-48.0
2610000	-47.0	-47.0	-47.0
2620000	-63.0	-63.0	-63.0
2630000	-65.0	-65.0	-65.0
2640000	-43.0	-43.0	-43.0
2650000	-54.0	-54.0	-54.0
2660000	-41.0	-41.0	-41.0
2670000	-47.0	-47.0	-47.0
2680000	-55.0	-55.0	-55.0
2690000	-67.0	-67.0	-67.0
2700000	-62.0	-62.0	-62.0
2710000	-67.0	-67.0	-67.0
2720000	-53.0	-53.0	-53.0
2730000	-56.0	-56.0	-56.0
2740000	-66.0	-66.0	-66.0
2750000	-53.0	-53.0	-53.0
2760000	-52.0	-52.0	-52.0
2770000	-38.0	-38.0	-38.0
2780000	-32.0	-32.0	-32.0
2790000	-34.0	-34.0	-34.0
2800000	-36.0	-36.0	-36.0
2810000	-34.0	-34.0	-34.0
2820000	-52.0	-52.0	-52.0
2830000	-41.0	-41.0	-41.0
2840000	-32.0	-32.0	-32.0
2850000	-63.0	-63.0	-63.0
2860000	-58.0	-58.0	-58.0
2870000	-69.0	-69.0	-69.0
2880000	-65.0	-65.0	-65.0
2890000	-55.0	-55.0	-55.0
2900000	-62.0	-62.0	-62.0
2910000	-54.0	-54.0	-54.0
2920000	-57.0	-57.0	-57.0
2930000	-25.0	-25.0	-25.0
2940000	-49.0	-49.0	-49.0
2950000	-51.0	-51.0	-51.0
2960000	-48.0	-48.0	-48.0
2970000	-55.0	-55.0	-55.0
2980000	-50.0	-50.0	-50.0
2990000	-29.0	-29.0	-29.0
3000000	-49.0	-49.0	-49.0
3010000	-60.0	-60.0	-60.0
3020000	-58.0	-58.0	-58.0
3030000	-63.0	-63.0	-63.0
3040000	-26.0	-26.0	-26.0
3050000	-68.0	-68.0	-68.0
3060000	-50.0	-50.0	-50.0
3070000	-71.0	-71.0	-71.0
3080000	-42.0	-42.0	-42.0
3090000	-55.0	-55.0	-55.0
3100000	-45.0	-45.0	-45.0
3110000	-58.0	-58.0	-58.0
3120000	-31.0	-31.0	-31.0
3130000	-53.0	-53.0	-53.0
3140000	-35.0	-35.0	-35.0
3150000	-35.0	-35.0	-35.0
3160000	-23.0	-23.0	-23.0
3170000	-18.0	-18.0	-18.0
3180000	-56.0	-56.0	-56.0
3190000	-30.0	-30.0	-30.0
3200000	-56.0	-56.0	-56.0
3210000	-18.0	-18.0	-18.0
3220000	-23.0	-23.0	-23.0
3230000	-44.0	-44.0	-44.0
3240000	-58.0	-58.0	-58.0
3250000	-52.0	-52.0	-52.0
3260000	-66.0	-66.0	-66.0
3270000	-52.0	-52.0	-52.0
3280000	-56.0	-56.0	-56.0
3290000	-60.0	-60.0	-60.0
3300000	-58.0	-58.0	-58.0
3310000	-66.0	-66.0	-66.0
3320000	-55.0	-55.0	-55.0
3330000	-66.0	-66.0	-66.0
3340000	-36.0	-36.0	-36.0
3350000	-26.0	-26.0	-26.0
3360000	-39.0	-39.0	-39.0
3370000	-48.0	-48.0	-48.0
3380000	-59.0	-59.0	-59.0
3390000	-44.0	-44.0	-44.0
3400000	-32.0	-32.0	-32.0
3410000	-54.0	-54.0	-54.0
3420000	-55.0	-55.0	-55.0
3430000	-60.0	-60.0	-60.0
3440000	-45.0	-45.0	-45.0
3450000	-33.0	-33.0	-33.0
3460000	-53.0	-53.0	-53.0
3470000	-74.0	-74.0	-74.0
3480000	-66.0	-66.0	-66.0
3490000	-41.0	-41.0	-41.0
3500000	-35.0	-35.0	-35.0
3510000	-21.0	-21.0	-21.0
3520000	-45.0	-45.0	-45.0
3530000	-26.0	-26.0	-26.0
3540000	-35.0	-35.0	-35.0
3550000	-56.0	-56.0	-56.0
3560000	-67.0	-67.0	-67.0
3570000	-35.0	-35.0	-35.0
3580000	-54.0	-54.0	-54.0
3590000	-27.0	-27.0	-27.0
3600000	-9.0	-9.0	-9.0
3610000	-56.0	-56.0	-56.0
3620000	-52.0	-52.0	-52.0
3630000	-35.0	-35.0	-35.0
3640000	-62.0	-62.0	-62.0
3650000	-63.0	-63.0	-63.0
3660000	-47.0	-47.0	-47.0
3670000	-51.0	-51.0	-51.0
3680000	-21.0	-21.0	-21.0
3690000	-23.0	-23.0	-23.0
3700000	-22.0	-22.0	-22.0
3710000	-49.0	-49.0	-49.0
3720000	-33.0	-33.0	-33.0
3730000	-59.0	-59.0	-59.0
3740000	-45.0	-45.0	-45.0
3750000	-70.0	-70.0	-70.0
3760000	-29.0	-29.0	-29.0
3770000	-57.0	-57.0	-57.0
3780000	-61.0	-61.0	-61.0
3790000	-33.0	-33.0	-33.0
3800000	-66.0	-66.0	-66.0
3810000	-39.0	-39.0	-39.0
3820000	-30.0	-30.0	-30.0
3830000	-14.0	-14.0	-14.0
3840000	-51.0	-51.0	-51.0
3850000	-39.0	-39.0	-39.0
3860000	-43.0	-43.0	-43.0
3870000	-30.0	-30.0	-30.0
3880000	-46.0	-46.0	-46.0
3890000	-43.0	-43.0	-43.0
3900000	-64.0	-64.0	-64.0
3910000	-49.0	-49.0	-49.0
3920000	-60.0	-60.0	-60.0
3930000	-17.0	-17.0	-17.0
3940000	-21.0	-21.0	-21.0
3950000	-49.0	-49.0	-49.0
3960000	-45.0	-45.0	-45.0
3970000	-65.0	-65.0	-65.0
3980000	-61.0	-61.0	-61.0
3990000	-43.0	-43.0	-43.0
4000000	-55.0	-55.0	-55.0
4010000	-25.0	-25.0	-25.0
4020000	-59.0	-59.0	-59.0
4030000	-25.0	-25.0	-25.0
4040000	-51.0	-51.0	-51.0
4050000	-46.0	-46.0	-46.0
4060000	-27.0	-27.0	-27.0
4070000	-49.0	-49.0	-49.0
4080000	-40.0	-40.0	-40.0
4090000	-60.0	-60.0	-60.0
4100000	-34.0	-34.0	-34.0
4110000	-49.0	-49.0	-49.0
4120000	-42.0	-42.0	-42.0
4130000	-54.0	-54.0	-54.0
4140000	-71.0	-71.0	-71.0
4150000	-57.0	-57.0	-57.0
4160000	-41.0	-41.0	-41.0
4170000	-42.0	-42.0	-42.0
4180000	-45.0	-45.0	-45.0
4190000	-50.0	-50.0	-50.0
4200000	-19.0	-19.0	-19.0
4210000	-51.0	-51.0	-51.0
4220000	-33.0	-33.0	-33.0
4230000	-36.0	-36.0	-36.0
4240000	-59.0	-59.0	-59.0
4250000	-35.0	-35.0	-35.0
4260000	-50.0	-50.0	-50.0
4270000	-50.0	-50.0	-50.0
4280000	-61.0	-61.0	-61.0
4290000	-22.0	-22.0	-22.0
4300000	-35.0	-35.0	-35.0
4310000	-41.0	-41.0	-41.0
4320000	-54.0	-54.0	-54.0
4330000	-23.0	-23.0	-23.0
4340000	-39.0	-39.0	-39.0
4350000	-36.0	-36.0	-36.0
4360000	-33.0	-33.0	-33.0
4370000	-43.0	-43.0	-43.0
4380000	-16.0	-16.0	-16.0
4390000	-39.0	-39.0	-39.0
4400000	-24.0	-24.0	-24.0
4410000	-31.0	-31.0	-31.0
4420000	-58.0	-58.0	-58.0
4430000	-43.0	-43.0	-43.0
4440000	-60.0	-60.0	-60.0
4450000	-60.0	-60.0	-60.0
4460000	-54.0	-54.0	-54.0
4470000	-42.0	-42.0	-42.0
4480000	-25.0	-25.0	-25.0
4490000	2.0	2.0	2.0
4500000	-24.0	-24.0	-24.0
4510000	-3.0	-3.0	-3.0
4520000	-1.0	-1.0	-1.0
4530000	-32.0	-32.0	-32.0
4540000	-50.0	-50.0	-50.0
4550000	-29.0	-29.0	-29.0
4560000	-51.0	-51.0	-51.0
4570000	-41.0	-41.0	-41.0
4580000	-36.0	-36.0	-36.0
4590000	-61.0	-61.0	-61.0
4600000	-56.0	-56.0	-56.0
4610000	-38.0	-38.0	-38.0
4620000	-57.0	-57.0	-57.0
4630000	-33.0	-33.0	-33.0
4640000	-39.0	-39.0	-39.0
4650000	-32.0	-32.0	-32.0
4660000	-42.0	-42.0	-42.0
4670000	-62.0	-62.0	-62.0
4680000	-53.0	-53.0	-53.0
4690000	-51.0	-51.0	-51.0
4700000	-37.0	-37.0	-37.0
4710000	-19.0	-19.0	-19.0
4720000	-51.0	-51.0	-51.0
4730000	-46.0	-46.0	-46.0
4740000	-29.0	-29.0	-29.0
4750000	-16.0	-16.0	-16.0
4760000	-29.0	-29.0	-29.0
4770000	-45.0	-45.0	-45.0
4780000	-45.0	-45.0	-45.0
4790000	-19.0	-19.0	-19.0
4800000	-65.0	-65.0	-65.0
4810000	-41.0	-41.0	-41.0
4820000	-44.0	-44.0	-44.0
4830000	-55.0	-55.0	-55.0
4840000	-50.0	-50.0	-50.0
4850000	-64.0	-64.0	-64.0
4860000	-62.0	-62.0	-62.0
4870000	-43.0	-43.0	-43.0
4880000	-48.0	-48.0	-48.0
4890000	-37.0	-37.0	-37.0
4900000	-44.0	-44.0	-44.0
4910000	-49.0	-49.0	-49.0
4920000	-57.0	-57.0	-57.0
4930000	-43.0	-43.0	-43.0
4940000	-33.0	-33.0	-33.0
4950000	-33.0	-33.0	-33.0
4960000	-36.0	-36.0	-36.0
4970000	-56.0	-56.0	-56.0
4980000	-60.0	-60.0	-60.0
4990000	-61.0	-61.0	-61.0
5000000	-57.0	-57.0	-57.0


==> results/symbol/a2c.txt <==
0	-13.0	-13.0	-13.0
10000	-2.0	-2.0	-2.0
20000	-1.0	-1.0	-1.0
30000	-2.0	-2.0	-2.0
40000	-1.0	-1.0	-1.0
50000	0.0	0.0	0.0
60000	0.0	0.0	0.0
70000	-1.0	-1.0	-1.0
80000	2.0	2.0	2.0
90000	0.0	0.0	0.0
100000	-1.0	-1.0	-1.0
110000	0.0	0.0	0.0
120000	4.0	4.0	4.0
130000	-1.0	-1.0	-1.0
140000	2.0	2.0	2.0
150000	0.0	0.0	0.0
160000	-1.0	-1.0	-1.0
170000	-1.0	-1.0	-1.0
180000	-1.0	-1.0	-1.0
190000	1.0	1.0	1.0
200000	2.0	2.0	2.0
210000	-1.0	-1.0	-1.0
220000	2.0	2.0	2.0
230000	1.0	1.0	1.0
240000	1.0	1.0	1.0
250000	0.0	0.0	0.0
260000	-2.0	-2.0	-2.0
270000	0.0	0.0	0.0
280000	3.0	3.0	3.0
290000	-1.0	-1.0	-1.0
300000	0.0	0.0	0.0
310000	-2.0	-2.0	-2.0
320000	1.0	1.0	1.0
330000	3.0	3.0	3.0
340000	-1.0	-1.0	-1.0
350000	1.0	1.0	1.0
360000	1.0	1.0	1.0
370000	-1.0	-1.0	-1.0
380000	0.0	0.0	0.0
390000	2.0	2.0	2.0
400000	2.0	2.0	2.0
410000	3.0	3.0	3.0
420000	3.0	3.0	3.0
430000	3.0	3.0	3.0
440000	1.0	1.0	1.0
450000	1.0	1.0	1.0
460000	0.0	0.0	0.0
470000	2.0	2.0	2.0
480000	1.0	1.0	1.0
490000	1.0	1.0	1.0
500000	-2.0	-2.0	-2.0
510000	2.0	2.0	2.0
520000	3.0	3.0	3.0
530000	3.0	3.0	3.0
540000	0.0	0.0	0.0
550000	2.0	2.0	2.0
560000	1.0	1.0	1.0
570000	0.0	0.0	0.0
580000	1.0	1.0	1.0
590000	0.0	0.0	0.0
600000	1.0	1.0	1.0
610000	2.0	2.0	2.0
620000	2.0	2.0	2.0
630000	1.0	1.0	1.0
640000	1.0	1.0	1.0
650000	1.0	1.0	1.0
660000	1.0	1.0	1.0
670000	1.0	1.0	1.0
680000	2.0	2.0	2.0
690000	1.0	1.0	1.0
700000	1.0	1.0	1.0
710000	-1.0	-1.0	-1.0
720000	0.0	0.0	0.0
730000	1.0	1.0	1.0
740000	1.0	1.0	1.0
750000	1.0	1.0	1.0
760000	2.0	2.0	2.0
770000	0.0	0.0	0.0
780000	1.0	1.0	1.0
790000	1.0	1.0	1.0
800000	1.0	1.0	1.0
810000	1.0	1.0	1.0
820000	1.0	1.0	1.0
830000	1.0	1.0	1.0
840000	0.0	0.0	0.0
850000	1.0	1.0	1.0
860000	1.0	1.0	1.0
870000	1.0	1.0	1.0
880000	1.0	1.0	1.0
890000	2.0	2.0	2.0
900000	2.0	2.0	2.0
910000	1.0	1.0	1.0
920000	3.0	3.0	3.0
930000	3.0	3.0	3.0
940000	1.0	1.0	1.0
950000	-1.0	-1.0	-1.0
960000	1.0	1.0	1.0
970000	-1.0	-1.0	-1.0
980000	1.0	1.0	1.0
990000	1.0	1.0	1.0
1000000	0.0	0.0	0.0
1010000	2.0	2.0	2.0
1020000	2.0	2.0	2.0
1030000	1.0	1.0	1.0
1040000	4.0	4.0	4.0
1050000	2.0	2.0	2.0
1060000	1.0	1.0	1.0
1070000	2.0	2.0	2.0
1080000	2.0	2.0	2.0
1090000	3.0	3.0	3.0
1100000	1.0	1.0	1.0
1110000	2.0	2.0	2.0
1120000	0.0	0.0	0.0
1130000	1.0	1.0	1.0
1140000	1.0	1.0	1.0
1150000	3.0	3.0	3.0
1160000	2.0	2.0	2.0
1170000	2.0	2.0	2.0
1180000	2.0	2.0	2.0
1190000	0.0	0.0	0.0
1200000	0.0	0.0	0.0
1210000	1.0	1.0	1.0
1220000	1.0	1.0	1.0
1230000	2.0	2.0	2.0
1240000	1.0	1.0	1.0
1250000	1.0	1.0	1.0
1260000	3.0	3.0	3.0
1270000	2.0	2.0	2.0
1280000	1.0	1.0	1.0
1290000	1.0	1.0	1.0
1300000	1.0	1.0	1.0
1310000	2.0	2.0	2.0
1320000	4.0	4.0	4.0
1330000	1.0	1.0	1.0
1340000	2.0	2.0	2.0
1350000	0.0	0.0	0.0
1360000	1.0	1.0	1.0
1370000	2.0	2.0	2.0
1380000	1.0	1.0	1.0
1390000	0.0	0.0	0.0
1400000	0.0	0.0	0.0
1410000	1.0	1.0	1.0
1420000	2.0	2.0	2.0
1430000	1.0	1.0	1.0
1440000	2.0	2.0	2.0
1450000	2.0	2.0	2.0
1460000	1.0	1.0	1.0
1470000	2.0	2.0	2.0
1480000	3.0	3.0	3.0
1490000	1.0	1.0	1.0
1500000	1.0	1.0	1.0
1510000	2.0	2.0	2.0
1520000	3.0	3.0	3.0
1530000	1.0	1.0	1.0
1540000	0.0	0.0	0.0
1550000	2.0	2.0	2.0
1560000	0.0	0.0	0.0
1570000	1.0	1.0	1.0
1580000	0.0	0.0	0.0
1590000	1.0	1.0	1.0
1600000	1.0	1.0	1.0
1610000	1.0	1.0	1.0
1620000	1.0	1.0	1.0
1630000	3.0	3.0	3.0
1640000	0.0	0.0	0.0
1650000	0.0	0.0	0.0
1660000	1.0	1.0	1.0
1670000	2.0	2.0	2.0
1680000	2.0	2.0	2.0
1690000	0.0	0.0	0.0
1700000	4.0	4.0	4.0
1710000	1.0	1.0	1.0
1720000	1.0	1.0	1.0
1730000	2.0	2.0	2.0
1740000	2.0	2.0	2.0
1750000	3.0	3.0	3.0
1760000	0.0	0.0	0.0
1770000	0.0	0.0	0.0
1780000	3.0	3.0	3.0
1790000	2.0	2.0	2.0
1800000	1.0	1.0	1.0
1810000	2.0	2.0	2.0
1820000	5.0	5.0	5.0
1830000	0.0	0.0	0.0
1840000	2.0	2.0	2.0
1850000	1.0	1.0	1.0
1860000	2.0	2.0	2.0
1870000	2.0	2.0	2.0
1880000	0.0	0.0	0.0
1890000	0.0	0.0	0.0
1900000	2.0	2.0	2.0
1910000	2.0	2.0	2.0
1920000	2.0	2.0	2.0
1930000	0.0	0.0	0.0
1940000	1.0	1.0	1.0
1950000	0.0	0.0	0.0
1960000	1.0	1.0	1.0
1970000	2.0	2.0	2.0
1980000	3.0	3.0	3.0
1990000	2.0	2.0	2.0
2000000	3.0	3.0	3.0
2010000	2.0	2.0	2.0
2020000	2.0	2.0	2.0
2030000	0.0	0.0	0.0
2040000	1.0	1.0	1.0
2050000	2.0	2.0	2.0
2060000	1.0	1.0	1.0
2070000	3.0	3.0	3.0
2080000	1.0	1.0	1.0
2090000	2.0	2.0	2.0
2100000	1.0	1.0	1.0
2110000	2.0	2.0	2.0
2120000	3.0	3.0	3.0
2130000	1.0	1.0	1.0
2140000	1.0	1.0	1.0
2150000	0.0	0.0	0.0
2160000	2.0	2.0	2.0
2170000	3.0	3.0	3.0
2180000	0.0	0.0	0.0
2190000	2.0	2.0	2.0
2200000	1.0	1.0	1.0
2210000	1.0	1.0	1.0
2220000	1.0	1.0	1.0
2230000	0.0	0.0	0.0
2240000	1.0	1.0	1.0
2250000	1.0	1.0	1.0
2260000	3.0	3.0	3.0
2270000	1.0	1.0	1.0
2280000	1.0	1.0	1.0
2290000	1.0	1.0	1.0
2300000	0.0	0.0	0.0
2310000	2.0	2.0	2.0
2320000	2.0	2.0	2.0
2330000	1.0	1.0	1.0
2340000	2.0	2.0	2.0
2350000	1.0	1.0	1.0
2360000	1.0	1.0	1.0
2370000	1.0	1.0	1.0
2380000	2.0	2.0	2.0
2390000	1.0	1.0	1.0
2400000	3.0	3.0	3.0
2410000	2.0	2.0	2.0
2420000	2.0	2.0	2.0
2430000	4.0	4.0	4.0
2440000	2.0	2.0	2.0
2450000	1.0	1.0	1.0
2460000	3.0	3.0	3.0
2470000	0.0	0.0	0.0
2480000	1.0	1.0	1.0
2490000	2.0	2.0	2.0
2500000	1.0	1.0	1.0
2510000	1.0	1.0	1.0
2520000	0.0	0.0	0.0
2530000	1.0	1.0	1.0
2540000	2.0	2.0	2.0
2550000	0.0	0.0	0.0
2560000	0.0	0.0	0.0
2570000	2.0	2.0	2.0
2580000	2.0	2.0	2.0
2590000	0.0	0.0	0.0
2600000	1.0	1.0	1.0
2610000	3.0	3.0	3.0
2620000	1.0	1.0	1.0
2630000	2.0	2.0	2.0
2640000	2.0	2.0	2.0
2650000	3.0	3.0	3.0
2660000	2.0	2.0	2.0
2670000	2.0	2.0	2.0
2680000	2.0	2.0	2.0
2690000	2.0	2.0	2.0
2700000	2.0	2.0	2.0
2710000	2.0	2.0	2.0
2720000	2.0	2.0	2.0
2730000	2.0	2.0	2.0
2740000	2.0	2.0	2.0
2750000	1.0	1.0	1.0
2760000	2.0	2.0	2.0
2770000	1.0	1.0	1.0
2780000	2.0	2.0	2.0
2790000	3.0	3.0	3.0
2800000	2.0	2.0	2.0
2810000	2.0	2.0	2.0
2820000	2.0	2.0	2.0
2830000	2.0	2.0	2.0
2840000	1.0	1.0	1.0
2850000	2.0	2.0	2.0
2860000	2.0	2.0	2.0
2870000	1.0	1.0	1.0
2880000	1.0	1.0	1.0
2890000	2.0	2.0	2.0
2900000	1.0	1.0	1.0
2910000	1.0	1.0	1.0
2920000	1.0	1.0	1.0
2930000	2.0	2.0	2.0
2940000	2.0	2.0	2.0
2950000	2.0	2.0	2.0
2960000	2.0	2.0	2.0
2970000	1.0	1.0	1.0
2980000	3.0	3.0	3.0
2990000	1.0	1.0	1.0
3000000	1.0	1.0	1.0
3010000	2.0	2.0	2.0
3020000	2.0	2.0	2.0
3030000	2.0	2.0	2.0
3040000	1.0	1.0	1.0
3050000	5.0	5.0	5.0
3060000	2.0	2.0	2.0
3070000	1.0	1.0	1.0
3080000	1.0	1.0	1.0
3090000	5.0	5.0	5.0
3100000	2.0	2.0	2.0
3110000	0.0	0.0	0.0
3120000	1.0	1.0	1.0
3130000	1.0	1.0	1.0
3140000	1.0	1.0	1.0
3150000	1.0	1.0	1.0
3160000	1.0	1.0	1.0
3170000	1.0	1.0	1.0
3180000	1.0	1.0	1.0
3190000	2.0	2.0	2.0
3200000	0.0	0.0	0.0
3210000	1.0	1.0	1.0
3220000	1.0	1.0	1.0
3230000	3.0	3.0	3.0
3240000	0.0	0.0	0.0
3250000	1.0	1.0	1.0
3260000	3.0	3.0	3.0
3270000	1.0	1.0	1.0
3280000	1.0	1.0	1.0
3290000	2.0	2.0	2.0
3300000	3.0	3.0	3.0
3310000	1.0	1.0	1.0
3320000	1.0	1.0	1.0
3330000	0.0	0.0	0.0
3340000	2.0	2.0	2.0
3350000	0.0	0.0	0.0
3360000	1.0	1.0	1.0
3370000	1.0	1.0	1.0
3380000	2.0	2.0	2.0
3390000	1.0	1.0	1.0
3400000	1.0	1.0	1.0
3410000	1.0	1.0	1.0
3420000	1.0	1.0	1.0
3430000	3.0	3.0	3.0
3440000	1.0	1.0	1.0
3450000	0.0	0.0	0.0
3460000	2.0	2.0	2.0
3470000	1.0	1.0	1.0
3480000	2.0	2.0	2.0
3490000	2.0	2.0	2.0
3500000	2.0	2.0	2.0
3510000	2.0	2.0	2.0
3520000	3.0	3.0	3.0
3530000	1.0	1.0	1.0
3540000	1.0	1.0	1.0
3550000	0.0	0.0	0.0
3560000	2.0	2.0	2.0
3570000	1.0	1.0	1.0
3580000	2.0	2.0	2.0
3590000	2.0	2.0	2.0
3600000	1.0	1.0	1.0
3610000	0.0	0.0	0.0
3620000	2.0	2.0	2.0
3630000	3.0	3.0	3.0
3640000	3.0	3.0	3.0
3650000	2.0	2.0	2.0
3660000	2.0	2.0	2.0
3670000	1.0	1.0	1.0
3680000	2.0	2.0	2.0
3690000	2.0	2.0	2.0
3700000	2.0	2.0	2.0
3710000	2.0	2.0	2.0
3720000	3.0	3.0	3.0
3730000	3.0	3.0	3.0
3740000	2.0	2.0	2.0
3750000	1.0	1.0	1.0
3760000	1.0	1.0	1.0
3770000	2.0	2.0	2.0
3780000	3.0	3.0	3.0
3790000	2.0	2.0	2.0
3800000	1.0	1.0	1.0
3810000	3.0	3.0	3.0
3820000	2.0	2.0	2.0
3830000	0.0	0.0	0.0
3840000	2.0	2.0	2.0
3850000	1.0	1.0	1.0
3860000	2.0	2.0	2.0
3870000	2.0	2.0	2.0
3880000	2.0	2.0	2.0
3890000	1.0	1.0	1.0
3900000	0.0	0.0	0.0
3910000	0.0	0.0	0.0
3920000	1.0	1.0	1.0
3930000	2.0	2.0	2.0
3940000	4.0	4.0	4.0
3950000	1.0	1.0	1.0
3960000	1.0	1.0	1.0
3970000	2.0	2.0	2.0
3980000	2.0	2.0	2.0
3990000	1.0	1.0	1.0
4000000	0.0	0.0	0.0
4010000	1.0	1.0	1.0
4020000	1.0	1.0	1.0
4030000	1.0	1.0	1.0
4040000	2.0	2.0	2.0
4050000	0.0	0.0	0.0
4060000	2.0	2.0	2.0
4070000	1.0	1.0	1.0
4080000	2.0	2.0	2.0
4090000	1.0	1.0	1.0
4100000	1.0	1.0	1.0
4110000	1.0	1.0	1.0
4120000	2.0	2.0	2.0
4130000	2.0	2.0	2.0
4140000	1.0	1.0	1.0
4150000	1.0	1.0	1.0
4160000	0.0	0.0	0.0
4170000	1.0	1.0	1.0
4180000	1.0	1.0	1.0
4190000	1.0	1.0	1.0
4200000	2.0	2.0	2.0
4210000	2.0	2.0	2.0
4220000	0.0	0.0	0.0
4230000	2.0	2.0	2.0
4240000	2.0	2.0	2.0
4250000	0.0	0.0	0.0
4260000	1.0	1.0	1.0
4270000	-1.0	-1.0	-1.0
4280000	0.0	0.0	0.0
4290000	1.0	1.0	1.0
4300000	1.0	1.0	1.0
4310000	2.0	2.0	2.0
4320000	1.0	1.0	1.0
4330000	1.0	1.0	1.0
4340000	1.0	1.0	1.0
4350000	1.0	1.0	1.0
4360000	1.0	1.0	1.0
4370000	0.0	0.0	0.0
4380000	1.0	1.0	1.0
4390000	0.0	0.0	0.0
4400000	1.0	1.0	1.0
4410000	2.0	2.0	2.0
4420000	0.0	0.0	0.0
4430000	2.0	2.0	2.0
4440000	1.0	1.0	1.0
4450000	2.0	2.0	2.0
4460000	1.0	1.0	1.0
4470000	2.0	2.0	2.0
4480000	1.0	1.0	1.0
4490000	1.0	1.0	1.0
4500000	1.0	1.0	1.0
4510000	3.0	3.0	3.0
4520000	2.0	2.0	2.0
4530000	0.0	0.0	0.0
4540000	3.0	3.0	3.0
4550000	2.0	2.0	2.0
4560000	2.0	2.0	2.0
4570000	3.0	3.0	3.0
4580000	2.0	2.0	2.0
4590000	2.0	2.0	2.0
4600000	0.0	0.0	0.0
4610000	1.0	1.0	1.0
4620000	2.0	2.0	2.0
4630000	2.0	2.0	2.0
4640000	2.0	2.0	2.0
4650000	3.0	3.0	3.0
4660000	3.0	3.0	3.0
4670000	2.0	2.0	2.0
4680000	2.0	2.0	2.0
4690000	1.0	1.0	1.0
4700000	1.0	1.0	1.0
4710000	2.0	2.0	2.0
4720000	2.0	2.0	2.0
4730000	0.0	0.0	0.0
4740000	1.0	1.0	1.0
4750000	1.0	1.0	1.0
4760000	1.0	1.0	1.0
4770000	1.0	1.0	1.0
4780000	2.0	2.0	2.0
4790000	1.0	1.0	1.0
4800000	1.0	1.0	1.0
4810000	0.0	0.0	0.0
4820000	3.0	3.0	3.0
4830000	1.0	1.0	1.0
4840000	3.0	3.0	3.0
4850000	1.0	1.0	1.0
4860000	0.0	0.0	0.0
4870000	2.0	2.0	2.0
4880000	1.0	1.0	1.0
4890000	2.0	2.0	2.0
4900000	1.0	1.0	1.0
4910000	1.0	1.0	1.0
4920000	2.0	2.0	2.0
4930000	1.0	1.0	1.0
4940000	1.0	1.0	1.0
4950000	1.0	1.0	1.0
4960000	3.0	3.0	3.0
4970000	1.0	1.0	1.0
4980000	-3.0	-3.0	-3.0


==> results/symbol/acer.txt <==
0	-16.0	-16.0	-16.0
10000	5.0	5.0	5.0
20000	0.0	0.0	0.0
30000	1.0	1.0	1.0
40000	-1.0	-1.0	-1.0
50000	0.0	0.0	0.0
60000	1.0	1.0	1.0
70000	-1.0	-1.0	-1.0
80000	-3.0	-3.0	-3.0
90000	0.0	0.0	0.0
100000	0.0	0.0	0.0
110000	-2.0	-2.0	-2.0
120000	-1.0	-1.0	-1.0
130000	1.0	1.0	1.0
140000	0.0	0.0	0.0
150000	0.0	0.0	0.0
160000	-1.0	-1.0	-1.0
170000	0.0	0.0	0.0
180000	0.0	0.0	0.0
190000	2.0	2.0	2.0
200000	-1.0	-1.0	-1.0
210000	2.0	2.0	2.0
220000	-2.0	-2.0	-2.0
230000	-1.0	-1.0	-1.0
240000	1.0	1.0	1.0
250000	-2.0	-2.0	-2.0
260000	0.0	0.0	0.0
270000	0.0	0.0	0.0
280000	1.0	1.0	1.0
290000	1.0	1.0	1.0
300000	2.0	2.0	2.0
310000	0.0	0.0	0.0
320000	3.0	3.0	3.0
330000	0.0	0.0	0.0
340000	0.0	0.0	0.0
350000	1.0	1.0	1.0
360000	2.0	2.0	2.0
370000	1.0	1.0	1.0
380000	-1.0	-1.0	-1.0
390000	0.0	0.0	0.0
400000	0.0	0.0	0.0
410000	0.0	0.0	0.0
420000	1.0	1.0	1.0
430000	3.0	3.0	3.0
440000	2.0	2.0	2.0
450000	1.0	1.0	1.0
460000	2.0	2.0	2.0
470000	1.0	1.0	1.0
480000	1.0	1.0	1.0
490000	2.0	2.0	2.0
500000	1.0	1.0	1.0
510000	2.0	2.0	2.0
520000	2.0	2.0	2.0
530000	1.0	1.0	1.0
540000	3.0	3.0	3.0
550000	4.0	4.0	4.0
560000	0.0	0.0	0.0
570000	1.0	1.0	1.0
580000	0.0	0.0	0.0
590000	2.0	2.0	2.0
600000	0.0	0.0	0.0
610000	1.0	1.0	1.0
620000	1.0	1.0	1.0
630000	1.0	1.0	1.0
640000	0.0	0.0	0.0
650000	1.0	1.0	1.0
660000	0.0	0.0	0.0
670000	2.0	2.0	2.0
680000	3.0	3.0	3.0
690000	1.0	1.0	1.0
700000	1.0	1.0	1.0
710000	1.0	1.0	1.0
720000	1.0	1.0	1.0
730000	1.0	1.0	1.0
740000	3.0	3.0	3.0
750000	2.0	2.0	2.0
760000	1.0	1.0	1.0
770000	0.0	0.0	0.0
780000	1.0	1.0	1.0
790000	1.0	1.0	1.0
800000	1.0	1.0	1.0
810000	1.0	1.0	1.0
820000	0.0	0.0	0.0
830000	0.0	0.0	0.0
840000	1.0	1.0	1.0
850000	2.0	2.0	2.0
860000	1.0	1.0	1.0
870000	1.0	1.0	1.0
880000	0.0	0.0	0.0
890000	2.0	2.0	2.0
900000	1.0	1.0	1.0
910000	1.0	1.0	1.0
920000	0.0	0.0	0.0
930000	0.0	0.0	0.0
940000	2.0	2.0	2.0
950000	2.0	2.0	2.0
960000	0.0	0.0	0.0
970000	0.0	0.0	0.0
980000	1.0	1.0	1.0
990000	2.0	2.0	2.0
1000000	1.0	1.0	1.0
1010000	1.0	1.0	1.0
1020000	1.0	1.0	1.0
1030000	1.0	1.0	1.0
1040000	1.0	1.0	1.0
1050000	0.0	0.0	0.0
1060000	1.0	1.0	1.0
1070000	1.0	1.0	1.0
1080000	3.0	3.0	3.0
1090000	2.0	2.0	2.0
1100000	2.0	2.0	2.0
1110000	1.0	1.0	1.0
1120000	2.0	2.0	2.0
1130000	1.0	1.0	1.0
1140000	3.0	3.0	3.0
1150000	1.0	1.0	1.0
1160000	2.0	2.0	2.0
1170000	0.0	0.0	0.0
1180000	2.0	2.0	2.0
1190000	2.0	2.0	2.0
1200000	2.0	2.0	2.0
1210000	1.0	1.0	1.0
1220000	2.0	2.0	2.0
1230000	1.0	1.0	1.0
1240000	0.0	0.0	0.0
1250000	1.0	1.0	1.0
1260000	1.0	1.0	1.0
1270000	1.0	1.0	1.0
1280000	1.0	1.0	1.0
1290000	1.0	1.0	1.0
1300000	0.0	0.0	0.0
1310000	1.0	1.0	1.0
1320000	2.0	2.0	2.0
1330000	1.0	1.0	1.0
1340000	1.0	1.0	1.0
1350000	1.0	1.0	1.0
1360000	1.0	1.0	1.0
1370000	1.0	1.0	1.0
1380000	1.0	1.0	1.0
1390000	1.0	1.0	1.0
1400000	1.0	1.0	1.0
1410000	1.0	1.0	1.0
1420000	2.0	2.0	2.0
1430000	1.0	1.0	1.0
1440000	1.0	1.0	1.0
1450000	1.0	1.0	1.0
1460000	1.0	1.0	1.0
1470000	1.0	1.0	1.0
1480000	1.0	1.0	1.0
1490000	1.0	1.0	1.0
1500000	1.0	1.0	1.0
1510000	2.0	2.0	2.0
1520000	1.0	1.0	1.0
1530000	1.0	1.0	1.0
1540000	0.0	0.0	0.0
1550000	1.0	1.0	1.0
1560000	2.0	2.0	2.0
1570000	0.0	0.0	0.0
1580000	0.0	0.0	0.0
1590000	1.0	1.0	1.0
1600000	1.0	1.0	1.0
1610000	1.0	1.0	1.0
1620000	1.0	1.0	1.0
1630000	2.0	2.0	2.0
1640000	1.0	1.0	1.0
1650000	2.0	2.0	2.0
1660000	2.0	2.0	2.0
1670000	1.0	1.0	1.0
1680000	3.0	3.0	3.0
1690000	1.0	1.0	1.0
1700000	0.0	0.0	0.0
1710000	1.0	1.0	1.0
1720000	0.0	0.0	0.0
1730000	1.0	1.0	1.0
1740000	0.0	0.0	0.0
1750000	1.0	1.0	1.0
1760000	1.0	1.0	1.0
1770000	1.0	1.0	1.0
1780000	2.0	2.0	2.0
1790000	1.0	1.0	1.0
1800000	1.0	1.0	1.0
1810000	1.0	1.0	1.0
1820000	2.0	2.0	2.0
1830000	1.0	1.0	1.0
1840000	0.0	0.0	0.0
1850000	3.0	3.0	3.0
1860000	1.0	1.0	1.0
1870000	0.0	0.0	0.0
1880000	1.0	1.0	1.0
1890000	1.0	1.0	1.0
1900000	1.0	1.0	1.0
1910000	0.0	0.0	0.0
1920000	0.0	0.0	0.0
1930000	1.0	1.0	1.0
1940000	3.0	3.0	3.0
1950000	1.0	1.0	1.0
1960000	1.0	1.0	1.0
1970000	1.0	1.0	1.0
1980000	1.0	1.0	1.0
1990000	0.0	0.0	0.0
2000000	1.0	1.0	1.0
2010000	2.0	2.0	2.0
2020000	1.0	1.0	1.0
2030000	1.0	1.0	1.0
2040000	2.0	2.0	2.0
2050000	1.0	1.0	1.0
2060000	2.0	2.0	2.0
2070000	1.0	1.0	1.0
2080000	1.0	1.0	1.0
2090000	0.0	0.0	0.0
2100000	2.0	2.0	2.0
2110000	1.0	1.0	1.0
2120000	1.0	1.0	1.0
2130000	2.0	2.0	2.0
2140000	2.0	2.0	2.0
2150000	1.0	1.0	1.0
2160000	0.0	0.0	0.0
2170000	1.0	1.0	1.0
2180000	2.0	2.0	2.0
2190000	1.0	1.0	1.0
2200000	0.0	0.0	0.0
2210000	2.0	2.0	2.0
2220000	1.0	1.0	1.0
2230000	1.0	1.0	1.0
2240000	1.0	1.0	1.0
2250000	2.0	2.0	2.0
2260000	0.0	0.0	0.0
2270000	1.0	1.0	1.0
2280000	1.0	1.0	1.0
2290000	2.0	2.0	2.0
2300000	2.0	2.0	2.0
2310000	1.0	1.0	1.0
2320000	0.0	0.0	0.0
2330000	1.0	1.0	1.0
2340000	1.0	1.0	1.0
2350000	2.0	2.0	2.0
2360000	1.0	1.0	1.0
2370000	1.0	1.0	1.0
2380000	2.0	2.0	2.0
2390000	1.0	1.0	1.0
2400000	2.0	2.0	2.0
2410000	1.0	1.0	1.0
2420000	3.0	3.0	3.0
2430000	1.0	1.0	1.0
2440000	1.0	1.0	1.0
2450000	1.0	1.0	1.0
2460000	1.0	1.0	1.0
2470000	1.0	1.0	1.0
2480000	3.0	3.0	3.0
2490000	1.0	1.0	1.0
2500000	0.0	0.0	0.0
2510000	2.0	2.0	2.0
2520000	0.0	0.0	0.0
2530000	1.0	1.0	1.0
2540000	1.0	1.0	1.0
2550000	1.0	1.0	1.0
2560000	2.0	2.0	2.0
2570000	2.0	2.0	2.0
2580000	0.0	0.0	0.0
2590000	2.0	2.0	2.0
2600000	2.0	2.0	2.0
2610000	1.0	1.0	1.0
2620000	0.0	0.0	0.0
2630000	1.0	1.0	1.0
2640000	1.0	1.0	1.0
2650000	1.0	1.0	1.0
2660000	0.0	0.0	0.0
2670000	1.0	1.0	1.0
2680000	1.0	1.0	1.0
2690000	1.0	1.0	1.0
2700000	2.0	2.0	2.0
2710000	1.0	1.0	1.0
2720000	1.0	1.0	1.0
2730000	3.0	3.0	3.0
2740000	0.0	0.0	0.0
2750000	2.0	2.0	2.0
2760000	1.0	1.0	1.0
2770000	1.0	1.0	1.0
2780000	1.0	1.0	1.0
2790000	2.0	2.0	2.0
2800000	1.0	1.0	1.0
2810000	2.0	2.0	2.0
2820000	0.0	0.0	0.0
2830000	1.0	1.0	1.0
2840000	3.0	3.0	3.0
2850000	1.0	1.0	1.0
2860000	1.0	1.0	1.0
2870000	1.0	1.0	1.0
2880000	1.0	1.0	1.0
2890000	1.0	1.0	1.0
2900000	1.0	1.0	1.0
2910000	0.0	0.0	0.0
2920000	1.0	1.0	1.0
2930000	2.0	2.0	2.0
2940000	1.0	1.0	1.0
2950000	2.0	2.0	2.0
2960000	2.0	2.0	2.0
2970000	1.0	1.0	1.0
2980000	1.0	1.0	1.0
2990000	1.0	1.0	1.0
3000000	1.0	1.0	1.0
3010000	2.0	2.0	2.0
3020000	1.0	1.0	1.0
3030000	2.0	2.0	2.0
3040000	1.0	1.0	1.0
3050000	0.0	0.0	0.0
3060000	1.0	1.0	1.0
3070000	0.0	0.0	0.0
3080000	0.0	0.0	0.0
3090000	1.0	1.0	1.0
3100000	1.0	1.0	1.0
3110000	2.0	2.0	2.0
3120000	1.0	1.0	1.0
3130000	1.0	1.0	1.0
3140000	2.0	2.0	2.0
3150000	0.0	0.0	0.0
3160000	0.0	0.0	0.0
3170000	1.0	1.0	1.0
3180000	1.0	1.0	1.0
3190000	1.0	1.0	1.0
3200000	1.0	1.0	1.0
3210000	1.0	1.0	1.0
3220000	1.0	1.0	1.0
3230000	1.0	1.0	1.0
3240000	0.0	0.0	0.0
3250000	0.0	0.0	0.0
3260000	1.0	1.0	1.0
3270000	1.0	1.0	1.0
3280000	1.0	1.0	1.0
3290000	0.0	0.0	0.0
3300000	0.0	0.0	0.0
3310000	1.0	1.0	1.0
3320000	1.0	1.0	1.0
3330000	1.0	1.0	1.0
3340000	2.0	2.0	2.0
3350000	3.0	3.0	3.0
3360000	1.0	1.0	1.0
3370000	0.0	0.0	0.0
3380000	1.0	1.0	1.0
3390000	2.0	2.0	2.0
3400000	1.0	1.0	1.0
3410000	1.0	1.0	1.0
3420000	1.0	1.0	1.0
3430000	0.0	0.0	0.0
3440000	1.0	1.0	1.0
3450000	1.0	1.0	1.0
3460000	1.0	1.0	1.0
3470000	1.0	1.0	1.0
3480000	2.0	2.0	2.0
3490000	0.0	0.0	0.0
3500000	1.0	1.0	1.0
3510000	1.0	1.0	1.0
3520000	1.0	1.0	1.0
3530000	1.0	1.0	1.0
3540000	1.0	1.0	1.0
3550000	1.0	1.0	1.0
3560000	1.0	1.0	1.0
3570000	1.0	1.0	1.0
3580000	1.0	1.0	1.0
3590000	1.0	1.0	1.0
3600000	1.0	1.0	1.0
3610000	1.0	1.0	1.0
3620000	1.0	1.0	1.0
3630000	0.0	0.0	0.0
3640000	0.0	0.0	0.0
3650000	1.0	1.0	1.0
3660000	1.0	1.0	1.0
3670000	1.0	1.0	1.0
3680000	1.0	1.0	1.0
3690000	1.0	1.0	1.0
3700000	2.0	2.0	2.0
3710000	1.0	1.0	1.0
3720000	1.0	1.0	1.0
3730000	2.0	2.0	2.0
3740000	1.0	1.0	1.0
3750000	1.0	1.0	1.0
3760000	0.0	0.0	0.0
3770000	3.0	3.0	3.0
3780000	1.0	1.0	1.0
3790000	1.0	1.0	1.0
3800000	1.0	1.0	1.0
3810000	1.0	1.0	1.0
3820000	1.0	1.0	1.0
3830000	1.0	1.0	1.0
3840000	1.0	1.0	1.0
3850000	1.0	1.0	1.0
3860000	3.0	3.0	3.0
3870000	1.0	1.0	1.0
3880000	1.0	1.0	1.0
3890000	0.0	0.0	0.0
3900000	1.0	1.0	1.0
3910000	1.0	1.0	1.0
3920000	1.0	1.0	1.0
3930000	1.0	1.0	1.0
3940000	1.0	1.0	1.0
3950000	1.0	1.0	1.0
3960000	3.0	3.0	3.0
3970000	1.0	1.0	1.0
3980000	2.0	2.0	2.0
3990000	1.0	1.0	1.0
4000000	1.0	1.0	1.0
4010000	1.0	1.0	1.0
4020000	0.0	0.0	0.0
4030000	1.0	1.0	1.0
4040000	1.0	1.0	1.0
4050000	1.0	1.0	1.0
4060000	1.0	1.0	1.0
4070000	1.0	1.0	1.0
4080000	1.0	1.0	1.0
4090000	1.0	1.0	1.0
4100000	2.0	2.0	2.0
4110000	1.0	1.0	1.0
4120000	1.0	1.0	1.0
4130000	1.0	1.0	1.0
4140000	1.0	1.0	1.0
4150000	1.0	1.0	1.0
4160000	1.0	1.0	1.0
4170000	0.0	0.0	0.0
4180000	2.0	2.0	2.0
4190000	0.0	0.0	0.0
4200000	1.0	1.0	1.0
4210000	1.0	1.0	1.0
4220000	1.0	1.0	1.0
4230000	1.0	1.0	1.0
4240000	1.0	1.0	1.0
4250000	0.0	0.0	0.0
4260000	1.0	1.0	1.0
4270000	1.0	1.0	1.0
4280000	1.0	1.0	1.0
4290000	1.0	1.0	1.0
4300000	1.0	1.0	1.0
4310000	1.0	1.0	1.0
4320000	1.0	1.0	1.0
4330000	0.0	0.0	0.0
4340000	1.0	1.0	1.0
4350000	0.0	0.0	0.0
4360000	1.0	1.0	1.0
4370000	1.0	1.0	1.0
4380000	1.0	1.0	1.0
4390000	0.0	0.0	0.0
4400000	1.0	1.0	1.0
4410000	1.0	1.0	1.0
4420000	0.0	0.0	0.0
4430000	1.0	1.0	1.0
4440000	1.0	1.0	1.0
4450000	1.0	1.0	1.0
4460000	1.0	1.0	1.0
4470000	1.0	1.0	1.0
4480000	0.0	0.0	0.0
4490000	1.0	1.0	1.0
4500000	2.0	2.0	2.0
4510000	1.0	1.0	1.0
4520000	2.0	2.0	2.0
4530000	1.0	1.0	1.0
4540000	1.0	1.0	1.0
4550000	1.0	1.0	1.0
4560000	1.0	1.0	1.0
4570000	1.0	1.0	1.0
4580000	1.0	1.0	1.0
4590000	1.0	1.0	1.0
4600000	1.0	1.0	1.0
4610000	1.0	1.0	1.0
4620000	0.0	0.0	0.0
4630000	2.0	2.0	2.0
4640000	1.0	1.0	1.0
4650000	2.0	2.0	2.0
4660000	1.0	1.0	1.0
4670000	1.0	1.0	1.0
4680000	1.0	1.0	1.0
4690000	1.0	1.0	1.0
4700000	1.0	1.0	1.0
4710000	1.0	1.0	1.0
4720000	1.0	1.0	1.0
4730000	1.0	1.0	1.0
4740000	2.0	2.0	2.0
4750000	1.0	1.0	1.0
4760000	2.0	2.0	2.0
4770000	1.0	1.0	1.0
4780000	1.0	1.0	1.0
4790000	1.0	1.0	1.0
4800000	1.0	1.0	1.0
4810000	1.0	1.0	1.0
4820000	1.0	1.0	1.0
4830000	1.0	1.0	1.0
4840000	1.0	1.0	1.0
4850000	1.0	1.0	1.0
4860000	1.0	1.0	1.0
4870000	2.0	2.0	2.0
4880000	1.0	1.0	1.0
4890000	1.0	1.0	1.0
4900000	2.0	2.0	2.0
4910000	0.0	0.0	0.0
4920000	1.0	1.0	1.0
4930000	2.0	2.0	2.0
4940000	1.0	1.0	1.0
4950000	1.0	1.0	1.0
4960000	0.0	0.0	0.0
4970000	0.0	0.0	0.0


==> results/symbol/dqn.txt <==
10000	-4.0	-4.0	-4.0
20000	-7.0	-7.0	-7.0
30000	-8.0	-8.0	-8.0
40000	-1.0	-1.0	-1.0
50000	-4.0	-4.0	-4.0
60000	-2.0	-2.0	-2.0
70000	-17.0	-17.0	-17.0
80000	-13.0	-13.0	-13.0
90000	-14.0	-14.0	-14.0
100000	-10.0	-10.0	-10.0
110000	-16.0	-16.0	-16.0
120000	-23.0	-23.0	-23.0
130000	-2.0	-2.0	-2.0
140000	-12.0	-12.0	-12.0
150000	-13.0	-13.0	-13.0
160000	-9.0	-9.0	-9.0
170000	-16.0	-16.0	-16.0
180000	-23.0	-23.0	-23.0
190000	-30.0	-30.0	-30.0
200000	-29.0	-29.0	-29.0
210000	-21.0	-21.0	-21.0
220000	-21.0	-21.0	-21.0
230000	-20.0	-20.0	-20.0
240000	-14.0	-14.0	-14.0
250000	-10.0	-10.0	-10.0
260000	-25.0	-25.0	-25.0
270000	-13.0	-13.0	-13.0
280000	-14.0	-14.0	-14.0
290000	-22.0	-22.0	-22.0
300000	-25.0	-25.0	-25.0
310000	-26.0	-26.0	-26.0
320000	-20.0	-20.0	-20.0
330000	-27.0	-27.0	-27.0
340000	-20.0	-20.0	-20.0
350000	-13.0	-13.0	-13.0
360000	-21.0	-21.0	-21.0
370000	-36.0	-36.0	-36.0
380000	-31.0	-31.0	-31.0
390000	-30.0	-30.0	-30.0
400000	-19.0	-19.0	-19.0
410000	-20.0	-20.0	-20.0
420000	-22.0	-22.0	-22.0
430000	-27.0	-27.0	-27.0
440000	-25.0	-25.0	-25.0
450000	-32.0	-32.0	-32.0
460000	-27.0	-27.0	-27.0
470000	-32.0	-32.0	-32.0
480000	-39.0	-39.0	-39.0
490000	-40.0	-40.0	-40.0
500000	-37.0	-37.0	-37.0
510000	-28.0	-28.0	-28.0
520000	-24.0	-24.0	-24.0
530000	-22.0	-22.0	-22.0
540000	-42.0	-42.0	-42.0
550000	-30.0	-30.0	-30.0
560000	-28.0	-28.0	-28.0
570000	-26.0	-26.0	-26.0
580000	-34.0	-34.0	-34.0
590000	-25.0	-25.0	-25.0
600000	-22.0	-22.0	-22.0
610000	-24.0	-24.0	-24.0
620000	-12.0	-12.0	-12.0
630000	-27.0	-27.0	-27.0
640000	-28.0	-28.0	-28.0
650000	-29.0	-29.0	-29.0
660000	-26.0	-26.0	-26.0
670000	-31.0	-31.0	-31.0
680000	-24.0	-24.0	-24.0
690000	-37.0	-37.0	-37.0
700000	-21.0	-21.0	-21.0
710000	-17.0	-17.0	-17.0
720000	-13.0	-13.0	-13.0
730000	-38.0	-38.0	-38.0
740000	-27.0	-27.0	-27.0
750000	-24.0	-24.0	-24.0
760000	-23.0	-23.0	-23.0
770000	-14.0	-14.0	-14.0
780000	-7.0	-7.0	-7.0
790000	-24.0	-24.0	-24.0
800000	-25.0	-25.0	-25.0
810000	-31.0	-31.0	-31.0
820000	-36.0	-36.0	-36.0
830000	-28.0	-28.0	-28.0
840000	-24.0	-24.0	-24.0
850000	-28.0	-28.0	-28.0
860000	-27.0	-27.0	-27.0
870000	-29.0	-29.0	-29.0
880000	-19.0	-19.0	-19.0
890000	-24.0	-24.0	-24.0
900000	-6.0	-6.0	-6.0
910000	-18.0	-18.0	-18.0
920000	-39.0	-39.0	-39.0
930000	-27.0	-27.0	-27.0
940000	-23.0	-23.0	-23.0
950000	-28.0	-28.0	-28.0
960000	-14.0	-14.0	-14.0
970000	-33.0	-33.0	-33.0
980000	-21.0	-21.0	-21.0
990000	-25.0	-25.0	-25.0
1000000	-8.0	-8.0	-8.0
1010000	-26.0	-26.0	-26.0
1020000	-27.0	-27.0	-27.0
1030000	-20.0	-20.0	-20.0
1040000	-17.0	-17.0	-17.0
1050000	-8.0	-8.0	-8.0
1060000	-19.0	-19.0	-19.0
1070000	-10.0	-10.0	-10.0
1080000	-28.0	-28.0	-28.0
1090000	-28.0	-28.0	-28.0
1100000	-12.0	-12.0	-12.0
1110000	-30.0	-30.0	-30.0
1120000	-18.0	-18.0	-18.0
1130000	-18.0	-18.0	-18.0
1140000	-19.0	-19.0	-19.0
1150000	-20.0	-20.0	-20.0
1160000	-10.0	-10.0	-10.0
1170000	-7.0	-7.0	-7.0
1180000	-32.0	-32.0	-32.0
1190000	-25.0	-25.0	-25.0
1200000	-26.0	-26.0	-26.0
1210000	-2.0	-2.0	-2.0
1220000	-28.0	-28.0	-28.0
1230000	-22.0	-22.0	-22.0
1240000	-15.0	-15.0	-15.0
1250000	-21.0	-21.0	-21.0
1260000	-8.0	-8.0	-8.0
1270000	-16.0	-16.0	-16.0
1280000	-14.0	-14.0	-14.0
1290000	-16.0	-16.0	-16.0
1300000	-24.0	-24.0	-24.0
1310000	-24.0	-24.0	-24.0
1320000	-3.0	-3.0	-3.0
1330000	-13.0	-13.0	-13.0
1340000	-16.0	-16.0	-16.0
1350000	-18.0	-18.0	-18.0
1360000	-21.0	-21.0	-21.0
1370000	-21.0	-21.0	-21.0
1380000	-15.0	-15.0	-15.0
1390000	-17.0	-17.0	-17.0
1400000	-18.0	-18.0	-18.0
1410000	-13.0	-13.0	-13.0
1420000	-20.0	-20.0	-20.0
1430000	-23.0	-23.0	-23.0
1440000	-13.0	-13.0	-13.0
1450000	-9.0	-9.0	-9.0
1460000	-27.0	-27.0	-27.0
1470000	-9.0	-9.0	-9.0
1480000	-34.0	-34.0	-34.0
1490000	-11.0	-11.0	-11.0
1500000	-18.0	-18.0	-18.0
1510000	-21.0	-21.0	-21.0
1520000	-28.0	-28.0	-28.0
1530000	-16.0	-16.0	-16.0
1540000	-14.0	-14.0	-14.0
1550000	-27.0	-27.0	-27.0
1560000	-10.0	-10.0	-10.0
1570000	-10.0	-10.0	-10.0
1580000	-14.0	-14.0	-14.0
1590000	-23.0	-23.0	-23.0
1600000	-12.0	-12.0	-12.0
1610000	-5.0	-5.0	-5.0
1620000	-10.0	-10.0	-10.0
1630000	-14.0	-14.0	-14.0
1640000	-13.0	-13.0	-13.0
1650000	-10.0	-10.0	-10.0
1660000	-8.0	-8.0	-8.0
1670000	-21.0	-21.0	-21.0
1680000	-23.0	-23.0	-23.0
1690000	-30.0	-30.0	-30.0
1700000	-24.0	-24.0	-24.0
1710000	-6.0	-6.0	-6.0
1720000	-9.0	-9.0	-9.0
1730000	-25.0	-25.0	-25.0
1740000	-14.0	-14.0	-14.0
1750000	-14.0	-14.0	-14.0
1760000	-15.0	-15.0	-15.0
1770000	-11.0	-11.0	-11.0
1780000	-29.0	-29.0	-29.0
1790000	-26.0	-26.0	-26.0
1800000	-13.0	-13.0	-13.0
1810000	-16.0	-16.0	-16.0
1820000	-12.0	-12.0	-12.0
1830000	-27.0	-27.0	-27.0
1840000	-20.0	-20.0	-20.0
1850000	-23.0	-23.0	-23.0
1860000	-27.0	-27.0	-27.0
1870000	-11.0	-11.0	-11.0
1880000	-17.0	-17.0	-17.0
1890000	-16.0	-16.0	-16.0
1900000	-31.0	-31.0	-31.0
1910000	-24.0	-24.0	-24.0
1920000	-22.0	-22.0	-22.0
1930000	-10.0	-10.0	-10.0
1940000	-27.0	-27.0	-27.0
1950000	-10.0	-10.0	-10.0
1960000	-10.0	-10.0	-10.0
1970000	-11.0	-11.0	-11.0
1980000	-7.0	-7.0	-7.0
1990000	-5.0	-5.0	-5.0
2000000	-12.0	-12.0	-12.0
2010000	-18.0	-18.0	-18.0
2020000	-9.0	-9.0	-9.0
2030000	-13.0	-13.0	-13.0
2040000	-10.0	-10.0	-10.0
2050000	-5.0	-5.0	-5.0
2060000	-15.0	-15.0	-15.0
2070000	-13.0	-13.0	-13.0
2080000	-23.0	-23.0	-23.0
2090000	-12.0	-12.0	-12.0
2100000	-13.0	-13.0	-13.0
2110000	-8.0	-8.0	-8.0
2120000	-15.0	-15.0	-15.0
2130000	-11.0	-11.0	-11.0
2140000	-25.0	-25.0	-25.0
2150000	-23.0	-23.0	-23.0
2160000	-20.0	-20.0	-20.0
2170000	-9.0	-9.0	-9.0
2180000	-8.0	-8.0	-8.0
2190000	-11.0	-11.0	-11.0
2200000	-16.0	-16.0	-16.0
2210000	-21.0	-21.0	-21.0
2220000	-8.0	-8.0	-8.0
2230000	-4.0	-4.0	-4.0
2240000	-11.0	-11.0	-11.0
2250000	-12.0	-12.0	-12.0
2260000	-12.0	-12.0	-12.0
2270000	-2.0	-2.0	-2.0
2280000	-2.0	-2.0	-2.0
2290000	-15.0	-15.0	-15.0
2300000	-11.0	-11.0	-11.0
2310000	-13.0	-13.0	-13.0
2320000	-12.0	-12.0	-12.0
2330000	-20.0	-20.0	-20.0
2340000	-8.0	-8.0	-8.0
2350000	-13.0	-13.0	-13.0
2360000	-18.0	-18.0	-18.0
2370000	-29.0	-29.0	-29.0
2380000	-10.0	-10.0	-10.0
2390000	-8.0	-8.0	-8.0
2400000	-13.0	-13.0	-13.0
2410000	-8.0	-8.0	-8.0
2420000	-4.0	-4.0	-4.0
2430000	-7.0	-7.0	-7.0
2440000	-16.0	-16.0	-16.0
2450000	-21.0	-21.0	-21.0
2460000	-14.0	-14.0	-14.0
2470000	-30.0	-30.0	-30.0
2480000	-14.0	-14.0	-14.0
2490000	-16.0	-16.0	-16.0
2500000	-19.0	-19.0	-19.0
2510000	-4.0	-4.0	-4.0
2520000	-14.0	-14.0	-14.0
2530000	-4.0	-4.0	-4.0
2540000	-3.0	-3.0	-3.0
2550000	-21.0	-21.0	-21.0
2560000	-5.0	-5.0	-5.0
2570000	-10.0	-10.0	-10.0
2580000	-10.0	-10.0	-10.0
2590000	-17.0	-17.0	-17.0
2600000	-5.0	-5.0	-5.0
2610000	-10.0	-10.0	-10.0
2620000	-8.0	-8.0	-8.0
2630000	-7.0	-7.0	-7.0
2640000	-4.0	-4.0	-4.0
2650000	-28.0	-28.0	-28.0
2660000	-28.0	-28.0	-28.0
2670000	-17.0	-17.0	-17.0
2680000	-20.0	-20.0	-20.0
2690000	-4.0	-4.0	-4.0
2700000	-14.0	-14.0	-14.0
2710000	-10.0	-10.0	-10.0
2720000	1.0	1.0	1.0
2730000	-28.0	-28.0	-28.0
2740000	-5.0	-5.0	-5.0
2750000	-17.0	-17.0	-17.0
2760000	-6.0	-6.0	-6.0
2770000	-5.0	-5.0	-5.0
2780000	-1.0	-1.0	-1.0
2790000	-18.0	-18.0	-18.0
2800000	-13.0	-13.0	-13.0
2810000	-10.0	-10.0	-10.0
2820000	-16.0	-16.0	-16.0
2830000	-8.0	-8.0	-8.0
2840000	-10.0	-10.0	-10.0
2850000	-3.0	-3.0	-3.0
2860000	2.0	2.0	2.0
2870000	-6.0	-6.0	-6.0
2880000	-22.0	-22.0	-22.0
2890000	-4.0	-4.0	-4.0
2900000	-12.0	-12.0	-12.0
2910000	-33.0	-33.0	-33.0
2920000	-9.0	-9.0	-9.0
2930000	-11.0	-11.0	-11.0
2940000	-12.0	-12.0	-12.0
2950000	-7.0	-7.0	-7.0
2960000	-24.0	-24.0	-24.0
2970000	-18.0	-18.0	-18.0
2980000	-11.0	-11.0	-11.0
2990000	-12.0	-12.0	-12.0
3000000	-6.0	-6.0	-6.0
3010000	-4.0	-4.0	-4.0
3020000	-7.0	-7.0	-7.0
3030000	-1.0	-1.0	-1.0
3040000	-11.0	-11.0	-11.0
3050000	-7.0	-7.0	-7.0
3060000	-14.0	-14.0	-14.0
3070000	-13.0	-13.0	-13.0
3080000	-11.0	-11.0	-11.0
3090000	-13.0	-13.0	-13.0
3100000	-8.0	-8.0	-8.0
3110000	0.0	0.0	0.0
3120000	-13.0	-13.0	-13.0
3130000	-8.0	-8.0	-8.0
3140000	-14.0	-14.0	-14.0
3150000	-13.0	-13.0	-13.0
3160000	-7.0	-7.0	-7.0
3170000	-7.0	-7.0	-7.0
3180000	-3.0	-3.0	-3.0
3190000	-6.0	-6.0	-6.0
3200000	-17.0	-17.0	-17.0
3210000	-22.0	-22.0	-22.0
3220000	-9.0	-9.0	-9.0
3230000	-8.0	-8.0	-8.0
3240000	-8.0	-8.0	-8.0
3250000	-21.0	-21.0	-21.0
3260000	-7.0	-7.0	-7.0
3270000	-3.0	-3.0	-3.0
3280000	-12.0	-12.0	-12.0
3290000	-4.0	-4.0	-4.0
3300000	-8.0	-8.0	-8.0
3310000	-10.0	-10.0	-10.0
3320000	-1.0	-1.0	-1.0
3330000	-7.0	-7.0	-7.0
3340000	-9.0	-9.0	-9.0
3350000	-10.0	-10.0	-10.0
3360000	-12.0	-12.0	-12.0
3370000	-8.0	-8.0	-8.0
3380000	-15.0	-15.0	-15.0
3390000	-23.0	-23.0	-23.0
3400000	-12.0	-12.0	-12.0
3410000	-24.0	-24.0	-24.0
3420000	-14.0	-14.0	-14.0
3430000	-9.0	-9.0	-9.0
3440000	-18.0	-18.0	-18.0
3450000	-6.0	-6.0	-6.0
3460000	-26.0	-26.0	-26.0
3470000	-10.0	-10.0	-10.0
3480000	-9.0	-9.0	-9.0
3490000	-9.0	-9.0	-9.0
3500000	-13.0	-13.0	-13.0
3510000	-13.0	-13.0	-13.0
3520000	-7.0	-7.0	-7.0
3530000	-3.0	-3.0	-3.0
3540000	-3.0	-3.0	-3.0
3550000	-13.0	-13.0	-13.0
3560000	-8.0	-8.0	-8.0
3570000	-12.0	-12.0	-12.0
3580000	-1.0	-1.0	-1.0
3590000	-6.0	-6.0	-6.0
3600000	-4.0	-4.0	-4.0
3610000	-20.0	-20.0	-20.0
3620000	-8.0	-8.0	-8.0
3630000	-6.0	-6.0	-6.0
3640000	-5.0	-5.0	-5.0
3650000	-9.0	-9.0	-9.0
3660000	-5.0	-5.0	-5.0
3670000	-10.0	-10.0	-10.0
3680000	-11.0	-11.0	-11.0
3690000	-9.0	-9.0	-9.0
3700000	-5.0	-5.0	-5.0
3710000	-14.0	-14.0	-14.0
3720000	-7.0	-7.0	-7.0
3730000	-6.0	-6.0	-6.0
3740000	-1.0	-1.0	-1.0
3750000	-16.0	-16.0	-16.0
3760000	-22.0	-22.0	-22.0
3770000	-3.0	-3.0	-3.0
3780000	-7.0	-7.0	-7.0
3790000	-9.0	-9.0	-9.0
3800000	-8.0	-8.0	-8.0
3810000	-29.0	-29.0	-29.0
3820000	2.0	2.0	2.0
3830000	-4.0	-4.0	-4.0
3840000	-8.0	-8.0	-8.0
3850000	-16.0	-16.0	-16.0
3860000	-19.0	-19.0	-19.0
3870000	-8.0	-8.0	-8.0
3880000	-13.0	-13.0	-13.0
3890000	-6.0	-6.0	-6.0
3900000	-13.0	-13.0	-13.0
3910000	-9.0	-9.0	-9.0
3920000	-19.0	-19.0	-19.0
3930000	-3.0	-3.0	-3.0
3940000	-6.0	-6.0	-6.0
3950000	-7.0	-7.0	-7.0
3960000	-1.0	-1.0	-1.0
3970000	-2.0	-2.0	-2.0
3980000	-3.0	-3.0	-3.0
3990000	-3.0	-3.0	-3.0
4000000	-10.0	-10.0	-10.0
4010000	-18.0	-18.0	-18.0
4020000	-6.0	-6.0	-6.0
4030000	-9.0	-9.0	-9.0
4040000	-9.0	-9.0	-9.0
4050000	-9.0	-9.0	-9.0
4060000	-8.0	-8.0	-8.0
4070000	-13.0	-13.0	-13.0
4080000	-7.0	-7.0	-7.0
4090000	-10.0	-10.0	-10.0
4100000	-4.0	-4.0	-4.0
4110000	-7.0	-7.0	-7.0
4120000	-7.0	-7.0	-7.0
4130000	-14.0	-14.0	-14.0
4140000	-10.0	-10.0	-10.0
4150000	-9.0	-9.0	-9.0
4160000	-11.0	-11.0	-11.0
4170000	-8.0	-8.0	-8.0
4180000	-11.0	-11.0	-11.0
4190000	-4.0	-4.0	-4.0
4200000	-2.0	-2.0	-2.0
4210000	-3.0	-3.0	-3.0
4220000	-15.0	-15.0	-15.0
4230000	-15.0	-15.0	-15.0
4240000	-6.0	-6.0	-6.0
4250000	-7.0	-7.0	-7.0
4260000	-9.0	-9.0	-9.0
4270000	-12.0	-12.0	-12.0
4280000	1.0	1.0	1.0
4290000	-18.0	-18.0	-18.0
4300000	-8.0	-8.0	-8.0
4310000	-6.0	-6.0	-6.0
4320000	-8.0	-8.0	-8.0
4330000	-15.0	-15.0	-15.0
4340000	-9.0	-9.0	-9.0
4350000	-8.0	-8.0	-8.0
4360000	-7.0	-7.0	-7.0
4370000	-3.0	-3.0	-3.0
4380000	-1.0	-1.0	-1.0
4390000	-10.0	-10.0	-10.0
4400000	-2.0	-2.0	-2.0
4410000	-13.0	-13.0	-13.0
4420000	-6.0	-6.0	-6.0
4430000	-8.0	-8.0	-8.0
4440000	-3.0	-3.0	-3.0
4450000	-6.0	-6.0	-6.0
4460000	-5.0	-5.0	-5.0
4470000	-7.0	-7.0	-7.0
4480000	-5.0	-5.0	-5.0
4490000	-4.0	-4.0	-4.0
4500000	-4.0	-4.0	-4.0
4510000	-4.0	-4.0	-4.0
4520000	-10.0	-10.0	-10.0
4530000	-14.0	-14.0	-14.0
4540000	-9.0	-9.0	-9.0
4550000	-18.0	-18.0	-18.0
4560000	-1.0	-1.0	-1.0
4570000	-12.0	-12.0	-12.0
4580000	-5.0	-5.0	-5.0
4590000	-3.0	-3.0	-3.0
4600000	-13.0	-13.0	-13.0
4610000	-12.0	-12.0	-12.0
4620000	-20.0	-20.0	-20.0
4630000	-17.0	-17.0	-17.0
4640000	-9.0	-9.0	-9.0
4650000	-15.0	-15.0	-15.0
4660000	-20.0	-20.0	-20.0
4670000	-6.0	-6.0	-6.0
4680000	-7.0	-7.0	-7.0
4690000	-22.0	-22.0	-22.0
4700000	-15.0	-15.0	-15.0
4710000	-1.0	-1.0	-1.0
4720000	-11.0	-11.0	-11.0
4730000	-27.0	-27.0	-27.0
4740000	-5.0	-5.0	-5.0
4750000	-12.0	-12.0	-12.0
4760000	-12.0	-12.0	-12.0
4770000	-5.0	-5.0	-5.0
4780000	-8.0	-8.0	-8.0
4790000	-13.0	-13.0	-13.0
4800000	-16.0	-16.0	-16.0
4810000	-13.0	-13.0	-13.0
4820000	-4.0	-4.0	-4.0
4830000	-1.0	-1.0	-1.0
4840000	-9.0	-9.0	-9.0
4850000	-3.0	-3.0	-3.0
4860000	-6.0	-6.0	-6.0
4870000	-8.0	-8.0	-8.0
4880000	-2.0	-2.0	-2.0
4890000	-8.0	-8.0	-8.0
4900000	-19.0	-19.0	-19.0
4910000	-4.0	-4.0	-4.0
4920000	-16.0	-16.0	-16.0
4930000	-8.0	-8.0	-8.0
4940000	-18.0	-18.0	-18.0
4950000	-24.0	-24.0	-24.0
4960000	-21.0	-21.0	-21.0
4970000	-12.0	-12.0	-12.0
4980000	-14.0	-14.0	-14.0
4990000	-14.0	-14.0	-14.0
5000000	-9.0	-9.0	-9.0


==> results/symbol/human.txt <==
0.01	478.00	480.00	482.00
5.00	478.00	480.00	482.00

==> results/symbol/ls-dqn.txt <==
10000	-16.75	-11.00	-8.00
20000	-14.00	-10.00	-5.25
30000	-14.00	-11.50	-8.50
40000	-13.00	-8.50	-6.25
50000	-14.00	-11.50	-8.25
60000	-13.75	-10.00	-4.25
70000	-14.00	-10.50	-5.50
80000	-15.00	-11.00	-7.50
90000	-13.75	-10.00	-8.25
100000	-15.00	-12.00	-9.00
110000	-17.75	-12.00	-8.00
120000	-14.00	-10.50	-6.25
130000	-13.00	-10.00	-6.00
140000	-12.75	-11.00	-8.25
150000	-17.00	-13.50	-9.25
160000	-14.00	-10.00	-8.00
170000	-12.75	-9.50	-6.25
180000	-12.75	-9.00	-5.25
190000	-15.75	-8.50	-7.25
200000	-14.75	-10.00	-7.00
210000	-14.00	-9.00	-7.00
220000	-13.75	-10.00	-4.50
230000	-13.00	-11.50	-7.25
240000	-16.25	-9.50	-5.00
250000	-13.00	-9.00	-5.25
260000	-14.75	-11.50	-6.75
270000	-19.75	-13.00	-7.00
280000	-22.50	-16.00	-14.00
290000	-28.00	-16.50	-8.50
300000	-28.00	-22.00	-17.25
310000	-30.75	-23.50	-16.25
320000	-30.00	-25.50	-14.00
330000	-33.75	-27.00	-11.75
340000	-36.75	-27.00	-13.75
350000	-30.50	-17.00	-16.00
360000	-30.00	-25.00	-18.75
370000	-32.50	-25.50	-12.75
380000	-36.25	-20.50	-10.25
390000	-29.50	-13.50	-9.00
400000	-28.50	-18.00	-9.50
410000	-32.75	-20.00	-7.50
420000	-21.75	-16.00	-9.00
430000	-30.00	-15.00	-1.00
440000	-18.25	-12.50	-7.50
450000	-28.50	-10.00	0.75
460000	-24.25	-4.00	11.50
470000	-28.75	-5.50	16.75
480000	-25.25	-6.00	51.00
490000	-24.75	-1.00	55.75
500000	-28.00	-3.00	74.50
510000	-18.50	8.00	71.75
520000	-16.50	14.50	129.00
530000	-10.75	23.00	143.00
540000	-14.75	16.50	163.75
550000	-5.25	45.00	374.25
560000	-7.50	54.00	381.75
570000	-3.75	58.00	391.25
580000	-5.50	91.00	436.50
590000	-0.50	166.00	459.75
600000	-3.00	179.50	460.75
610000	-5.50	260.50	457.25
620000	3.25	357.50	454.50
630000	15.00	379.50	465.00
640000	11.25	351.50	465.75
650000	49.75	405.50	465.75
660000	24.00	382.00	463.50
670000	43.25	442.50	465.25
680000	51.25	458.50	468.50
690000	37.25	449.00	465.00
700000	57.75	452.00	472.25
710000	117.50	456.00	465.00
720000	108.50	451.00	469.75
730000	194.50	454.50	467.75
740000	202.25	464.00	469.75
750000	204.75	460.00	467.75
760000	238.00	458.00	466.75
770000	288.00	462.50	469.75
780000	264.50	462.50	469.50
790000	279.50	460.00	468.00
800000	358.50	463.50	470.50
810000	428.75	464.00	469.00
820000	375.00	460.00	470.00
830000	455.50	463.00	468.00
840000	399.25	458.00	467.75
850000	453.50	465.50	470.75
860000	455.50	464.00	471.75
870000	458.25	466.50	471.00
880000	456.25	465.00	469.75
890000	455.00	464.00	469.75
900000	455.50	465.50	470.50
910000	456.25	464.50	470.75
920000	460.25	465.00	467.00
930000	453.75	463.00	469.75
940000	460.50	466.00	470.50
950000	453.25	467.00	471.75
960000	457.25	466.00	471.00
970000	460.50	467.00	470.00
980000	461.25	467.50	471.00
990000	453.00	463.50	470.00
1000000	459.25	465.00	471.50
1010000	456.50	466.50	471.00
1020000	455.25	465.00	473.75
1030000	455.25	464.50	470.50
1040000	455.50	465.00	468.00
1050000	459.50	468.00	473.75
1060000	460.75	467.50	471.00
1070000	464.25	468.00	471.50
1080000	460.25	466.00	471.00
1090000	461.25	466.00	468.75
1100000	459.50	465.00	472.00
1110000	459.75	467.00	472.00
1120000	459.25	465.50	470.00
1130000	464.00	467.50	473.75
1140000	460.50	468.00	471.00
1150000	453.25	467.00	470.00
1160000	458.25	467.00	471.00
1170000	456.25	464.50	470.00
1180000	461.25	466.50	471.00
1190000	463.75	468.50	473.00
1200000	459.25	465.00	471.75
1210000	464.25	467.50	473.00
1220000	462.00	469.00	474.00
1230000	463.50	467.00	472.00
1240000	461.00	467.00	469.75
1250000	462.00	468.00	471.00
1260000	465.25	468.00	472.00
1270000	464.00	468.00	474.00
1280000	464.25	468.00	472.00
1290000	460.25	467.00	472.75
1300000	463.00	466.50	469.00
1310000	462.25	467.00	473.00
1320000	465.25	470.50	475.00
1330000	460.25	466.50	469.75
1340000	458.50	468.00	472.00
1350000	460.75	469.50	472.75
1360000	460.25	468.00	471.75
1370000	462.50	468.00	470.00
1380000	464.50	470.00	473.00
1390000	460.50	465.00	469.00
1400000	461.25	468.00	470.00
1410000	459.25	468.00	469.75
1420000	462.00	470.00	475.00
1430000	459.25	468.00	471.75
1440000	465.00	470.50	473.00
1450000	463.50	469.50	474.75
1460000	458.75	467.50	469.75
1470000	460.25	466.00	467.75
1480000	463.50	467.00	472.75
1490000	464.75	470.00	472.00
1500000	457.25	466.50	474.00
1510000	464.00	468.00	471.75
1520000	455.75	464.00	470.00
1530000	458.25	467.50	470.00
1540000	461.00	469.00	471.75
1550000	461.75	468.00	471.00
1560000	462.25	468.00	472.00
1570000	463.00	467.00	472.00
1580000	463.75	470.00	473.00
1590000	458.25	465.00	470.75
1600000	465.00	469.00	473.00
1610000	459.00	464.00	469.50
1620000	461.25	466.50	471.50
1630000	461.25	468.50	473.50
1640000	463.25	471.00	474.75
1650000	465.25	470.00	472.00
1660000	463.25	466.00	470.00
1670000	463.75	470.50	474.00
1680000	461.25	468.50	472.00
1690000	464.25	468.00	471.75
1700000	463.25	467.00	469.00
1710000	464.25	469.00	472.75
1720000	459.75	466.50	470.00
1730000	462.25	467.00	472.00
1740000	456.25	468.00	472.75
1750000	461.00	468.50	472.75
1760000	463.25	468.50	472.00
1770000	462.50	468.00	471.75
1780000	464.50	469.50	475.00
1790000	461.25	469.50	472.75
1800000	465.25	468.00	472.75
1810000	463.00	465.00	470.50
1820000	465.25	469.00	472.00
1830000	463.00	467.50	472.00
1840000	462.25	466.50	470.00
1850000	460.00	468.50	474.00
1860000	461.00	467.00	474.75
1870000	461.50	468.50	473.75
1880000	464.25	469.50	472.00
1890000	465.00	468.00	470.00
1900000	459.50	466.00	472.75
1910000	459.00	469.50	474.75
1920000	467.25	470.00	474.75
1930000	462.00	468.50	472.00
1940000	462.50	468.50	474.00
1950000	464.00	468.00	472.75
1960000	459.50	466.00	471.00
1970000	457.75	468.00	473.75
1980000	460.25	466.00	469.00
1990000	461.50	468.00	471.75
2000000	463.50	468.00	471.00
2010000	463.75	470.00	472.75
2020000	461.00	469.00	473.75
2030000	462.00	467.00	472.75
2040000	461.50	466.00	469.00
2050000	464.00	467.00	471.75
2060000	463.00	467.00	472.50
2070000	463.50	467.00	473.00
2080000	455.00	468.50	470.75
2090000	462.50	468.00	472.00
2100000	461.25	469.00	472.00
2110000	463.25	470.00	472.75
2120000	463.00	468.50	473.00
2130000	464.50	469.50	472.00
2140000	463.00	468.50	474.00
2150000	464.00	469.50	472.00
2160000	462.50	467.50	469.75
2170000	467.00	469.50	473.00
2180000	462.75	467.50	472.75
2190000	460.25	469.00	472.75
2200000	460.50	466.00	472.50
2210000	460.00	468.50	472.75
2220000	464.25	467.00	472.00
2230000	465.00	468.00	470.00
2240000	465.00	471.00	474.00
2250000	465.25	470.00	471.00
2260000	462.25	470.00	474.00
2270000	461.25	467.00	471.00
2280000	465.25	469.00	473.00
2290000	463.25	468.00	472.75
2300000	463.25	467.50	473.00
2310000	458.00	467.50	471.75
2320000	462.00	469.00	473.75
2330000	461.00	467.00	471.50
2340000	461.00	467.50	471.00
2350000	460.25	466.50	470.00
2360000	464.00	467.50	471.75
2370000	465.00	470.00	474.00
2380000	460.75	467.00	470.00
2390000	466.00	468.50	471.75
2400000	464.25	468.00	473.00
2410000	462.00	470.50	474.50
2420000	462.25	468.00	474.00
2430000	460.00	468.50	471.00
2440000	465.25	468.00	471.75
2450000	463.75	470.50	471.00
2460000	463.25	468.50	471.75
2470000	464.00	468.50	474.00
2480000	466.25	469.00	471.00
2490000	466.00	470.00	472.00
2500000	463.75	471.00	474.00
2510000	465.25	469.50	473.00
2520000	464.25	468.00	471.75
2530000	456.50	468.00	473.00
2540000	459.25	464.50	471.50
2550000	459.50	467.00	471.00
2560000	464.00	469.00	474.00
2570000	458.00	468.00	472.00
2580000	465.50	470.00	475.50
2590000	465.25	469.50	473.75
2600000	465.25	468.00	472.00
2610000	463.50	470.00	475.75
2620000	463.25	471.00	474.00
2630000	459.75	469.00	474.00
2640000	462.25	467.50	469.75
2650000	460.25	466.00	469.00
2660000	465.00	468.50	474.50
2670000	467.00	470.50	474.75
2680000	461.00	468.00	471.75
2690000	463.25	468.00	472.00
2700000	465.00	469.00	474.00
2710000	463.50	469.00	472.75
2720000	461.75	468.00	472.75
2730000	459.25	467.00	473.00
2740000	461.00	469.00	473.00
2750000	463.25	469.00	475.75
2760000	464.00	470.00	474.50
2770000	463.50	469.50	474.75
2780000	465.25	470.00	473.00
2790000	460.75	466.50	471.00
2800000	462.25	467.00	472.75
2810000	465.00	467.50	471.50
2820000	463.25	469.00	471.00
2830000	460.50	467.50	471.75
2840000	465.50	471.00	473.00
2850000	465.00	469.50	476.75
2860000	462.00	465.50	472.75
2870000	462.50	468.00	473.75
2880000	464.00	468.00	472.50
2890000	466.00	469.50	473.50
2900000	465.00	471.00	476.00
2910000	465.25	469.00	472.00
2920000	462.00	468.50	472.25
2930000	459.25	466.00	471.00
2940000	464.00	470.00	473.00
2950000	462.00	467.50	472.75
2960000	462.00	469.00	472.75
2970000	465.00	468.00	470.00
2980000	466.25	469.50	474.00
2990000	463.00	465.50	472.50
3000000	464.00	470.00	473.75
3010000	461.00	468.50	472.00
3020000	464.00	470.00	473.00
3030000	464.25	467.50	472.00
3040000	463.25	469.50	472.00
3050000	464.25	469.00	473.75
3060000	463.50	468.50	475.00
3070000	461.25	467.00	470.00
3080000	465.25	469.50	474.75
3090000	463.00	467.50	473.75
3100000	461.75	468.00	473.00
3110000	465.00	468.00	471.75
3120000	462.00	467.50	473.00
3130000	464.00	471.50	474.75
3140000	462.75	469.00	472.75
3150000	462.00	467.00	471.00
3160000	461.25	468.00	471.00
3170000	465.00	468.00	473.50
3180000	463.25	466.00	469.75
3190000	463.25	469.00	472.00
3200000	461.25	465.50	471.75
3210000	459.25	466.50	471.75
3220000	463.00	469.50	472.00
3230000	458.50	464.00	470.00
3240000	461.00	466.50	470.75
3250000	461.25	468.50	471.00
3260000	463.00	468.00	473.00
3270000	458.00	466.50	472.75
3280000	463.25	469.00	473.00
3290000	465.25	469.00	473.50
3300000	466.00	469.50	473.75
3310000	464.00	468.50	473.00
3320000	460.50	467.50	472.00
3330000	462.25	468.50	470.00
3340000	465.00	469.00	472.00
3350000	465.25	470.00	473.75
3360000	466.25	471.00	474.75
3370000	460.25	466.00	472.00
3380000	463.25	467.50	470.75
3390000	460.50	469.00	472.50
3400000	460.25	467.50	472.00
3410000	463.25	469.50	474.00
3420000	467.00	469.00	472.00
3430000	460.75	467.00	471.75
3440000	463.25	470.00	473.00
3450000	462.50	468.50	474.75
3460000	463.25	466.00	471.00
3470000	463.25	469.00	474.25
3480000	464.25	467.00	471.75
3490000	462.25	469.00	473.75
3500000	461.00	469.50	471.00
3510000	461.50	469.00	471.75
3520000	464.25	468.00	471.75
3530000	466.25	469.50	472.75
3540000	462.00	469.00	472.00
3550000	467.25	469.00	472.00
3560000	464.00	469.50	473.75
3570000	464.00	467.50	471.00
3580000	461.00	467.00	471.25
3590000	461.00	468.00	473.00
3600000	463.00	467.00	473.00
3610000	459.50	467.50	472.75
3620000	463.25	468.50	473.75
3630000	463.25	468.50	473.00
3640000	461.25	469.50	475.00
3650000	462.50	469.00	474.75
3660000	462.25	468.00	471.00
3670000	462.00	468.00	474.00
3680000	464.00	468.00	471.00
3690000	462.25	468.50	473.50
3700000	464.00	468.50	472.75
3710000	461.75	469.00	473.75
3720000	462.00	465.50	471.75
3730000	464.00	471.00	473.75
3740000	462.25	468.50	473.00
3750000	464.00	469.50	473.75
3760000	466.25	471.00	472.75
3770000	464.25	470.00	472.75
3780000	467.00	470.50	473.50
3790000	465.25	468.00	472.00
3800000	465.00	468.50	472.00
3810000	461.00	470.00	474.25
3820000	462.25	469.00	473.00
3830000	462.00	470.00	474.75
3840000	467.25	472.00	475.50
3850000	462.25	467.00	470.75
3860000	464.75	471.50	475.00
3870000	464.25	471.50	475.00
3880000	464.00	467.00	473.00
3890000	460.00	466.50	472.00
3900000	461.25	467.00	470.00
3910000	464.25	467.50	472.75
3920000	462.25	467.00	470.00
3930000	464.25	468.00	470.00
3940000	463.50	468.00	473.00
3950000	466.00	469.50	472.75
3960000	465.00	469.50	474.00
3970000	461.00	468.00	470.75
3980000	468.00	472.00	475.75
3990000	460.50	465.50	469.75
4000000	464.00	472.00	475.00
4010000	463.25	466.50	473.00
4020000	464.00	468.00	471.75
4030000	461.00	468.50	472.75
4040000	461.25	467.50	472.00
4050000	465.25	469.00	472.00
4060000	463.25	469.00	472.00
4070000	464.00	467.50	470.75
4080000	463.00	468.00	472.00
4090000	461.25	469.00	472.75
4100000	460.50	469.00	472.00
4110000	464.25	469.00	473.00
4120000	461.50	471.00	473.00
4130000	463.00	469.50	471.75
4140000	461.50	466.00	474.00
4150000	464.50	468.00	471.75
4160000	464.25	467.50	472.50
4170000	465.00	468.00	472.00
4180000	462.25	465.50	471.75
4190000	462.00	467.50	472.00
4200000	464.25	468.50	472.75
4210000	460.00	468.00	471.75
4220000	456.75	469.50	474.00
4230000	465.00	470.50	475.00
4240000	462.00	470.00	473.00
4250000	465.00	469.00	473.75
4260000	461.25	467.50	473.75
4270000	463.00	466.00	470.75
4280000	466.00	469.50	473.00
4290000	462.00	469.50	473.75
4300000	462.50	466.00	473.00
4310000	464.25	469.50	471.75
4320000	462.50	470.50	473.00
4330000	464.25	469.00	473.75
4340000	464.25	469.00	473.75
4350000	465.25	469.00	473.00
4360000	465.00	468.50	472.75
4370000	465.00	470.50	474.00
4380000	464.25	467.50	471.75
4390000	459.00	466.00	474.75
4400000	466.00	471.00	474.00
4410000	464.00	469.00	473.00
4420000	464.25	469.00	473.00
4430000	464.50	471.00	474.75
4440000	463.50	471.50	473.00
4450000	463.25	470.00	472.00
4460000	467.00	468.50	474.00
4470000	460.25	468.50	474.00
4480000	462.00	467.50	472.75
4490000	464.25	470.00	473.00
4500000	464.50	472.00	474.00
4510000	463.75	470.00	472.50
4520000	464.25	470.50	477.00
4530000	465.50	469.50	473.00
4540000	464.00	469.00	473.00
4550000	461.00	471.00	476.00
4560000	465.25	471.00	474.00
4570000	463.25	467.00	471.00
4580000	465.00	467.50	472.50
4590000	463.00	468.50	472.75
4600000	465.00	469.00	473.00
4610000	466.00	469.50	473.75
4620000	464.00	467.00	472.50
4630000	463.25	469.00	473.00
4640000	464.00	468.50	472.75
4650000	462.25	470.00	472.75
4660000	465.00	468.00	470.50
4670000	464.25	468.50	472.00
4680000	466.00	470.00	475.00
4690000	462.25	469.00	471.75
4700000	464.00	469.00	473.00
4710000	464.00	472.00	475.75
4720000	462.50	469.50	472.00
4730000	463.00	469.00	473.00
4740000	464.25	470.00	473.00
4750000	465.00	469.00	471.75
4760000	466.00	469.00	472.75
4770000	463.25	469.00	472.00
4780000	460.25	469.00	475.75
4790000	461.00	470.50	473.00
4800000	466.25	469.50	471.00
4810000	465.50	469.00	473.00
4820000	459.75	467.00	470.00
4830000	462.50	466.50	471.00
4840000	465.00	468.00	470.75
4850000	465.25	471.50	474.75
4860000	463.25	469.00	471.75
4870000	464.00	469.00	472.00
4880000	464.25	469.00	473.00
4890000	464.25	467.50	471.75
4900000	462.25	468.50	474.75
4910000	463.50	467.00	472.00
4920000	464.25	467.00	475.00
4930000	465.25	469.00	475.00
4940000	463.00	466.50	470.00
4950000	466.00	470.00	475.00
4960000	463.00	467.00	471.50
4970000	466.00	468.00	472.00
4980000	465.00	468.50	470.75
4990000	460.00	468.50	472.00
5000000	464.25	468.00	470.00


==> results/symbol/ls-qrm.txt <==
10000	-15.50	-9.50	-6.00
20000	-14.00	-10.00	-5.25
30000	-15.75	-14.00	-11.00
40000	-13.75	-9.50	-7.25
50000	-12.00	-8.50	-5.25
60000	-14.00	-9.50	-6.00
70000	-14.00	-9.50	-5.00
80000	-14.00	-9.00	-6.25
90000	-14.00	-9.50	-7.00
100000	-14.75	-11.00	-8.00
110000	-17.00	-11.50	-8.25
120000	-17.00	-9.50	-7.00
130000	-13.00	-10.00	-6.00
140000	-13.75	-11.00	-7.25
150000	-14.75	-12.50	-8.50
160000	-13.75	-9.00	-8.00
170000	-12.00	-10.00	-7.25
180000	-12.75	-10.50	-6.25
190000	-13.75	-8.50	-5.25
200000	-15.75	-10.00	-8.00
210000	-12.75	-10.00	-4.50
220000	-13.00	-9.00	-5.00
230000	-17.50	-12.00	-7.00
240000	-15.00	-11.00	-7.25
250000	-11.75	-8.50	-5.25
260000	-12.75	-10.00	-5.25
270000	-16.75	-9.50	0.75
280000	-11.50	-7.50	-4.00
290000	-13.50	-7.50	56.25
300000	-9.00	-2.50	161.75
310000	-8.00	21.50	366.00
320000	-10.00	7.50	471.75
330000	-8.75	21.00	467.75
340000	-6.00	59.50	472.00
350000	-8.75	174.50	470.50
360000	-11.00	291.50	472.75
370000	-6.50	280.50	473.75
380000	24.25	404.00	468.75
390000	196.25	466.00	472.00
400000	208.25	467.50	475.00
410000	188.25	466.50	472.00
420000	265.25	468.00	474.00
430000	326.25	471.00	477.00
440000	460.00	469.50	474.75
450000	464.25	471.50	475.00
460000	461.50	470.50	474.00
470000	459.25	469.50	473.00
480000	466.00	472.00	475.50
490000	458.00	469.00	472.00
500000	464.25	469.50	472.00
510000	462.50	471.00	473.00
520000	463.75	470.50	475.00
530000	460.25	469.00	474.00
540000	459.50	468.50	473.00
550000	456.00	468.00	474.75
560000	465.00	469.50	472.00
570000	461.25	469.50	473.75
580000	455.25	473.00	476.00
590000	463.50	472.00	474.00
600000	461.00	468.00	473.00
610000	463.25	470.00	474.00
620000	462.25	470.00	474.00
630000	464.50	471.50	474.75
640000	461.75	468.50	473.00
650000	464.50	470.50	473.75
660000	466.25	471.00	475.00
670000	463.00	468.50	472.00
680000	464.50	470.50	474.00
690000	467.00	470.50	475.00
700000	464.25	470.50	475.00
710000	465.50	470.50	473.75
720000	463.00	470.00	475.75
730000	466.25	473.00	477.75
740000	466.00	470.00	475.00
750000	463.75	469.00	473.75
760000	464.00	471.00	476.75
770000	461.00	468.50	473.75
780000	463.25	471.00	473.75
790000	462.25	468.00	475.00
800000	460.25	469.00	473.00
810000	461.25	468.50	472.00
820000	461.25	466.00	473.00
830000	466.25	472.00	475.00
840000	467.00	471.00	474.00
850000	465.25	470.50	475.25
860000	465.75	471.00	473.00
870000	464.00	470.50	474.75
880000	464.00	468.00	475.00
890000	465.25	471.50	475.75
900000	466.50	471.00	475.50
910000	465.25	471.00	474.00
920000	462.25	467.50	472.75
930000	466.00	470.00	473.75
940000	462.50	470.00	473.00
950000	463.25	470.50	472.00
960000	465.25	470.00	475.00
970000	465.00	468.50	473.75
980000	465.25	471.00	475.75
990000	461.00	466.00	472.75
1000000	465.25	469.50	473.75
1010000	467.00	470.00	474.00
1020000	463.50	471.00	473.75
1030000	464.00	470.50	477.00
1040000	461.00	468.50	474.75
1050000	464.25	468.50	473.00
1060000	465.50	470.00	473.75
1070000	468.00	469.00	473.50
1080000	461.25	469.50	475.00
1090000	462.00	466.50	472.75
1100000	462.25	468.50	473.00
1110000	464.25	470.00	473.50
1120000	463.00	470.00	473.75
1130000	467.00	472.00	474.75
1140000	463.25	470.50	474.00
1150000	463.50	470.00	474.75
1160000	466.00	469.00	475.00
1170000	465.25	470.50	472.75
1180000	465.25	471.00	473.00
1190000	467.25	472.50	476.00
1200000	464.00	468.50	472.00
1210000	466.00	469.50	473.75
1220000	464.25	469.00	472.75
1230000	462.00	469.50	473.00
1240000	464.00	470.00	473.00
1250000	466.00	470.50	473.00
1260000	464.25	470.50	475.00
1270000	466.25	472.00	474.00
1280000	467.50	471.00	473.75
1290000	468.00	470.00	472.00
1300000	466.00	469.00	474.00
1310000	466.00	471.50	474.00
1320000	462.00	468.50	474.25
1330000	465.75	470.50	475.75
1340000	466.25	469.50	473.00
1350000	463.25	469.00	471.75
1360000	466.25	469.00	473.75
1370000	465.00	469.00	473.00
1380000	467.50	471.50	476.00
1390000	463.50	470.00	474.75
1400000	465.25	470.50	474.00
1410000	466.50	469.50	472.00
1420000	464.25	470.50	473.75
1430000	462.50	469.00	475.00
1440000	465.00	469.00	475.00
1450000	465.00	469.00	475.00
1460000	466.00	470.50	474.00
1470000	464.50	468.50	472.75
1480000	464.50	469.50	474.00
1490000	466.25	471.00	474.00
1500000	464.50	470.50	475.75
1510000	462.25	471.00	476.00
1520000	466.50	471.00	473.00
1530000	467.00	472.00	476.00
1540000	464.50	469.50	474.00
1550000	466.00	469.00	474.00
1560000	467.25	472.50	475.50
1570000	467.25	470.00	473.00
1580000	461.50	467.50	472.00
1590000	466.00	472.00	474.00
1600000	468.25	473.00	477.00
1610000	465.25	469.50	472.75
1620000	468.50	472.50	474.00
1630000	469.25	471.00	474.50
1640000	469.25	473.00	475.00
1650000	468.00	472.50	474.00
1660000	462.00	470.00	474.50
1670000	467.25	471.00	474.00
1680000	467.00	470.00	474.75
1690000	466.25	469.00	475.25
1700000	468.25	472.50	476.00
1710000	468.00	470.50	474.00
1720000	467.75	472.00	474.75
1730000	465.75	470.00	474.50
1740000	464.00	467.00	473.00
1750000	465.25	471.50	476.75
1760000	469.00	474.00	475.75
1770000	464.25	469.00	474.50
1780000	466.00	469.50	472.75
1790000	466.00	468.00	472.50
1800000	465.25	470.50	475.75
1810000	464.25	468.50	476.00
1820000	467.25	472.00	474.00
1830000	469.25	472.00	475.00
1840000	468.00	469.50	473.75
1850000	468.25	471.00	475.00
1860000	466.00	469.00	471.75
1870000	464.25	469.50	472.75
1880000	462.50	468.00	473.25
1890000	466.25	471.00	474.75
1900000	465.75	471.50	473.00
1910000	465.00	469.50	473.00
1920000	465.50	470.00	474.00
1930000	469.00	472.50	474.75
1940000	467.00	472.00	474.00
1950000	464.25	471.00	473.75
1960000	468.25	471.50	475.75
1970000	464.25	472.50	475.75
1980000	467.25	472.00	476.00
1990000	466.50	471.00	473.75
2000000	467.25	472.00	474.75
2010000	466.25	469.00	474.00
2020000	465.50	470.50	475.00
2030000	468.00	472.00	476.00
2040000	466.00	470.00	473.75
2050000	462.25	468.50	472.50
2060000	465.50	470.00	474.75
2070000	465.25	470.00	474.00
2080000	467.50	472.50	475.75
2090000	468.00	472.00	475.00
2100000	465.50	471.00	475.00
2110000	467.25	471.50	473.00
2120000	464.50	471.00	473.75
2130000	465.25	470.00	475.00
2140000	467.00	469.50	473.00
2150000	464.75	471.00	474.00
2160000	466.25	469.50	472.75
2170000	467.00	471.00	473.75
2180000	465.00	469.50	472.75
2190000	466.25	472.00	475.75
2200000	466.25	471.50	475.75
2210000	466.50	472.00	475.75
2220000	467.00	471.50	476.75
2230000	467.25	471.00	474.50
2240000	466.25	473.00	476.75
2250000	465.75	470.50	473.75
2260000	466.00	472.50	476.75
2270000	467.25	471.00	474.75
2280000	465.50	470.50	473.75
2290000	468.00	472.00	475.00
2300000	467.00	469.50	472.75
2310000	466.25	471.50	474.75
2320000	466.25	471.00	474.00
2330000	465.25	468.00	472.25
2340000	466.00	470.00	474.00
2350000	465.00	470.00	475.75
2360000	466.25	470.00	473.00
2370000	465.00	470.50	474.00
2380000	464.25	470.50	473.75
2390000	466.00	470.00	472.75
2400000	467.25	472.50	476.00
2410000	467.00	470.00	475.00
2420000	468.25	471.00	476.00
2430000	463.50	470.50	473.50
2440000	468.00	470.00	472.00
2450000	466.50	470.00	476.00
2460000	467.00	471.00	473.00
2470000	465.00	469.50	473.75
2480000	466.00	469.00	473.75
2490000	467.25	473.00	475.00
2500000	464.25	471.50	474.50
2510000	463.25	469.50	473.00
2520000	465.25	471.00	473.00
2530000	467.25	472.00	475.00
2540000	466.00	470.00	475.75
2550000	468.25	472.00	476.00
2560000	463.25	469.50	472.00
2570000	467.50	472.00	475.50
2580000	467.50	473.00	475.00
2590000	467.00	470.50	474.75
2600000	468.00	471.00	474.75
2610000	466.00	468.50	473.00
2620000	466.00	470.50	475.00
2630000	466.25	472.50	476.75
2640000	465.50	469.50	474.00
2650000	466.50	471.50	473.75
2660000	468.00	471.00	474.50
2670000	466.25	471.00	475.75
2680000	468.50	474.50	477.00
2690000	468.00	471.00	473.00
2700000	465.25	469.50	475.00
2710000	469.00	472.00	476.00
2720000	464.00	470.00	474.75
2730000	464.50	471.00	475.00
2740000	466.00	470.50	472.00
2750000	461.50	469.00	474.25
2760000	464.25	470.00	474.00
2770000	466.25	472.00	474.00
2780000	465.25	470.00	474.00
2790000	467.25	470.50	473.75
2800000	465.25	471.00	473.00
2810000	467.00	471.00	475.00
2820000	466.25	470.00	473.50
2830000	467.00	471.50	474.75
2840000	468.50	471.00	474.00
2850000	466.25	471.50	474.75
2860000	467.25	470.00	472.00
2870000	465.75	472.00	476.50
2880000	466.25	470.50	475.00
2890000	467.00	471.00	474.75
2900000	464.25	469.50	474.75
2910000	467.50	471.50	473.00
2920000	466.25	470.00	473.00
2930000	467.50	472.00	473.00
2940000	468.00	471.00	474.00
2950000	466.25	472.00	475.00
2960000	464.00	472.00	474.00
2970000	467.00	473.00	475.00
2980000	468.25	471.50	476.00
2990000	466.50	471.50	474.75
3000000	466.00	471.00	473.00
3010000	468.00	472.00	474.00
3020000	467.25	473.00	475.00
3030000	467.25	470.00	471.75
3040000	466.75	471.00	475.50
3050000	467.00	471.00	474.75
3060000	466.00	469.50	474.00
3070000	468.25	470.00	472.75
3080000	466.50	470.00	472.75
3090000	466.00	469.50	475.75
3100000	467.25	470.00	475.00
3110000	467.00	471.00	476.50
3120000	466.50	471.00	474.75
3130000	466.50	471.00	473.75
3140000	467.25	470.50	474.00
3150000	466.25	469.50	474.75
3160000	467.00	470.00	472.75
3170000	463.50	471.00	472.75
3180000	466.00	469.50	473.75
3190000	468.25	470.50	475.00
3200000	464.00	471.50	474.00
3210000	466.00	469.00	472.75
3220000	464.00	469.50	473.00
3230000	466.25	471.00	474.75
3240000	464.25	469.50	472.75
3250000	466.00	471.00	473.00
3260000	465.25	468.50	472.00
3270000	467.00	471.00	473.00
3280000	464.50	470.00	472.00
3290000	468.00	471.50	474.00
3300000	467.25	471.00	475.75
3310000	469.00	472.00	473.75
3320000	465.00	469.50	473.75
3330000	469.00	471.50	475.00
3340000	467.50	472.50	475.75
3350000	466.50	471.00	475.00
3360000	465.25	469.00	475.00
3370000	467.50	472.00	475.75
3380000	467.25	470.50	473.00
3390000	468.00	472.00	476.00
3400000	467.00	472.50	474.00
3410000	465.00	471.00	474.00
3420000	467.25	471.50	474.00
3430000	465.50	472.00	474.75
3440000	464.25	470.00	474.00
3450000	466.50	470.50	474.75
3460000	466.00	469.00	473.00
3470000	470.00	471.00	473.75
3480000	468.00	469.50	472.75
3490000	462.50	471.00	473.75
3500000	468.00	472.00	475.75
3510000	465.50	471.00	474.00
3520000	467.00	470.50	472.75
3530000	465.50	472.00	475.00
3540000	466.25	470.00	473.00
3550000	467.00	470.50	473.75
3560000	466.25	470.50	474.75
3570000	465.50	468.50	472.75
3580000	466.25	470.50	475.00
3590000	466.50	470.50	473.75
3600000	465.25	471.50	475.00
3610000	468.25	471.00	474.00
3620000	464.50	469.50	473.75
3630000	467.00	469.00	474.00
3640000	465.25	471.00	474.50
3650000	468.00	472.00	475.25
3660000	469.00	471.50	475.00
3670000	469.50	474.00	476.00
3680000	468.25	470.50	473.00
3690000	466.00	468.00	472.50
3700000	466.00	471.50	475.00
3710000	467.00	472.00	474.00
3720000	466.00	470.00	474.75
3730000	467.25	473.00	475.00
3740000	468.00	471.00	474.00
3750000	466.00	472.00	475.00
3760000	465.25	471.00	475.00
3770000	465.00	469.00	474.00
3780000	466.50	470.50	474.75
3790000	468.00	470.50	474.75
3800000	465.00	471.00	474.00
3810000	464.00	468.50	473.00
3820000	467.00	471.50	476.00
3830000	469.00	473.50	476.00
3840000	464.50	471.50	475.00
3850000	468.25	472.50	475.00
3860000	468.00	469.00	472.00
3870000	467.25	471.00	474.00
3880000	466.50	470.00	473.00
3890000	467.00	470.00	473.75
3900000	466.50	470.50	473.75
3910000	464.50	470.50	475.75
3920000	467.25	471.00	475.75
3930000	466.25	471.50	474.75
3940000	464.75	470.50	476.25
3950000	467.25	470.00	473.00
3960000	465.25	470.00	474.00
3970000	466.00	470.00	471.75
3980000	465.25	471.50	474.75
3990000	466.00	470.50	474.50
4000000	462.50	470.50	473.00
4010000	464.25	470.00	473.75
4020000	466.25	468.50	472.75
4030000	465.25	469.50	473.00
4040000	468.00	471.00	473.00
4050000	465.50	472.00	475.75
4060000	463.25	471.00	473.00
4070000	466.00	469.50	473.00
4080000	466.25	470.00	475.00
4090000	465.50	469.00	472.00
4100000	467.00	470.50	475.75
4110000	464.50	470.50	472.75
4120000	468.00	472.00	474.75
4130000	466.25	469.50	472.00
4140000	467.00	471.50	474.75
4150000	465.50	472.00	474.00
4160000	467.25	470.00	473.75
4170000	467.50	471.00	473.75
4180000	466.25	469.50	472.75
4190000	466.00	469.50	471.75
4200000	467.00	471.00	472.75
4210000	468.00	471.50	476.00
4220000	463.25	470.00	472.75
4230000	463.25	470.50	473.00
4240000	467.00	470.50	475.00
4250000	467.25	471.50	475.00
4260000	465.25	467.00	471.00
4270000	467.25	471.50	475.00
4280000	466.00	471.00	474.00
4290000	465.00	470.00	473.75
4300000	468.00	471.00	474.00
4310000	466.25	470.00	476.00
4320000	464.25	471.50	474.75
4330000	467.25	473.00	476.75
4340000	467.25	472.00	475.50
4350000	467.25	470.50	473.00
4360000	468.00	472.00	473.75
4370000	469.00	472.00	474.75
4380000	465.00	469.50	473.00
4390000	464.50	471.00	473.75
4400000	469.00	472.00	475.00
4410000	468.00	470.00	474.75
4420000	466.25	470.00	473.00
4430000	466.25	470.00	471.75
4440000	464.50	469.00	473.00
4450000	467.00	472.50	475.00
4460000	466.00	471.00	473.00
4470000	466.00	472.00	475.75
4480000	465.00	471.00	473.00
4490000	466.25	469.50	473.75
4500000	468.25	471.00	476.00
4510000	467.25	470.50	474.75
4520000	469.00	471.00	473.00
4530000	465.00	469.00	472.75
4540000	467.00	472.00	475.75
4550000	469.25	471.00	474.00
4560000	465.25	471.00	474.50
4570000	464.25	469.50	473.00
4580000	469.00	472.00	474.00
4590000	467.00	470.00	475.00
4600000	461.25	470.00	474.00
4610000	464.50	471.00	475.00
4620000	467.25	472.50	476.75
4630000	466.00	471.00	473.75
4640000	468.25	472.50	477.75
4650000	465.50	471.00	474.75
4660000	468.25	471.00	474.00
4670000	468.25	470.50	474.75
4680000	463.25	469.50	472.75
4690000	467.00	471.00	475.00
4700000	468.00	470.00	474.00
4710000	469.25	473.00	476.75
4720000	465.25	470.00	474.00
4730000	467.00	472.50	475.75
4740000	467.25	471.00	475.75
4750000	470.00	474.00	477.00
4760000	467.00	472.00	475.75
4770000	467.00	470.50	473.75
4780000	464.50	473.00	475.00
4790000	468.00	471.00	476.00
4800000	466.00	471.50	475.00
4810000	468.25	471.50	476.75
4820000	467.25	470.00	475.00
4830000	468.25	471.00	472.00
4840000	467.25	470.00	473.00
4850000	465.00	470.50	475.00
4860000	467.00	471.00	474.75
4870000	464.50	469.00	473.75
4880000	467.25	470.00	473.75
4890000	465.25	471.00	473.00
4900000	466.50	470.50	474.75
4910000	465.25	469.00	471.75
4920000	467.00	469.00	474.00
4930000	465.00	468.00	474.75
4940000	468.00	471.00	474.50
4950000	467.00	471.50	474.75
4960000	468.25	471.50	474.00
4970000	468.00	470.00	473.00
4980000	465.00	469.00	473.75
4990000	466.50	471.00	473.00
5000000	467.50	471.00	472.75


==> results/symbol/million_10-order-dqn.txt <==
0.01	-4.0	-4.0	-4.0
0.02	-7.0	-7.0	-7.0
0.03	-8.0	-8.0	-8.0
0.04	-1.0	-1.0	-1.0
0.05	-4.0	-4.0	-4.0
0.06	-8.0	-8.0	-8.0
0.07	-5.0	-5.0	-5.0
0.08	-20.0	-20.0	-20.0
0.09	-23.0	-23.0	-23.0
0.1	-33.0	-33.0	-33.0
0.11	-35.0	-35.0	-35.0
0.12	-34.0	-34.0	-34.0
0.13	-43.0	-43.0	-43.0
0.14	-44.0	-44.0	-44.0
0.15	-50.0	-50.0	-50.0
0.16	-45.0	-45.0	-45.0
0.17	-23.0	-23.0	-23.0
0.18	-26.0	-26.0	-26.0
0.19	-33.0	-33.0	-33.0
0.2	-20.0	-20.0	-20.0
0.21	-35.0	-35.0	-35.0
0.22	-34.0	-34.0	-34.0
0.23	-19.0	-19.0	-19.0
0.24	-26.0	-26.0	-26.0
0.25	-24.0	-24.0	-24.0
0.26	-35.0	-35.0	-35.0
0.27	-25.0	-25.0	-25.0
0.28	-18.0	-18.0	-18.0
0.29	-32.0	-32.0	-32.0
0.3	-47.0	-47.0	-47.0
0.31	-34.0	-34.0	-34.0
0.32	-26.0	-26.0	-26.0
0.33	-36.0	-36.0	-36.0
0.34	-13.0	-13.0	-13.0
0.35	-26.0	-26.0	-26.0
0.36	-30.0	-30.0	-30.0
0.37	-29.0	-29.0	-29.0
0.38	-13.0	-13.0	-13.0
0.39	-54.0	-54.0	-54.0
0.4	-51.0	-51.0	-51.0
0.41	-25.0	-25.0	-25.0
0.42	-6.0	-6.0	-6.0
0.43	-39.0	-39.0	-39.0
0.44	-43.0	-43.0	-43.0
0.45	-51.0	-51.0	-51.0
0.46	-15.0	-15.0	-15.0
0.47	-7.0	-7.0	-7.0
0.48	-32.0	-32.0	-32.0
0.49	-41.0	-41.0	-41.0
0.5	-11.0	-11.0	-11.0
0.51	-30.0	-30.0	-30.0
0.52	-40.0	-40.0	-40.0
0.53	-22.0	-22.0	-22.0
0.54	-17.0	-17.0	-17.0
0.55	-41.0	-41.0	-41.0
0.56	-44.0	-44.0	-44.0
0.57	-36.0	-36.0	-36.0
0.58	-44.0	-44.0	-44.0
0.59	-54.0	-54.0	-54.0
0.6	-59.0	-59.0	-59.0
0.61	-51.0	-51.0	-51.0
0.62	-42.0	-42.0	-42.0
0.63	-49.0	-49.0	-49.0
0.64	-56.0	-56.0	-56.0
0.65	-51.0	-51.0	-51.0
0.66	-34.0	-34.0	-34.0
0.67	-20.0	-20.0	-20.0
0.68	-22.0	-22.0	-22.0
0.69	-14.0	-14.0	-14.0
0.7	-53.0	-53.0	-53.0
0.71	-48.0	-48.0	-48.0
0.72	-33.0	-33.0	-33.0
0.73	-44.0	-44.0	-44.0
0.74	-50.0	-50.0	-50.0
0.75	-23.0	-23.0	-23.0
0.76	-32.0	-32.0	-32.0
0.77	-30.0	-30.0	-30.0
0.78	-48.0	-48.0	-48.0
0.79	-25.0	-25.0	-25.0
0.8	-40.0	-40.0	-40.0
0.81	-49.0	-49.0	-49.0
0.82	-52.0	-52.0	-52.0
0.83	-56.0	-56.0	-56.0
0.84	-52.0	-52.0	-52.0
0.85	-55.0	-55.0	-55.0
0.86	-50.0	-50.0	-50.0
0.87	-44.0	-44.0	-44.0
0.88	-49.0	-49.0	-49.0
0.89	-19.0	-19.0	-19.0
0.9	-34.0	-34.0	-34.0
0.91	-56.0	-56.0	-56.0
0.92	-42.0	-42.0	-42.0
0.93	-46.0	-46.0	-46.0
0.94	-53.0	-53.0	-53.0
0.95	-43.0	-43.0	-43.0
0.96	-56.0	-56.0	-56.0
0.97	-44.0	-44.0	-44.0
0.98	-8.0	-8.0	-8.0
0.99	-44.0	-44.0	-44.0
1.0	-54.0	-54.0	-54.0
1.01	-49.0	-49.0	-49.0
1.02	-36.0	-36.0	-36.0
1.03	-51.0	-51.0	-51.0
1.04	-70.0	-70.0	-70.0
1.05	-53.0	-53.0	-53.0
1.06	-34.0	-34.0	-34.0
1.07	-26.0	-26.0	-26.0
1.08	-25.0	-25.0	-25.0
1.09	-55.0	-55.0	-55.0
1.1	-54.0	-54.0	-54.0
1.11	-23.0	-23.0	-23.0
1.12	-51.0	-51.0	-51.0
1.13	-30.0	-30.0	-30.0
1.14	-29.0	-29.0	-29.0
1.15	-41.0	-41.0	-41.0
1.16	-66.0	-66.0	-66.0
1.17	-51.0	-51.0	-51.0
1.18	-50.0	-50.0	-50.0
1.19	-50.0	-50.0	-50.0
1.2	-53.0	-53.0	-53.0
1.21	-45.0	-45.0	-45.0
1.22	-54.0	-54.0	-54.0
1.23	-6.0	-6.0	-6.0
1.24	-39.0	-39.0	-39.0
1.25	-52.0	-52.0	-52.0
1.26	-21.0	-21.0	-21.0
1.27	-32.0	-32.0	-32.0
1.28	-56.0	-56.0	-56.0
1.29	-44.0	-44.0	-44.0
1.3	-53.0	-53.0	-53.0
1.31	-51.0	-51.0	-51.0
1.32	-67.0	-67.0	-67.0
1.33	-58.0	-58.0	-58.0
1.34	-58.0	-58.0	-58.0
1.35	-55.0	-55.0	-55.0
1.36	-69.0	-69.0	-69.0
1.37	-8.0	-8.0	-8.0
1.38	-27.0	-27.0	-27.0
1.39	-41.0	-41.0	-41.0
1.4	-42.0	-42.0	-42.0
1.41	-59.0	-59.0	-59.0
1.42	-66.0	-66.0	-66.0
1.43	-73.0	-73.0	-73.0
1.44	-32.0	-32.0	-32.0
1.45	-55.0	-55.0	-55.0
1.46	-40.0	-40.0	-40.0
1.47	-44.0	-44.0	-44.0
1.48	-48.0	-48.0	-48.0
1.49	-43.0	-43.0	-43.0
1.5	-37.0	-37.0	-37.0
1.51	-66.0	-66.0	-66.0
1.52	-59.0	-59.0	-59.0
1.53	-44.0	-44.0	-44.0
1.54	-44.0	-44.0	-44.0
1.55	-36.0	-36.0	-36.0
1.56	-50.0	-50.0	-50.0
1.57	-49.0	-49.0	-49.0
1.58	-63.0	-63.0	-63.0
1.59	-45.0	-45.0	-45.0
1.6	-64.0	-64.0	-64.0
1.61	-49.0	-49.0	-49.0
1.62	-32.0	-32.0	-32.0
1.63	-48.0	-48.0	-48.0
1.64	-19.0	-19.0	-19.0
1.65	-60.0	-60.0	-60.0
1.66	-43.0	-43.0	-43.0
1.67	-45.0	-45.0	-45.0
1.68	-61.0	-61.0	-61.0
1.69	-39.0	-39.0	-39.0
1.7	-51.0	-51.0	-51.0
1.71	-47.0	-47.0	-47.0
1.72	-60.0	-60.0	-60.0
1.73	-65.0	-65.0	-65.0
1.74	-42.0	-42.0	-42.0
1.75	-34.0	-34.0	-34.0
1.76	-56.0	-56.0	-56.0
1.77	-48.0	-48.0	-48.0
1.78	-22.0	-22.0	-22.0
1.79	-12.0	-12.0	-12.0
1.8	-69.0	-69.0	-69.0
1.81	-65.0	-65.0	-65.0
1.82	-34.0	-34.0	-34.0
1.83	-54.0	-54.0	-54.0
1.84	-38.0	-38.0	-38.0
1.85	-51.0	-51.0	-51.0
1.86	-24.0	-24.0	-24.0
1.87	-27.0	-27.0	-27.0
1.88	-74.0	-74.0	-74.0
1.89	-52.0	-52.0	-52.0
1.9	-37.0	-37.0	-37.0
1.91	-48.0	-48.0	-48.0
1.92	-53.0	-53.0	-53.0
1.93	-50.0	-50.0	-50.0
1.94	-68.0	-68.0	-68.0
1.95	-38.0	-38.0	-38.0
1.96	-19.0	-19.0	-19.0
1.97	-57.0	-57.0	-57.0
1.98	-60.0	-60.0	-60.0
1.99	-62.0	-62.0	-62.0
2.0	-48.0	-48.0	-48.0
2.01	-45.0	-45.0	-45.0
2.02	-41.0	-41.0	-41.0
2.03	-45.0	-45.0	-45.0
2.04	-69.0	-69.0	-69.0
2.05	-58.0	-58.0	-58.0
2.06	-32.0	-32.0	-32.0
2.07	-60.0	-60.0	-60.0
2.08	-27.0	-27.0	-27.0
2.09	-57.0	-57.0	-57.0
2.1	-70.0	-70.0	-70.0
2.11	-49.0	-49.0	-49.0
2.12	-48.0	-48.0	-48.0
2.13	-32.0	-32.0	-32.0
2.14	-42.0	-42.0	-42.0
2.15	-32.0	-32.0	-32.0
2.16	-41.0	-41.0	-41.0
2.17	-46.0	-46.0	-46.0
2.18	-40.0	-40.0	-40.0
2.19	-39.0	-39.0	-39.0
2.2	-58.0	-58.0	-58.0
2.21	-47.0	-47.0	-47.0
2.22	-59.0	-59.0	-59.0
2.23	-68.0	-68.0	-68.0
2.24	-49.0	-49.0	-49.0
2.25	-45.0	-45.0	-45.0
2.26	-66.0	-66.0	-66.0
2.27	-42.0	-42.0	-42.0
2.28	-61.0	-61.0	-61.0
2.29	-46.0	-46.0	-46.0
2.3	-57.0	-57.0	-57.0
2.31	-57.0	-57.0	-57.0
2.32	-58.0	-58.0	-58.0
2.33	-72.0	-72.0	-72.0
2.34	-66.0	-66.0	-66.0
2.35	-80.0	-80.0	-80.0
2.36	-62.0	-62.0	-62.0
2.37	-79.0	-79.0	-79.0
2.38	-51.0	-51.0	-51.0
2.39	-44.0	-44.0	-44.0
2.4	-70.0	-70.0	-70.0
2.41	-58.0	-58.0	-58.0
2.42	-58.0	-58.0	-58.0
2.43	-69.0	-69.0	-69.0
2.44	-27.0	-27.0	-27.0
2.45	-57.0	-57.0	-57.0
2.46	-48.0	-48.0	-48.0
2.47	-64.0	-64.0	-64.0
2.48	-62.0	-62.0	-62.0
2.49	-63.0	-63.0	-63.0
2.5	-65.0	-65.0	-65.0
2.51	-58.0	-58.0	-58.0
2.52	-61.0	-61.0	-61.0
2.53	-49.0	-49.0	-49.0
2.54	-41.0	-41.0	-41.0
2.55	-27.0	-27.0	-27.0
2.56	-67.0	-67.0	-67.0
2.57	-62.0	-62.0	-62.0
2.58	-45.0	-45.0	-45.0
2.59	-66.0	-66.0	-66.0
2.6	-48.0	-48.0	-48.0
2.61	-47.0	-47.0	-47.0
2.62	-63.0	-63.0	-63.0
2.63	-65.0	-65.0	-65.0
2.64	-43.0	-43.0	-43.0
2.65	-54.0	-54.0	-54.0
2.66	-41.0	-41.0	-41.0
2.67	-47.0	-47.0	-47.0
2.68	-55.0	-55.0	-55.0
2.69	-67.0	-67.0	-67.0
2.7	-62.0	-62.0	-62.0
2.71	-67.0	-67.0	-67.0
2.72	-53.0	-53.0	-53.0
2.73	-56.0	-56.0	-56.0
2.74	-66.0	-66.0	-66.0
2.75	-53.0	-53.0	-53.0
2.76	-52.0	-52.0	-52.0
2.77	-38.0	-38.0	-38.0
2.78	-32.0	-32.0	-32.0
2.79	-34.0	-34.0	-34.0
2.8	-36.0	-36.0	-36.0
2.81	-34.0	-34.0	-34.0
2.82	-52.0	-52.0	-52.0
2.83	-41.0	-41.0	-41.0
2.84	-32.0	-32.0	-32.0
2.85	-63.0	-63.0	-63.0
2.86	-58.0	-58.0	-58.0
2.87	-69.0	-69.0	-69.0
2.88	-65.0	-65.0	-65.0
2.89	-55.0	-55.0	-55.0
2.9	-62.0	-62.0	-62.0
2.91	-54.0	-54.0	-54.0
2.92	-57.0	-57.0	-57.0
2.93	-25.0	-25.0	-25.0
2.94	-49.0	-49.0	-49.0
2.95	-51.0	-51.0	-51.0
2.96	-48.0	-48.0	-48.0
2.97	-55.0	-55.0	-55.0
2.98	-50.0	-50.0	-50.0
2.99	-29.0	-29.0	-29.0
3.0	-49.0	-49.0	-49.0
3.01	-60.0	-60.0	-60.0
3.02	-58.0	-58.0	-58.0
3.03	-63.0	-63.0	-63.0
3.04	-26.0	-26.0	-26.0
3.05	-68.0	-68.0	-68.0
3.06	-50.0	-50.0	-50.0
3.07	-71.0	-71.0	-71.0
3.08	-42.0	-42.0	-42.0
3.09	-55.0	-55.0	-55.0
3.1	-45.0	-45.0	-45.0
3.11	-58.0	-58.0	-58.0
3.12	-31.0	-31.0	-31.0
3.13	-53.0	-53.0	-53.0
3.14	-35.0	-35.0	-35.0
3.15	-35.0	-35.0	-35.0
3.16	-23.0	-23.0	-23.0
3.17	-18.0	-18.0	-18.0
3.18	-56.0	-56.0	-56.0
3.19	-30.0	-30.0	-30.0
3.2	-56.0	-56.0	-56.0
3.21	-18.0	-18.0	-18.0
3.22	-23.0	-23.0	-23.0
3.23	-44.0	-44.0	-44.0
3.24	-58.0	-58.0	-58.0
3.25	-52.0	-52.0	-52.0
3.26	-66.0	-66.0	-66.0
3.27	-52.0	-52.0	-52.0
3.28	-56.0	-56.0	-56.0
3.29	-60.0	-60.0	-60.0
3.3	-58.0	-58.0	-58.0
3.31	-66.0	-66.0	-66.0
3.32	-55.0	-55.0	-55.0
3.33	-66.0	-66.0	-66.0
3.34	-36.0	-36.0	-36.0
3.35	-26.0	-26.0	-26.0
3.36	-39.0	-39.0	-39.0
3.37	-48.0	-48.0	-48.0
3.38	-59.0	-59.0	-59.0
3.39	-44.0	-44.0	-44.0
3.4	-32.0	-32.0	-32.0
3.41	-54.0	-54.0	-54.0
3.42	-55.0	-55.0	-55.0
3.43	-60.0	-60.0	-60.0
3.44	-45.0	-45.0	-45.0
3.45	-33.0	-33.0	-33.0
3.46	-53.0	-53.0	-53.0
3.47	-74.0	-74.0	-74.0
3.48	-66.0	-66.0	-66.0
3.49	-41.0	-41.0	-41.0
3.5	-35.0	-35.0	-35.0
3.51	-21.0	-21.0	-21.0
3.52	-45.0	-45.0	-45.0
3.53	-26.0	-26.0	-26.0
3.54	-35.0	-35.0	-35.0
3.55	-56.0	-56.0	-56.0
3.56	-67.0	-67.0	-67.0
3.57	-35.0	-35.0	-35.0
3.58	-54.0	-54.0	-54.0
3.59	-27.0	-27.0	-27.0
3.6	-9.0	-9.0	-9.0
3.61	-56.0	-56.0	-56.0
3.62	-52.0	-52.0	-52.0
3.63	-35.0	-35.0	-35.0
3.64	-62.0	-62.0	-62.0
3.65	-63.0	-63.0	-63.0
3.66	-47.0	-47.0	-47.0
3.67	-51.0	-51.0	-51.0
3.68	-21.0	-21.0	-21.0
3.69	-23.0	-23.0	-23.0
3.7	-22.0	-22.0	-22.0
3.71	-49.0	-49.0	-49.0
3.72	-33.0	-33.0	-33.0
3.73	-59.0	-59.0	-59.0
3.74	-45.0	-45.0	-45.0
3.75	-70.0	-70.0	-70.0
3.76	-29.0	-29.0	-29.0
3.77	-57.0	-57.0	-57.0
3.78	-61.0	-61.0	-61.0
3.79	-33.0	-33.0	-33.0
3.8	-66.0	-66.0	-66.0
3.81	-39.0	-39.0	-39.0
3.82	-30.0	-30.0	-30.0
3.83	-14.0	-14.0	-14.0
3.84	-51.0	-51.0	-51.0
3.85	-39.0	-39.0	-39.0
3.86	-43.0	-43.0	-43.0
3.87	-30.0	-30.0	-30.0
3.88	-46.0	-46.0	-46.0
3.89	-43.0	-43.0	-43.0
3.9	-64.0	-64.0	-64.0
3.91	-49.0	-49.0	-49.0
3.92	-60.0	-60.0	-60.0
3.93	-17.0	-17.0	-17.0
3.94	-21.0	-21.0	-21.0
3.95	-49.0	-49.0	-49.0
3.96	-45.0	-45.0	-45.0
3.97	-65.0	-65.0	-65.0
3.98	-61.0	-61.0	-61.0
3.99	-43.0	-43.0	-43.0
4.0	-55.0	-55.0	-55.0
4.01	-25.0	-25.0	-25.0
4.02	-59.0	-59.0	-59.0
4.03	-25.0	-25.0	-25.0
4.04	-51.0	-51.0	-51.0
4.05	-46.0	-46.0	-46.0
4.06	-27.0	-27.0	-27.0
4.07	-49.0	-49.0	-49.0
4.08	-40.0	-40.0	-40.0
4.09	-60.0	-60.0	-60.0
4.1	-34.0	-34.0	-34.0
4.11	-49.0	-49.0	-49.0
4.12	-42.0	-42.0	-42.0
4.13	-54.0	-54.0	-54.0
4.14	-71.0	-71.0	-71.0
4.15	-57.0	-57.0	-57.0
4.16	-41.0	-41.0	-41.0
4.17	-42.0	-42.0	-42.0
4.18	-45.0	-45.0	-45.0
4.19	-50.0	-50.0	-50.0
4.2	-19.0	-19.0	-19.0
4.21	-51.0	-51.0	-51.0
4.22	-33.0	-33.0	-33.0
4.23	-36.0	-36.0	-36.0
4.24	-59.0	-59.0	-59.0
4.25	-35.0	-35.0	-35.0
4.26	-50.0	-50.0	-50.0
4.27	-50.0	-50.0	-50.0
4.28	-61.0	-61.0	-61.0
4.29	-22.0	-22.0	-22.0
4.3	-35.0	-35.0	-35.0
4.31	-41.0	-41.0	-41.0
4.32	-54.0	-54.0	-54.0
4.33	-23.0	-23.0	-23.0
4.34	-39.0	-39.0	-39.0
4.35	-36.0	-36.0	-36.0
4.36	-33.0	-33.0	-33.0
4.37	-43.0	-43.0	-43.0
4.38	-16.0	-16.0	-16.0
4.39	-39.0	-39.0	-39.0
4.4	-24.0	-24.0	-24.0
4.41	-31.0	-31.0	-31.0
4.42	-58.0	-58.0	-58.0
4.43	-43.0	-43.0	-43.0
4.44	-60.0	-60.0	-60.0
4.45	-60.0	-60.0	-60.0
4.46	-54.0	-54.0	-54.0
4.47	-42.0	-42.0	-42.0
4.48	-25.0	-25.0	-25.0
4.49	2.0	2.0	2.0
4.5	-24.0	-24.0	-24.0
4.51	-3.0	-3.0	-3.0
4.52	-1.0	-1.0	-1.0
4.53	-32.0	-32.0	-32.0
4.54	-50.0	-50.0	-50.0
4.55	-29.0	-29.0	-29.0
4.56	-51.0	-51.0	-51.0
4.57	-41.0	-41.0	-41.0
4.58	-36.0	-36.0	-36.0
4.59	-61.0	-61.0	-61.0
4.6	-56.0	-56.0	-56.0
4.61	-38.0	-38.0	-38.0
4.62	-57.0	-57.0	-57.0
4.63	-33.0	-33.0	-33.0
4.64	-39.0	-39.0	-39.0
4.65	-32.0	-32.0	-32.0
4.66	-42.0	-42.0	-42.0
4.67	-62.0	-62.0	-62.0
4.68	-53.0	-53.0	-53.0
4.69	-51.0	-51.0	-51.0
4.7	-37.0	-37.0	-37.0
4.71	-19.0	-19.0	-19.0
4.72	-51.0	-51.0	-51.0
4.73	-46.0	-46.0	-46.0
4.74	-29.0	-29.0	-29.0
4.75	-16.0	-16.0	-16.0
4.76	-29.0	-29.0	-29.0
4.77	-45.0	-45.0	-45.0
4.78	-45.0	-45.0	-45.0
4.79	-19.0	-19.0	-19.0
4.8	-65.0	-65.0	-65.0
4.81	-41.0	-41.0	-41.0
4.82	-44.0	-44.0	-44.0
4.83	-55.0	-55.0	-55.0
4.84	-50.0	-50.0	-50.0
4.85	-64.0	-64.0	-64.0
4.86	-62.0	-62.0	-62.0
4.87	-43.0	-43.0	-43.0
4.88	-48.0	-48.0	-48.0
4.89	-37.0	-37.0	-37.0
4.9	-44.0	-44.0	-44.0
4.91	-49.0	-49.0	-49.0
4.92	-57.0	-57.0	-57.0
4.93	-43.0	-43.0	-43.0
4.94	-33.0	-33.0	-33.0
4.95	-33.0	-33.0	-33.0
4.96	-36.0	-36.0	-36.0
4.97	-56.0	-56.0	-56.0
4.98	-60.0	-60.0	-60.0
4.99	-61.0	-61.0	-61.0
5.0	-57.0	-57.0	-57.0


==> results/symbol/million_a2c.txt <==
0.0	-13.0	-13.0	-13.0
0.01	-2.0	-2.0	-2.0
0.02	-1.0	-1.0	-1.0
0.03	-2.0	-2.0	-2.0
0.04	-1.0	-1.0	-1.0
0.05	0.0	0.0	0.0
0.06	0.0	0.0	0.0
0.07	-1.0	-1.0	-1.0
0.08	2.0	2.0	2.0
0.09	0.0	0.0	0.0
0.1	-1.0	-1.0	-1.0
0.11	0.0	0.0	0.0
0.12	4.0	4.0	4.0
0.13	-1.0	-1.0	-1.0
0.14	2.0	2.0	2.0
0.15	0.0	0.0	0.0
0.16	-1.0	-1.0	-1.0
0.17	-1.0	-1.0	-1.0
0.18	-1.0	-1.0	-1.0
0.19	1.0	1.0	1.0
0.2	2.0	2.0	2.0
0.21	-1.0	-1.0	-1.0
0.22	2.0	2.0	2.0
0.23	1.0	1.0	1.0
0.24	1.0	1.0	1.0
0.25	0.0	0.0	0.0
0.26	-2.0	-2.0	-2.0
0.27	0.0	0.0	0.0
0.28	3.0	3.0	3.0
0.29	-1.0	-1.0	-1.0
0.3	0.0	0.0	0.0
0.31	-2.0	-2.0	-2.0
0.32	1.0	1.0	1.0
0.33	3.0	3.0	3.0
0.34	-1.0	-1.0	-1.0
0.35	1.0	1.0	1.0
0.36	1.0	1.0	1.0
0.37	-1.0	-1.0	-1.0
0.38	0.0	0.0	0.0
0.39	2.0	2.0	2.0
0.4	2.0	2.0	2.0
0.41	3.0	3.0	3.0
0.42	3.0	3.0	3.0
0.43	3.0	3.0	3.0
0.44	1.0	1.0	1.0
0.45	1.0	1.0	1.0
0.46	0.0	0.0	0.0
0.47	2.0	2.0	2.0
0.48	1.0	1.0	1.0
0.49	1.0	1.0	1.0
0.5	-2.0	-2.0	-2.0
0.51	2.0	2.0	2.0
0.52	3.0	3.0	3.0
0.53	3.0	3.0	3.0
0.54	0.0	0.0	0.0
0.55	2.0	2.0	2.0
0.56	1.0	1.0	1.0
0.57	0.0	0.0	0.0
0.58	1.0	1.0	1.0
0.59	0.0	0.0	0.0
0.6	1.0	1.0	1.0
0.61	2.0	2.0	2.0
0.62	2.0	2.0	2.0
0.63	1.0	1.0	1.0
0.64	1.0	1.0	1.0
0.65	1.0	1.0	1.0
0.66	1.0	1.0	1.0
0.67	1.0	1.0	1.0
0.68	2.0	2.0	2.0
0.69	1.0	1.0	1.0
0.7	1.0	1.0	1.0
0.71	-1.0	-1.0	-1.0
0.72	0.0	0.0	0.0
0.73	1.0	1.0	1.0
0.74	1.0	1.0	1.0
0.75	1.0	1.0	1.0
0.76	2.0	2.0	2.0
0.77	0.0	0.0	0.0
0.78	1.0	1.0	1.0
0.79	1.0	1.0	1.0
0.8	1.0	1.0	1.0
0.81	1.0	1.0	1.0
0.82	1.0	1.0	1.0
0.83	1.0	1.0	1.0
0.84	0.0	0.0	0.0
0.85	1.0	1.0	1.0
0.86	1.0	1.0	1.0
0.87	1.0	1.0	1.0
0.88	1.0	1.0	1.0
0.89	2.0	2.0	2.0
0.9	2.0	2.0	2.0
0.91	1.0	1.0	1.0
0.92	3.0	3.0	3.0
0.93	3.0	3.0	3.0
0.94	1.0	1.0	1.0
0.95	-1.0	-1.0	-1.0
0.96	1.0	1.0	1.0
0.97	-1.0	-1.0	-1.0
0.98	1.0	1.0	1.0
0.99	1.0	1.0	1.0
1.0	0.0	0.0	0.0
1.01	2.0	2.0	2.0
1.02	2.0	2.0	2.0
1.03	1.0	1.0	1.0
1.04	4.0	4.0	4.0
1.05	2.0	2.0	2.0
1.06	1.0	1.0	1.0
1.07	2.0	2.0	2.0
1.08	2.0	2.0	2.0
1.09	3.0	3.0	3.0
1.1	1.0	1.0	1.0
1.11	2.0	2.0	2.0
1.12	0.0	0.0	0.0
1.13	1.0	1.0	1.0
1.14	1.0	1.0	1.0
1.15	3.0	3.0	3.0
1.16	2.0	2.0	2.0
1.17	2.0	2.0	2.0
1.18	2.0	2.0	2.0
1.19	0.0	0.0	0.0
1.2	0.0	0.0	0.0
1.21	1.0	1.0	1.0
1.22	1.0	1.0	1.0
1.23	2.0	2.0	2.0
1.24	1.0	1.0	1.0
1.25	1.0	1.0	1.0
1.26	3.0	3.0	3.0
1.27	2.0	2.0	2.0
1.28	1.0	1.0	1.0
1.29	1.0	1.0	1.0
1.3	1.0	1.0	1.0
1.31	2.0	2.0	2.0
1.32	4.0	4.0	4.0
1.33	1.0	1.0	1.0
1.34	2.0	2.0	2.0
1.35	0.0	0.0	0.0
1.36	1.0	1.0	1.0
1.37	2.0	2.0	2.0
1.38	1.0	1.0	1.0
1.39	0.0	0.0	0.0
1.4	0.0	0.0	0.0
1.41	1.0	1.0	1.0
1.42	2.0	2.0	2.0
1.43	1.0	1.0	1.0
1.44	2.0	2.0	2.0
1.45	2.0	2.0	2.0
1.46	1.0	1.0	1.0
1.47	2.0	2.0	2.0
1.48	3.0	3.0	3.0
1.49	1.0	1.0	1.0
1.5	1.0	1.0	1.0
1.51	2.0	2.0	2.0
1.52	3.0	3.0	3.0
1.53	1.0	1.0	1.0
1.54	0.0	0.0	0.0
1.55	2.0	2.0	2.0
1.56	0.0	0.0	0.0
1.57	1.0	1.0	1.0
1.58	0.0	0.0	0.0
1.59	1.0	1.0	1.0
1.6	1.0	1.0	1.0
1.61	1.0	1.0	1.0
1.62	1.0	1.0	1.0
1.63	3.0	3.0	3.0
1.64	0.0	0.0	0.0
1.65	0.0	0.0	0.0
1.66	1.0	1.0	1.0
1.67	2.0	2.0	2.0
1.68	2.0	2.0	2.0
1.69	0.0	0.0	0.0
1.7	4.0	4.0	4.0
1.71	1.0	1.0	1.0
1.72	1.0	1.0	1.0
1.73	2.0	2.0	2.0
1.74	2.0	2.0	2.0
1.75	3.0	3.0	3.0
1.76	0.0	0.0	0.0
1.77	0.0	0.0	0.0
1.78	3.0	3.0	3.0
1.79	2.0	2.0	2.0
1.8	1.0	1.0	1.0
1.81	2.0	2.0	2.0
1.82	5.0	5.0	5.0
1.83	0.0	0.0	0.0
1.84	2.0	2.0	2.0
1.85	1.0	1.0	1.0
1.86	2.0	2.0	2.0
1.87	2.0	2.0	2.0
1.88	0.0	0.0	0.0
1.89	0.0	0.0	0.0
1.9	2.0	2.0	2.0
1.91	2.0	2.0	2.0
1.92	2.0	2.0	2.0
1.93	0.0	0.0	0.0
1.94	1.0	1.0	1.0
1.95	0.0	0.0	0.0
1.96	1.0	1.0	1.0
1.97	2.0	2.0	2.0
1.98	3.0	3.0	3.0
1.99	2.0	2.0	2.0
2.0	3.0	3.0	3.0
2.01	2.0	2.0	2.0
2.02	2.0	2.0	2.0
2.03	0.0	0.0	0.0
2.04	1.0	1.0	1.0
2.05	2.0	2.0	2.0
2.06	1.0	1.0	1.0
2.07	3.0	3.0	3.0
2.08	1.0	1.0	1.0
2.09	2.0	2.0	2.0
2.1	1.0	1.0	1.0
2.11	2.0	2.0	2.0
2.12	3.0	3.0	3.0
2.13	1.0	1.0	1.0
2.14	1.0	1.0	1.0
2.15	0.0	0.0	0.0
2.16	2.0	2.0	2.0
2.17	3.0	3.0	3.0
2.18	0.0	0.0	0.0
2.19	2.0	2.0	2.0
2.2	1.0	1.0	1.0
2.21	1.0	1.0	1.0
2.22	1.0	1.0	1.0
2.23	0.0	0.0	0.0
2.24	1.0	1.0	1.0
2.25	1.0	1.0	1.0
2.26	3.0	3.0	3.0
2.27	1.0	1.0	1.0
2.28	1.0	1.0	1.0
2.29	1.0	1.0	1.0
2.3	0.0	0.0	0.0
2.31	2.0	2.0	2.0
2.32	2.0	2.0	2.0
2.33	1.0	1.0	1.0
2.34	2.0	2.0	2.0
2.35	1.0	1.0	1.0
2.36	1.0	1.0	1.0
2.37	1.0	1.0	1.0
2.38	2.0	2.0	2.0
2.39	1.0	1.0	1.0
2.4	3.0	3.0	3.0
2.41	2.0	2.0	2.0
2.42	2.0	2.0	2.0
2.43	4.0	4.0	4.0
2.44	2.0	2.0	2.0
2.45	1.0	1.0	1.0
2.46	3.0	3.0	3.0
2.47	0.0	0.0	0.0
2.48	1.0	1.0	1.0
2.49	2.0	2.0	2.0
2.5	1.0	1.0	1.0
2.51	1.0	1.0	1.0
2.52	0.0	0.0	0.0
2.53	1.0	1.0	1.0
2.54	2.0	2.0	2.0
2.55	0.0	0.0	0.0
2.56	0.0	0.0	0.0
2.57	2.0	2.0	2.0
2.58	2.0	2.0	2.0
2.59	0.0	0.0	0.0
2.6	1.0	1.0	1.0
2.61	3.0	3.0	3.0
2.62	1.0	1.0	1.0
2.63	2.0	2.0	2.0
2.64	2.0	2.0	2.0
2.65	3.0	3.0	3.0
2.66	2.0	2.0	2.0
2.67	2.0	2.0	2.0
2.68	2.0	2.0	2.0
2.69	2.0	2.0	2.0
2.7	2.0	2.0	2.0
2.71	2.0	2.0	2.0
2.72	2.0	2.0	2.0
2.73	2.0	2.0	2.0
2.74	2.0	2.0	2.0
2.75	1.0	1.0	1.0
2.76	2.0	2.0	2.0
2.77	1.0	1.0	1.0
2.78	2.0	2.0	2.0
2.79	3.0	3.0	3.0
2.8	2.0	2.0	2.0
2.81	2.0	2.0	2.0
2.82	2.0	2.0	2.0
2.83	2.0	2.0	2.0
2.84	1.0	1.0	1.0
2.85	2.0	2.0	2.0
2.86	2.0	2.0	2.0
2.87	1.0	1.0	1.0
2.88	1.0	1.0	1.0
2.89	2.0	2.0	2.0
2.9	1.0	1.0	1.0
2.91	1.0	1.0	1.0
2.92	1.0	1.0	1.0
2.93	2.0	2.0	2.0
2.94	2.0	2.0	2.0
2.95	2.0	2.0	2.0
2.96	2.0	2.0	2.0
2.97	1.0	1.0	1.0
2.98	3.0	3.0	3.0
2.99	1.0	1.0	1.0
3.0	1.0	1.0	1.0
3.01	2.0	2.0	2.0
3.02	2.0	2.0	2.0
3.03	2.0	2.0	2.0
3.04	1.0	1.0	1.0
3.05	5.0	5.0	5.0
3.06	2.0	2.0	2.0
3.07	1.0	1.0	1.0
3.08	1.0	1.0	1.0
3.09	5.0	5.0	5.0
3.1	2.0	2.0	2.0
3.11	0.0	0.0	0.0
3.12	1.0	1.0	1.0
3.13	1.0	1.0	1.0
3.14	1.0	1.0	1.0
3.15	1.0	1.0	1.0
3.16	1.0	1.0	1.0
3.17	1.0	1.0	1.0
3.18	1.0	1.0	1.0
3.19	2.0	2.0	2.0
3.2	0.0	0.0	0.0
3.21	1.0	1.0	1.0
3.22	1.0	1.0	1.0
3.23	3.0	3.0	3.0
3.24	0.0	0.0	0.0
3.25	1.0	1.0	1.0
3.26	3.0	3.0	3.0
3.27	1.0	1.0	1.0
3.28	1.0	1.0	1.0
3.29	2.0	2.0	2.0
3.3	3.0	3.0	3.0
3.31	1.0	1.0	1.0
3.32	1.0	1.0	1.0
3.33	0.0	0.0	0.0
3.34	2.0	2.0	2.0
3.35	0.0	0.0	0.0
3.36	1.0	1.0	1.0
3.37	1.0	1.0	1.0
3.38	2.0	2.0	2.0
3.39	1.0	1.0	1.0
3.4	1.0	1.0	1.0
3.41	1.0	1.0	1.0
3.42	1.0	1.0	1.0
3.43	3.0	3.0	3.0
3.44	1.0	1.0	1.0
3.45	0.0	0.0	0.0
3.46	2.0	2.0	2.0
3.47	1.0	1.0	1.0
3.48	2.0	2.0	2.0
3.49	2.0	2.0	2.0
3.5	2.0	2.0	2.0
3.51	2.0	2.0	2.0
3.52	3.0	3.0	3.0
3.53	1.0	1.0	1.0
3.54	1.0	1.0	1.0
3.55	0.0	0.0	0.0
3.56	2.0	2.0	2.0
3.57	1.0	1.0	1.0
3.58	2.0	2.0	2.0
3.59	2.0	2.0	2.0
3.6	1.0	1.0	1.0
3.61	0.0	0.0	0.0
3.62	2.0	2.0	2.0
3.63	3.0	3.0	3.0
3.64	3.0	3.0	3.0
3.65	2.0	2.0	2.0
3.66	2.0	2.0	2.0
3.67	1.0	1.0	1.0
3.68	2.0	2.0	2.0
3.69	2.0	2.0	2.0
3.7	2.0	2.0	2.0
3.71	2.0	2.0	2.0
3.72	3.0	3.0	3.0
3.73	3.0	3.0	3.0
3.74	2.0	2.0	2.0
3.75	1.0	1.0	1.0
3.76	1.0	1.0	1.0
3.77	2.0	2.0	2.0
3.78	3.0	3.0	3.0
3.79	2.0	2.0	2.0
3.8	1.0	1.0	1.0
3.81	3.0	3.0	3.0
3.82	2.0	2.0	2.0
3.83	0.0	0.0	0.0
3.84	2.0	2.0	2.0
3.85	1.0	1.0	1.0
3.86	2.0	2.0	2.0
3.87	2.0	2.0	2.0
3.88	2.0	2.0	2.0
3.89	1.0	1.0	1.0
3.9	0.0	0.0	0.0
3.91	0.0	0.0	0.0
3.92	1.0	1.0	1.0
3.93	2.0	2.0	2.0
3.94	4.0	4.0	4.0
3.95	1.0	1.0	1.0
3.96	1.0	1.0	1.0
3.97	2.0	2.0	2.0
3.98	2.0	2.0	2.0
3.99	1.0	1.0	1.0
4.0	0.0	0.0	0.0
4.01	1.0	1.0	1.0
4.02	1.0	1.0	1.0
4.03	1.0	1.0	1.0
4.04	2.0	2.0	2.0
4.05	0.0	0.0	0.0
4.06	2.0	2.0	2.0
4.07	1.0	1.0	1.0
4.08	2.0	2.0	2.0
4.09	1.0	1.0	1.0
4.1	1.0	1.0	1.0
4.11	1.0	1.0	1.0
4.12	2.0	2.0	2.0
4.13	2.0	2.0	2.0
4.14	1.0	1.0	1.0
4.15	1.0	1.0	1.0
4.16	0.0	0.0	0.0
4.17	1.0	1.0	1.0
4.18	1.0	1.0	1.0
4.19	1.0	1.0	1.0
4.2	2.0	2.0	2.0
4.21	2.0	2.0	2.0
4.22	0.0	0.0	0.0
4.23	2.0	2.0	2.0
4.24	2.0	2.0	2.0
4.25	0.0	0.0	0.0
4.26	1.0	1.0	1.0
4.27	-1.0	-1.0	-1.0
4.28	0.0	0.0	0.0
4.29	1.0	1.0	1.0
4.3	1.0	1.0	1.0
4.31	2.0	2.0	2.0
4.32	1.0	1.0	1.0
4.33	1.0	1.0	1.0
4.34	1.0	1.0	1.0
4.35	1.0	1.0	1.0
4.36	1.0	1.0	1.0
4.37	0.0	0.0	0.0
4.38	1.0	1.0	1.0
4.39	0.0	0.0	0.0
4.4	1.0	1.0	1.0
4.41	2.0	2.0	2.0
4.42	0.0	0.0	0.0
4.43	2.0	2.0	2.0
4.44	1.0	1.0	1.0
4.45	2.0	2.0	2.0
4.46	1.0	1.0	1.0
4.47	2.0	2.0	2.0
4.48	1.0	1.0	1.0
4.49	1.0	1.0	1.0
4.5	1.0	1.0	1.0
4.51	3.0	3.0	3.0
4.52	2.0	2.0	2.0
4.53	0.0	0.0	0.0
4.54	3.0	3.0	3.0
4.55	2.0	2.0	2.0
4.56	2.0	2.0	2.0
4.57	3.0	3.0	3.0
4.58	2.0	2.0	2.0
4.59	2.0	2.0	2.0
4.6	0.0	0.0	0.0
4.61	1.0	1.0	1.0
4.62	2.0	2.0	2.0
4.63	2.0	2.0	2.0
4.64	2.0	2.0	2.0
4.65	3.0	3.0	3.0
4.66	3.0	3.0	3.0
4.67	2.0	2.0	2.0
4.68	2.0	2.0	2.0
4.69	1.0	1.0	1.0
4.7	1.0	1.0	1.0
4.71	2.0	2.0	2.0
4.72	2.0	2.0	2.0
4.73	0.0	0.0	0.0
4.74	1.0	1.0	1.0
4.75	1.0	1.0	1.0
4.76	1.0	1.0	1.0
4.77	1.0	1.0	1.0
4.78	2.0	2.0	2.0
4.79	1.0	1.0	1.0
4.8	1.0	1.0	1.0
4.81	0.0	0.0	0.0
4.82	3.0	3.0	3.0
4.83	1.0	1.0	1.0
4.84	3.0	3.0	3.0
4.85	1.0	1.0	1.0
4.86	0.0	0.0	0.0
4.87	2.0	2.0	2.0
4.88	1.0	1.0	1.0
4.89	2.0	2.0	2.0
4.9	1.0	1.0	1.0
4.91	1.0	1.0	1.0
4.92	2.0	2.0	2.0
4.93	1.0	1.0	1.0
4.94	1.0	1.0	1.0
4.95	1.0	1.0	1.0
4.96	3.0	3.0	3.0
4.97	1.0	1.0	1.0
4.98	-3.0	-3.0	-3.0


==> results/symbol/million_acer.txt <==
0.0	-16.0	-16.0	-16.0
0.01	5.0	5.0	5.0
0.02	0.0	0.0	0.0
0.03	1.0	1.0	1.0
0.04	-1.0	-1.0	-1.0
0.05	0.0	0.0	0.0
0.06	1.0	1.0	1.0
0.07	-1.0	-1.0	-1.0
0.08	-3.0	-3.0	-3.0
0.09	0.0	0.0	0.0
0.1	0.0	0.0	0.0
0.11	-2.0	-2.0	-2.0
0.12	-1.0	-1.0	-1.0
0.13	1.0	1.0	1.0
0.14	0.0	0.0	0.0
0.15	0.0	0.0	0.0
0.16	-1.0	-1.0	-1.0
0.17	0.0	0.0	0.0
0.18	0.0	0.0	0.0
0.19	2.0	2.0	2.0
0.2	-1.0	-1.0	-1.0
0.21	2.0	2.0	2.0
0.22	-2.0	-2.0	-2.0
0.23	-1.0	-1.0	-1.0
0.24	1.0	1.0	1.0
0.25	-2.0	-2.0	-2.0
0.26	0.0	0.0	0.0
0.27	0.0	0.0	0.0
0.28	1.0	1.0	1.0
0.29	1.0	1.0	1.0
0.3	2.0	2.0	2.0
0.31	0.0	0.0	0.0
0.32	3.0	3.0	3.0
0.33	0.0	0.0	0.0
0.34	0.0	0.0	0.0
0.35	1.0	1.0	1.0
0.36	2.0	2.0	2.0
0.37	1.0	1.0	1.0
0.38	-1.0	-1.0	-1.0
0.39	0.0	0.0	0.0
0.4	0.0	0.0	0.0
0.41	0.0	0.0	0.0
0.42	1.0	1.0	1.0
0.43	3.0	3.0	3.0
0.44	2.0	2.0	2.0
0.45	1.0	1.0	1.0
0.46	2.0	2.0	2.0
0.47	1.0	1.0	1.0
0.48	1.0	1.0	1.0
0.49	2.0	2.0	2.0
0.5	1.0	1.0	1.0
0.51	2.0	2.0	2.0
0.52	2.0	2.0	2.0
0.53	1.0	1.0	1.0
0.54	3.0	3.0	3.0
0.55	4.0	4.0	4.0
0.56	0.0	0.0	0.0
0.57	1.0	1.0	1.0
0.58	0.0	0.0	0.0
0.59	2.0	2.0	2.0
0.6	0.0	0.0	0.0
0.61	1.0	1.0	1.0
0.62	1.0	1.0	1.0
0.63	1.0	1.0	1.0
0.64	0.0	0.0	0.0
0.65	1.0	1.0	1.0
0.66	0.0	0.0	0.0
0.67	2.0	2.0	2.0
0.68	3.0	3.0	3.0
0.69	1.0	1.0	1.0
0.7	1.0	1.0	1.0
0.71	1.0	1.0	1.0
0.72	1.0	1.0	1.0
0.73	1.0	1.0	1.0
0.74	3.0	3.0	3.0
0.75	2.0	2.0	2.0
0.76	1.0	1.0	1.0
0.77	0.0	0.0	0.0
0.78	1.0	1.0	1.0
0.79	1.0	1.0	1.0
0.8	1.0	1.0	1.0
0.81	1.0	1.0	1.0
0.82	0.0	0.0	0.0
0.83	0.0	0.0	0.0
0.84	1.0	1.0	1.0
0.85	2.0	2.0	2.0
0.86	1.0	1.0	1.0
0.87	1.0	1.0	1.0
0.88	0.0	0.0	0.0
0.89	2.0	2.0	2.0
0.9	1.0	1.0	1.0
0.91	1.0	1.0	1.0
0.92	0.0	0.0	0.0
0.93	0.0	0.0	0.0
0.94	2.0	2.0	2.0
0.95	2.0	2.0	2.0
0.96	0.0	0.0	0.0
0.97	0.0	0.0	0.0
0.98	1.0	1.0	1.0
0.99	2.0	2.0	2.0
1.0	1.0	1.0	1.0
1.01	1.0	1.0	1.0
1.02	1.0	1.0	1.0
1.03	1.0	1.0	1.0
1.04	1.0	1.0	1.0
1.05	0.0	0.0	0.0
1.06	1.0	1.0	1.0
1.07	1.0	1.0	1.0
1.08	3.0	3.0	3.0
1.09	2.0	2.0	2.0
1.1	2.0	2.0	2.0
1.11	1.0	1.0	1.0
1.12	2.0	2.0	2.0
1.13	1.0	1.0	1.0
1.14	3.0	3.0	3.0
1.15	1.0	1.0	1.0
1.16	2.0	2.0	2.0
1.17	0.0	0.0	0.0
1.18	2.0	2.0	2.0
1.19	2.0	2.0	2.0
1.2	2.0	2.0	2.0
1.21	1.0	1.0	1.0
1.22	2.0	2.0	2.0
1.23	1.0	1.0	1.0
1.24	0.0	0.0	0.0
1.25	1.0	1.0	1.0
1.26	1.0	1.0	1.0
1.27	1.0	1.0	1.0
1.28	1.0	1.0	1.0
1.29	1.0	1.0	1.0
1.3	0.0	0.0	0.0
1.31	1.0	1.0	1.0
1.32	2.0	2.0	2.0
1.33	1.0	1.0	1.0
1.34	1.0	1.0	1.0
1.35	1.0	1.0	1.0
1.36	1.0	1.0	1.0
1.37	1.0	1.0	1.0
1.38	1.0	1.0	1.0
1.39	1.0	1.0	1.0
1.4	1.0	1.0	1.0
1.41	1.0	1.0	1.0
1.42	2.0	2.0	2.0
1.43	1.0	1.0	1.0
1.44	1.0	1.0	1.0
1.45	1.0	1.0	1.0
1.46	1.0	1.0	1.0
1.47	1.0	1.0	1.0
1.48	1.0	1.0	1.0
1.49	1.0	1.0	1.0
1.5	1.0	1.0	1.0
1.51	2.0	2.0	2.0
1.52	1.0	1.0	1.0
1.53	1.0	1.0	1.0
1.54	0.0	0.0	0.0
1.55	1.0	1.0	1.0
1.56	2.0	2.0	2.0
1.57	0.0	0.0	0.0
1.58	0.0	0.0	0.0
1.59	1.0	1.0	1.0
1.6	1.0	1.0	1.0
1.61	1.0	1.0	1.0
1.62	1.0	1.0	1.0
1.63	2.0	2.0	2.0
1.64	1.0	1.0	1.0
1.65	2.0	2.0	2.0
1.66	2.0	2.0	2.0
1.67	1.0	1.0	1.0
1.68	3.0	3.0	3.0
1.69	1.0	1.0	1.0
1.7	0.0	0.0	0.0
1.71	1.0	1.0	1.0
1.72	0.0	0.0	0.0
1.73	1.0	1.0	1.0
1.74	0.0	0.0	0.0
1.75	1.0	1.0	1.0
1.76	1.0	1.0	1.0
1.77	1.0	1.0	1.0
1.78	2.0	2.0	2.0
1.79	1.0	1.0	1.0
1.8	1.0	1.0	1.0
1.81	1.0	1.0	1.0
1.82	2.0	2.0	2.0
1.83	1.0	1.0	1.0
1.84	0.0	0.0	0.0
1.85	3.0	3.0	3.0
1.86	1.0	1.0	1.0
1.87	0.0	0.0	0.0
1.88	1.0	1.0	1.0
1.89	1.0	1.0	1.0
1.9	1.0	1.0	1.0
1.91	0.0	0.0	0.0
1.92	0.0	0.0	0.0
1.93	1.0	1.0	1.0
1.94	3.0	3.0	3.0
1.95	1.0	1.0	1.0
1.96	1.0	1.0	1.0
1.97	1.0	1.0	1.0
1.98	1.0	1.0	1.0
1.99	0.0	0.0	0.0
2.0	1.0	1.0	1.0
2.01	2.0	2.0	2.0
2.02	1.0	1.0	1.0
2.03	1.0	1.0	1.0
2.04	2.0	2.0	2.0
2.05	1.0	1.0	1.0
2.06	2.0	2.0	2.0
2.07	1.0	1.0	1.0
2.08	1.0	1.0	1.0
2.09	0.0	0.0	0.0
2.1	2.0	2.0	2.0
2.11	1.0	1.0	1.0
2.12	1.0	1.0	1.0
2.13	2.0	2.0	2.0
2.14	2.0	2.0	2.0
2.15	1.0	1.0	1.0
2.16	0.0	0.0	0.0
2.17	1.0	1.0	1.0
2.18	2.0	2.0	2.0
2.19	1.0	1.0	1.0
2.2	0.0	0.0	0.0
2.21	2.0	2.0	2.0
2.22	1.0	1.0	1.0
2.23	1.0	1.0	1.0
2.24	1.0	1.0	1.0
2.25	2.0	2.0	2.0
2.26	0.0	0.0	0.0
2.27	1.0	1.0	1.0
2.28	1.0	1.0	1.0
2.29	2.0	2.0	2.0
2.3	2.0	2.0	2.0
2.31	1.0	1.0	1.0
2.32	0.0	0.0	0.0
2.33	1.0	1.0	1.0
2.34	1.0	1.0	1.0
2.35	2.0	2.0	2.0
2.36	1.0	1.0	1.0
2.37	1.0	1.0	1.0
2.38	2.0	2.0	2.0
2.39	1.0	1.0	1.0
2.4	2.0	2.0	2.0
2.41	1.0	1.0	1.0
2.42	3.0	3.0	3.0
2.43	1.0	1.0	1.0
2.44	1.0	1.0	1.0
2.45	1.0	1.0	1.0
2.46	1.0	1.0	1.0
2.47	1.0	1.0	1.0
2.48	3.0	3.0	3.0
2.49	1.0	1.0	1.0
2.5	0.0	0.0	0.0
2.51	2.0	2.0	2.0
2.52	0.0	0.0	0.0
2.53	1.0	1.0	1.0
2.54	1.0	1.0	1.0
2.55	1.0	1.0	1.0
2.56	2.0	2.0	2.0
2.57	2.0	2.0	2.0
2.58	0.0	0.0	0.0
2.59	2.0	2.0	2.0
2.6	2.0	2.0	2.0
2.61	1.0	1.0	1.0
2.62	0.0	0.0	0.0
2.63	1.0	1.0	1.0
2.64	1.0	1.0	1.0
2.65	1.0	1.0	1.0
2.66	0.0	0.0	0.0
2.67	1.0	1.0	1.0
2.68	1.0	1.0	1.0
2.69	1.0	1.0	1.0
2.7	2.0	2.0	2.0
2.71	1.0	1.0	1.0
2.72	1.0	1.0	1.0
2.73	3.0	3.0	3.0
2.74	0.0	0.0	0.0
2.75	2.0	2.0	2.0
2.76	1.0	1.0	1.0
2.77	1.0	1.0	1.0
2.78	1.0	1.0	1.0
2.79	2.0	2.0	2.0
2.8	1.0	1.0	1.0
2.81	2.0	2.0	2.0
2.82	0.0	0.0	0.0
2.83	1.0	1.0	1.0
2.84	3.0	3.0	3.0
2.85	1.0	1.0	1.0
2.86	1.0	1.0	1.0
2.87	1.0	1.0	1.0
2.88	1.0	1.0	1.0
2.89	1.0	1.0	1.0
2.9	1.0	1.0	1.0
2.91	0.0	0.0	0.0
2.92	1.0	1.0	1.0
2.93	2.0	2.0	2.0
2.94	1.0	1.0	1.0
2.95	2.0	2.0	2.0
2.96	2.0	2.0	2.0
2.97	1.0	1.0	1.0
2.98	1.0	1.0	1.0
2.99	1.0	1.0	1.0
3.0	1.0	1.0	1.0
3.01	2.0	2.0	2.0
3.02	1.0	1.0	1.0
3.03	2.0	2.0	2.0
3.04	1.0	1.0	1.0
3.05	0.0	0.0	0.0
3.06	1.0	1.0	1.0
3.07	0.0	0.0	0.0
3.08	0.0	0.0	0.0
3.09	1.0	1.0	1.0
3.1	1.0	1.0	1.0
3.11	2.0	2.0	2.0
3.12	1.0	1.0	1.0
3.13	1.0	1.0	1.0
3.14	2.0	2.0	2.0
3.15	0.0	0.0	0.0
3.16	0.0	0.0	0.0
3.17	1.0	1.0	1.0
3.18	1.0	1.0	1.0
3.19	1.0	1.0	1.0
3.2	1.0	1.0	1.0
3.21	1.0	1.0	1.0
3.22	1.0	1.0	1.0
3.23	1.0	1.0	1.0
3.24	0.0	0.0	0.0
3.25	0.0	0.0	0.0
3.26	1.0	1.0	1.0
3.27	1.0	1.0	1.0
3.28	1.0	1.0	1.0
3.29	0.0	0.0	0.0
3.3	0.0	0.0	0.0
3.31	1.0	1.0	1.0
3.32	1.0	1.0	1.0
3.33	1.0	1.0	1.0
3.34	2.0	2.0	2.0
3.35	3.0	3.0	3.0
3.36	1.0	1.0	1.0
3.37	0.0	0.0	0.0
3.38	1.0	1.0	1.0
3.39	2.0	2.0	2.0
3.4	1.0	1.0	1.0
3.41	1.0	1.0	1.0
3.42	1.0	1.0	1.0
3.43	0.0	0.0	0.0
3.44	1.0	1.0	1.0
3.45	1.0	1.0	1.0
3.46	1.0	1.0	1.0
3.47	1.0	1.0	1.0
3.48	2.0	2.0	2.0
3.49	0.0	0.0	0.0
3.5	1.0	1.0	1.0
3.51	1.0	1.0	1.0
3.52	1.0	1.0	1.0
3.53	1.0	1.0	1.0
3.54	1.0	1.0	1.0
3.55	1.0	1.0	1.0
3.56	1.0	1.0	1.0
3.57	1.0	1.0	1.0
3.58	1.0	1.0	1.0
3.59	1.0	1.0	1.0
3.6	1.0	1.0	1.0
3.61	1.0	1.0	1.0
3.62	1.0	1.0	1.0
3.63	0.0	0.0	0.0
3.64	0.0	0.0	0.0
3.65	1.0	1.0	1.0
3.66	1.0	1.0	1.0
3.67	1.0	1.0	1.0
3.68	1.0	1.0	1.0
3.69	1.0	1.0	1.0
3.7	2.0	2.0	2.0
3.71	1.0	1.0	1.0
3.72	1.0	1.0	1.0
3.73	2.0	2.0	2.0
3.74	1.0	1.0	1.0
3.75	1.0	1.0	1.0
3.76	0.0	0.0	0.0
3.77	3.0	3.0	3.0
3.78	1.0	1.0	1.0
3.79	1.0	1.0	1.0
3.8	1.0	1.0	1.0
3.81	1.0	1.0	1.0
3.82	1.0	1.0	1.0
3.83	1.0	1.0	1.0
3.84	1.0	1.0	1.0
3.85	1.0	1.0	1.0
3.86	3.0	3.0	3.0
3.87	1.0	1.0	1.0
3.88	1.0	1.0	1.0
3.89	0.0	0.0	0.0
3.9	1.0	1.0	1.0
3.91	1.0	1.0	1.0
3.92	1.0	1.0	1.0
3.93	1.0	1.0	1.0
3.94	1.0	1.0	1.0
3.95	1.0	1.0	1.0
3.96	3.0	3.0	3.0
3.97	1.0	1.0	1.0
3.98	2.0	2.0	2.0
3.99	1.0	1.0	1.0
4.0	1.0	1.0	1.0
4.01	1.0	1.0	1.0
4.02	0.0	0.0	0.0
4.03	1.0	1.0	1.0
4.04	1.0	1.0	1.0
4.05	1.0	1.0	1.0
4.06	1.0	1.0	1.0
4.07	1.0	1.0	1.0
4.08	1.0	1.0	1.0
4.09	1.0	1.0	1.0
4.1	2.0	2.0	2.0
4.11	1.0	1.0	1.0
4.12	1.0	1.0	1.0
4.13	1.0	1.0	1.0
4.14	1.0	1.0	1.0
4.15	1.0	1.0	1.0
4.16	1.0	1.0	1.0
4.17	0.0	0.0	0.0
4.18	2.0	2.0	2.0
4.19	0.0	0.0	0.0
4.2	1.0	1.0	1.0
4.21	1.0	1.0	1.0
4.22	1.0	1.0	1.0
4.23	1.0	1.0	1.0
4.24	1.0	1.0	1.0
4.25	0.0	0.0	0.0
4.26	1.0	1.0	1.0
4.27	1.0	1.0	1.0
4.28	1.0	1.0	1.0
4.29	1.0	1.0	1.0
4.3	1.0	1.0	1.0
4.31	1.0	1.0	1.0
4.32	1.0	1.0	1.0
4.33	0.0	0.0	0.0
4.34	1.0	1.0	1.0
4.35	0.0	0.0	0.0
4.36	1.0	1.0	1.0
4.37	1.0	1.0	1.0
4.38	1.0	1.0	1.0
4.39	0.0	0.0	0.0
4.4	1.0	1.0	1.0
4.41	1.0	1.0	1.0
4.42	0.0	0.0	0.0
4.43	1.0	1.0	1.0
4.44	1.0	1.0	1.0
4.45	1.0	1.0	1.0
4.46	1.0	1.0	1.0
4.47	1.0	1.0	1.0
4.48	0.0	0.0	0.0
4.49	1.0	1.0	1.0
4.5	2.0	2.0	2.0
4.51	1.0	1.0	1.0
4.52	2.0	2.0	2.0
4.53	1.0	1.0	1.0
4.54	1.0	1.0	1.0
4.55	1.0	1.0	1.0
4.56	1.0	1.0	1.0
4.57	1.0	1.0	1.0
4.58	1.0	1.0	1.0
4.59	1.0	1.0	1.0
4.6	1.0	1.0	1.0
4.61	1.0	1.0	1.0
4.62	0.0	0.0	0.0
4.63	2.0	2.0	2.0
4.64	1.0	1.0	1.0
4.65	2.0	2.0	2.0
4.66	1.0	1.0	1.0
4.67	1.0	1.0	1.0
4.68	1.0	1.0	1.0
4.69	1.0	1.0	1.0
4.7	1.0	1.0	1.0
4.71	1.0	1.0	1.0
4.72	1.0	1.0	1.0
4.73	1.0	1.0	1.0
4.74	2.0	2.0	2.0
4.75	1.0	1.0	1.0
4.76	2.0	2.0	2.0
4.77	1.0	1.0	1.0
4.78	1.0	1.0	1.0
4.79	1.0	1.0	1.0
4.8	1.0	1.0	1.0
4.81	1.0	1.0	1.0
4.82	1.0	1.0	1.0
4.83	1.0	1.0	1.0
4.84	1.0	1.0	1.0
4.85	1.0	1.0	1.0
4.86	1.0	1.0	1.0
4.87	2.0	2.0	2.0
4.88	1.0	1.0	1.0
4.89	1.0	1.0	1.0
4.9	2.0	2.0	2.0
4.91	0.0	0.0	0.0
4.92	1.0	1.0	1.0
4.93	2.0	2.0	2.0
4.94	1.0	1.0	1.0
4.95	1.0	1.0	1.0
4.96	0.0	0.0	0.0
4.97	0.0	0.0	0.0


==> results/symbol/million_dqn.txt <==
0.01	-4.0	-4.0	-4.0
0.02	-7.0	-7.0	-7.0
0.03	-8.0	-8.0	-8.0
0.04	-1.0	-1.0	-1.0
0.05	-4.0	-4.0	-4.0
0.06	-2.0	-2.0	-2.0
0.07	-17.0	-17.0	-17.0
0.08	-13.0	-13.0	-13.0
0.09	-14.0	-14.0	-14.0
0.1	-10.0	-10.0	-10.0
0.11	-16.0	-16.0	-16.0
0.12	-23.0	-23.0	-23.0
0.13	-2.0	-2.0	-2.0
0.14	-12.0	-12.0	-12.0
0.15	-13.0	-13.0	-13.0
0.16	-9.0	-9.0	-9.0
0.17	-16.0	-16.0	-16.0
0.18	-23.0	-23.0	-23.0
0.19	-30.0	-30.0	-30.0
0.2	-29.0	-29.0	-29.0
0.21	-21.0	-21.0	-21.0
0.22	-21.0	-21.0	-21.0
0.23	-20.0	-20.0	-20.0
0.24	-14.0	-14.0	-14.0
0.25	-10.0	-10.0	-10.0
0.26	-25.0	-25.0	-25.0
0.27	-13.0	-13.0	-13.0
0.28	-14.0	-14.0	-14.0
0.29	-22.0	-22.0	-22.0
0.3	-25.0	-25.0	-25.0
0.31	-26.0	-26.0	-26.0
0.32	-20.0	-20.0	-20.0
0.33	-27.0	-27.0	-27.0
0.34	-20.0	-20.0	-20.0
0.35	-13.0	-13.0	-13.0
0.36	-21.0	-21.0	-21.0
0.37	-36.0	-36.0	-36.0
0.38	-31.0	-31.0	-31.0
0.39	-30.0	-30.0	-30.0
0.4	-19.0	-19.0	-19.0
0.41	-20.0	-20.0	-20.0
0.42	-22.0	-22.0	-22.0
0.43	-27.0	-27.0	-27.0
0.44	-25.0	-25.0	-25.0
0.45	-32.0	-32.0	-32.0
0.46	-27.0	-27.0	-27.0
0.47	-32.0	-32.0	-32.0
0.48	-39.0	-39.0	-39.0
0.49	-40.0	-40.0	-40.0
0.5	-37.0	-37.0	-37.0
0.51	-28.0	-28.0	-28.0
0.52	-24.0	-24.0	-24.0
0.53	-22.0	-22.0	-22.0
0.54	-42.0	-42.0	-42.0
0.55	-30.0	-30.0	-30.0
0.56	-28.0	-28.0	-28.0
0.57	-26.0	-26.0	-26.0
0.58	-34.0	-34.0	-34.0
0.59	-25.0	-25.0	-25.0
0.6	-22.0	-22.0	-22.0
0.61	-24.0	-24.0	-24.0
0.62	-12.0	-12.0	-12.0
0.63	-27.0	-27.0	-27.0
0.64	-28.0	-28.0	-28.0
0.65	-29.0	-29.0	-29.0
0.66	-26.0	-26.0	-26.0
0.67	-31.0	-31.0	-31.0
0.68	-24.0	-24.0	-24.0
0.69	-37.0	-37.0	-37.0
0.7	-21.0	-21.0	-21.0
0.71	-17.0	-17.0	-17.0
0.72	-13.0	-13.0	-13.0
0.73	-38.0	-38.0	-38.0
0.74	-27.0	-27.0	-27.0
0.75	-24.0	-24.0	-24.0
0.76	-23.0	-23.0	-23.0
0.77	-14.0	-14.0	-14.0
0.78	-7.0	-7.0	-7.0
0.79	-24.0	-24.0	-24.0
0.8	-25.0	-25.0	-25.0
0.81	-31.0	-31.0	-31.0
0.82	-36.0	-36.0	-36.0
0.83	-28.0	-28.0	-28.0
0.84	-24.0	-24.0	-24.0
0.85	-28.0	-28.0	-28.0
0.86	-27.0	-27.0	-27.0
0.87	-29.0	-29.0	-29.0
0.88	-19.0	-19.0	-19.0
0.89	-24.0	-24.0	-24.0
0.9	-6.0	-6.0	-6.0
0.91	-18.0	-18.0	-18.0
0.92	-39.0	-39.0	-39.0
0.93	-27.0	-27.0	-27.0
0.94	-23.0	-23.0	-23.0
0.95	-28.0	-28.0	-28.0
0.96	-14.0	-14.0	-14.0
0.97	-33.0	-33.0	-33.0
0.98	-21.0	-21.0	-21.0
0.99	-25.0	-25.0	-25.0
1.0	-8.0	-8.0	-8.0
1.01	-26.0	-26.0	-26.0
1.02	-27.0	-27.0	-27.0
1.03	-20.0	-20.0	-20.0
1.04	-17.0	-17.0	-17.0
1.05	-8.0	-8.0	-8.0
1.06	-19.0	-19.0	-19.0
1.07	-10.0	-10.0	-10.0
1.08	-28.0	-28.0	-28.0
1.09	-28.0	-28.0	-28.0
1.1	-12.0	-12.0	-12.0
1.11	-30.0	-30.0	-30.0
1.12	-18.0	-18.0	-18.0
1.13	-18.0	-18.0	-18.0
1.14	-19.0	-19.0	-19.0
1.15	-20.0	-20.0	-20.0
1.16	-10.0	-10.0	-10.0
1.17	-7.0	-7.0	-7.0
1.18	-32.0	-32.0	-32.0
1.19	-25.0	-25.0	-25.0
1.2	-26.0	-26.0	-26.0
1.21	-2.0	-2.0	-2.0
1.22	-28.0	-28.0	-28.0
1.23	-22.0	-22.0	-22.0
1.24	-15.0	-15.0	-15.0
1.25	-21.0	-21.0	-21.0
1.26	-8.0	-8.0	-8.0
1.27	-16.0	-16.0	-16.0
1.28	-14.0	-14.0	-14.0
1.29	-16.0	-16.0	-16.0
1.3	-24.0	-24.0	-24.0
1.31	-24.0	-24.0	-24.0
1.32	-3.0	-3.0	-3.0
1.33	-13.0	-13.0	-13.0
1.34	-16.0	-16.0	-16.0
1.35	-18.0	-18.0	-18.0
1.36	-21.0	-21.0	-21.0
1.37	-21.0	-21.0	-21.0
1.38	-15.0	-15.0	-15.0
1.39	-17.0	-17.0	-17.0
1.4	-18.0	-18.0	-18.0
1.41	-13.0	-13.0	-13.0
1.42	-20.0	-20.0	-20.0
1.43	-23.0	-23.0	-23.0
1.44	-13.0	-13.0	-13.0
1.45	-9.0	-9.0	-9.0
1.46	-27.0	-27.0	-27.0
1.47	-9.0	-9.0	-9.0
1.48	-34.0	-34.0	-34.0
1.49	-11.0	-11.0	-11.0
1.5	-18.0	-18.0	-18.0
1.51	-21.0	-21.0	-21.0
1.52	-28.0	-28.0	-28.0
1.53	-16.0	-16.0	-16.0
1.54	-14.0	-14.0	-14.0
1.55	-27.0	-27.0	-27.0
1.56	-10.0	-10.0	-10.0
1.57	-10.0	-10.0	-10.0
1.58	-14.0	-14.0	-14.0
1.59	-23.0	-23.0	-23.0
1.6	-12.0	-12.0	-12.0
1.61	-5.0	-5.0	-5.0
1.62	-10.0	-10.0	-10.0
1.63	-14.0	-14.0	-14.0
1.64	-13.0	-13.0	-13.0
1.65	-10.0	-10.0	-10.0
1.66	-8.0	-8.0	-8.0
1.67	-21.0	-21.0	-21.0
1.68	-23.0	-23.0	-23.0
1.69	-30.0	-30.0	-30.0
1.7	-24.0	-24.0	-24.0
1.71	-6.0	-6.0	-6.0
1.72	-9.0	-9.0	-9.0
1.73	-25.0	-25.0	-25.0
1.74	-14.0	-14.0	-14.0
1.75	-14.0	-14.0	-14.0
1.76	-15.0	-15.0	-15.0
1.77	-11.0	-11.0	-11.0
1.78	-29.0	-29.0	-29.0
1.79	-26.0	-26.0	-26.0
1.8	-13.0	-13.0	-13.0
1.81	-16.0	-16.0	-16.0
1.82	-12.0	-12.0	-12.0
1.83	-27.0	-27.0	-27.0
1.84	-20.0	-20.0	-20.0
1.85	-23.0	-23.0	-23.0
1.86	-27.0	-27.0	-27.0
1.87	-11.0	-11.0	-11.0
1.88	-17.0	-17.0	-17.0
1.89	-16.0	-16.0	-16.0
1.9	-31.0	-31.0	-31.0
1.91	-24.0	-24.0	-24.0
1.92	-22.0	-22.0	-22.0
1.93	-10.0	-10.0	-10.0
1.94	-27.0	-27.0	-27.0
1.95	-10.0	-10.0	-10.0
1.96	-10.0	-10.0	-10.0
1.97	-11.0	-11.0	-11.0
1.98	-7.0	-7.0	-7.0
1.99	-5.0	-5.0	-5.0
2.0	-12.0	-12.0	-12.0
2.01	-18.0	-18.0	-18.0
2.02	-9.0	-9.0	-9.0
2.03	-13.0	-13.0	-13.0
2.04	-10.0	-10.0	-10.0
2.05	-5.0	-5.0	-5.0
2.06	-15.0	-15.0	-15.0
2.07	-13.0	-13.0	-13.0
2.08	-23.0	-23.0	-23.0
2.09	-12.0	-12.0	-12.0
2.1	-13.0	-13.0	-13.0
2.11	-8.0	-8.0	-8.0
2.12	-15.0	-15.0	-15.0
2.13	-11.0	-11.0	-11.0
2.14	-25.0	-25.0	-25.0
2.15	-23.0	-23.0	-23.0
2.16	-20.0	-20.0	-20.0
2.17	-9.0	-9.0	-9.0
2.18	-8.0	-8.0	-8.0
2.19	-11.0	-11.0	-11.0
2.2	-16.0	-16.0	-16.0
2.21	-21.0	-21.0	-21.0
2.22	-8.0	-8.0	-8.0
2.23	-4.0	-4.0	-4.0
2.24	-11.0	-11.0	-11.0
2.25	-12.0	-12.0	-12.0
2.26	-12.0	-12.0	-12.0
2.27	-2.0	-2.0	-2.0
2.28	-2.0	-2.0	-2.0
2.29	-15.0	-15.0	-15.0
2.3	-11.0	-11.0	-11.0
2.31	-13.0	-13.0	-13.0
2.32	-12.0	-12.0	-12.0
2.33	-20.0	-20.0	-20.0
2.34	-8.0	-8.0	-8.0
2.35	-13.0	-13.0	-13.0
2.36	-18.0	-18.0	-18.0
2.37	-29.0	-29.0	-29.0
2.38	-10.0	-10.0	-10.0
2.39	-8.0	-8.0	-8.0
2.4	-13.0	-13.0	-13.0
2.41	-8.0	-8.0	-8.0
2.42	-4.0	-4.0	-4.0
2.43	-7.0	-7.0	-7.0
2.44	-16.0	-16.0	-16.0
2.45	-21.0	-21.0	-21.0
2.46	-14.0	-14.0	-14.0
2.47	-30.0	-30.0	-30.0
2.48	-14.0	-14.0	-14.0
2.49	-16.0	-16.0	-16.0
2.5	-19.0	-19.0	-19.0
2.51	-4.0	-4.0	-4.0
2.52	-14.0	-14.0	-14.0
2.53	-4.0	-4.0	-4.0
2.54	-3.0	-3.0	-3.0
2.55	-21.0	-21.0	-21.0
2.56	-5.0	-5.0	-5.0
2.57	-10.0	-10.0	-10.0
2.58	-10.0	-10.0	-10.0
2.59	-17.0	-17.0	-17.0
2.6	-5.0	-5.0	-5.0
2.61	-10.0	-10.0	-10.0
2.62	-8.0	-8.0	-8.0
2.63	-7.0	-7.0	-7.0
2.64	-4.0	-4.0	-4.0
2.65	-28.0	-28.0	-28.0
2.66	-28.0	-28.0	-28.0
2.67	-17.0	-17.0	-17.0
2.68	-20.0	-20.0	-20.0
2.69	-4.0	-4.0	-4.0
2.7	-14.0	-14.0	-14.0
2.71	-10.0	-10.0	-10.0
2.72	1.0	1.0	1.0
2.73	-28.0	-28.0	-28.0
2.74	-5.0	-5.0	-5.0
2.75	-17.0	-17.0	-17.0
2.76	-6.0	-6.0	-6.0
2.77	-5.0	-5.0	-5.0
2.78	-1.0	-1.0	-1.0
2.79	-18.0	-18.0	-18.0
2.8	-13.0	-13.0	-13.0
2.81	-10.0	-10.0	-10.0
2.82	-16.0	-16.0	-16.0
2.83	-8.0	-8.0	-8.0
2.84	-10.0	-10.0	-10.0
2.85	-3.0	-3.0	-3.0
2.86	2.0	2.0	2.0
2.87	-6.0	-6.0	-6.0
2.88	-22.0	-22.0	-22.0
2.89	-4.0	-4.0	-4.0
2.9	-12.0	-12.0	-12.0
2.91	-33.0	-33.0	-33.0
2.92	-9.0	-9.0	-9.0
2.93	-11.0	-11.0	-11.0
2.94	-12.0	-12.0	-12.0
2.95	-7.0	-7.0	-7.0
2.96	-24.0	-24.0	-24.0
2.97	-18.0	-18.0	-18.0
2.98	-11.0	-11.0	-11.0
2.99	-12.0	-12.0	-12.0
3.0	-6.0	-6.0	-6.0
3.01	-4.0	-4.0	-4.0
3.02	-7.0	-7.0	-7.0
3.03	-1.0	-1.0	-1.0
3.04	-11.0	-11.0	-11.0
3.05	-7.0	-7.0	-7.0
3.06	-14.0	-14.0	-14.0
3.07	-13.0	-13.0	-13.0
3.08	-11.0	-11.0	-11.0
3.09	-13.0	-13.0	-13.0
3.1	-8.0	-8.0	-8.0
3.11	0.0	0.0	0.0
3.12	-13.0	-13.0	-13.0
3.13	-8.0	-8.0	-8.0
3.14	-14.0	-14.0	-14.0
3.15	-13.0	-13.0	-13.0
3.16	-7.0	-7.0	-7.0
3.17	-7.0	-7.0	-7.0
3.18	-3.0	-3.0	-3.0
3.19	-6.0	-6.0	-6.0
3.2	-17.0	-17.0	-17.0
3.21	-22.0	-22.0	-22.0
3.22	-9.0	-9.0	-9.0
3.23	-8.0	-8.0	-8.0
3.24	-8.0	-8.0	-8.0
3.25	-21.0	-21.0	-21.0
3.26	-7.0	-7.0	-7.0
3.27	-3.0	-3.0	-3.0
3.28	-12.0	-12.0	-12.0
3.29	-4.0	-4.0	-4.0
3.3	-8.0	-8.0	-8.0
3.31	-10.0	-10.0	-10.0
3.32	-1.0	-1.0	-1.0
3.33	-7.0	-7.0	-7.0
3.34	-9.0	-9.0	-9.0
3.35	-10.0	-10.0	-10.0
3.36	-12.0	-12.0	-12.0
3.37	-8.0	-8.0	-8.0
3.38	-15.0	-15.0	-15.0
3.39	-23.0	-23.0	-23.0
3.4	-12.0	-12.0	-12.0
3.41	-24.0	-24.0	-24.0
3.42	-14.0	-14.0	-14.0
3.43	-9.0	-9.0	-9.0
3.44	-18.0	-18.0	-18.0
3.45	-6.0	-6.0	-6.0
3.46	-26.0	-26.0	-26.0
3.47	-10.0	-10.0	-10.0
3.48	-9.0	-9.0	-9.0
3.49	-9.0	-9.0	-9.0
3.5	-13.0	-13.0	-13.0
3.51	-13.0	-13.0	-13.0
3.52	-7.0	-7.0	-7.0
3.53	-3.0	-3.0	-3.0
3.54	-3.0	-3.0	-3.0
3.55	-13.0	-13.0	-13.0
3.56	-8.0	-8.0	-8.0
3.57	-12.0	-12.0	-12.0
3.58	-1.0	-1.0	-1.0
3.59	-6.0	-6.0	-6.0
3.6	-4.0	-4.0	-4.0
3.61	-20.0	-20.0	-20.0
3.62	-8.0	-8.0	-8.0
3.63	-6.0	-6.0	-6.0
3.64	-5.0	-5.0	-5.0
3.65	-9.0	-9.0	-9.0
3.66	-5.0	-5.0	-5.0
3.67	-10.0	-10.0	-10.0
3.68	-11.0	-11.0	-11.0
3.69	-9.0	-9.0	-9.0
3.7	-5.0	-5.0	-5.0
3.71	-14.0	-14.0	-14.0
3.72	-7.0	-7.0	-7.0
3.73	-6.0	-6.0	-6.0
3.74	-1.0	-1.0	-1.0
3.75	-16.0	-16.0	-16.0
3.76	-22.0	-22.0	-22.0
3.77	-3.0	-3.0	-3.0
3.78	-7.0	-7.0	-7.0
3.79	-9.0	-9.0	-9.0
3.8	-8.0	-8.0	-8.0
3.81	-29.0	-29.0	-29.0
3.82	2.0	2.0	2.0
3.83	-4.0	-4.0	-4.0
3.84	-8.0	-8.0	-8.0
3.85	-16.0	-16.0	-16.0
3.86	-19.0	-19.0	-19.0
3.87	-8.0	-8.0	-8.0
3.88	-13.0	-13.0	-13.0
3.89	-6.0	-6.0	-6.0
3.9	-13.0	-13.0	-13.0
3.91	-9.0	-9.0	-9.0
3.92	-19.0	-19.0	-19.0
3.93	-3.0	-3.0	-3.0
3.94	-6.0	-6.0	-6.0
3.95	-7.0	-7.0	-7.0
3.96	-1.0	-1.0	-1.0
3.97	-2.0	-2.0	-2.0
3.98	-3.0	-3.0	-3.0
3.99	-3.0	-3.0	-3.0
4.0	-10.0	-10.0	-10.0
4.01	-18.0	-18.0	-18.0
4.02	-6.0	-6.0	-6.0
4.03	-9.0	-9.0	-9.0
4.04	-9.0	-9.0	-9.0
4.05	-9.0	-9.0	-9.0
4.06	-8.0	-8.0	-8.0
4.07	-13.0	-13.0	-13.0
4.08	-7.0	-7.0	-7.0
4.09	-10.0	-10.0	-10.0
4.1	-4.0	-4.0	-4.0
4.11	-7.0	-7.0	-7.0
4.12	-7.0	-7.0	-7.0
4.13	-14.0	-14.0	-14.0
4.14	-10.0	-10.0	-10.0
4.15	-9.0	-9.0	-9.0
4.16	-11.0	-11.0	-11.0
4.17	-8.0	-8.0	-8.0
4.18	-11.0	-11.0	-11.0
4.19	-4.0	-4.0	-4.0
4.2	-2.0	-2.0	-2.0
4.21	-3.0	-3.0	-3.0
4.22	-15.0	-15.0	-15.0
4.23	-15.0	-15.0	-15.0
4.24	-6.0	-6.0	-6.0
4.25	-7.0	-7.0	-7.0
4.26	-9.0	-9.0	-9.0
4.27	-12.0	-12.0	-12.0
4.28	1.0	1.0	1.0
4.29	-18.0	-18.0	-18.0
4.3	-8.0	-8.0	-8.0
4.31	-6.0	-6.0	-6.0
4.32	-8.0	-8.0	-8.0
4.33	-15.0	-15.0	-15.0
4.34	-9.0	-9.0	-9.0
4.35	-8.0	-8.0	-8.0
4.36	-7.0	-7.0	-7.0
4.37	-3.0	-3.0	-3.0
4.38	-1.0	-1.0	-1.0
4.39	-10.0	-10.0	-10.0
4.4	-2.0	-2.0	-2.0
4.41	-13.0	-13.0	-13.0
4.42	-6.0	-6.0	-6.0
4.43	-8.0	-8.0	-8.0
4.44	-3.0	-3.0	-3.0
4.45	-6.0	-6.0	-6.0
4.46	-5.0	-5.0	-5.0
4.47	-7.0	-7.0	-7.0
4.48	-5.0	-5.0	-5.0
4.49	-4.0	-4.0	-4.0
4.5	-4.0	-4.0	-4.0
4.51	-4.0	-4.0	-4.0
4.52	-10.0	-10.0	-10.0
4.53	-14.0	-14.0	-14.0
4.54	-9.0	-9.0	-9.0
4.55	-18.0	-18.0	-18.0
4.56	-1.0	-1.0	-1.0
4.57	-12.0	-12.0	-12.0
4.58	-5.0	-5.0	-5.0
4.59	-3.0	-3.0	-3.0
4.6	-13.0	-13.0	-13.0
4.61	-12.0	-12.0	-12.0
4.62	-20.0	-20.0	-20.0
4.63	-17.0	-17.0	-17.0
4.64	-9.0	-9.0	-9.0
4.65	-15.0	-15.0	-15.0
4.66	-20.0	-20.0	-20.0
4.67	-6.0	-6.0	-6.0
4.68	-7.0	-7.0	-7.0
4.69	-22.0	-22.0	-22.0
4.7	-15.0	-15.0	-15.0
4.71	-1.0	-1.0	-1.0
4.72	-11.0	-11.0	-11.0
4.73	-27.0	-27.0	-27.0
4.74	-5.0	-5.0	-5.0
4.75	-12.0	-12.0	-12.0
4.76	-12.0	-12.0	-12.0
4.77	-5.0	-5.0	-5.0
4.78	-8.0	-8.0	-8.0
4.79	-13.0	-13.0	-13.0
4.8	-16.0	-16.0	-16.0
4.81	-13.0	-13.0	-13.0
4.82	-4.0	-4.0	-4.0
4.83	-1.0	-1.0	-1.0
4.84	-9.0	-9.0	-9.0
4.85	-3.0	-3.0	-3.0
4.86	-6.0	-6.0	-6.0
4.87	-8.0	-8.0	-8.0
4.88	-2.0	-2.0	-2.0
4.89	-8.0	-8.0	-8.0
4.9	-19.0	-19.0	-19.0
4.91	-4.0	-4.0	-4.0
4.92	-16.0	-16.0	-16.0
4.93	-8.0	-8.0	-8.0
4.94	-18.0	-18.0	-18.0
4.95	-24.0	-24.0	-24.0
4.96	-21.0	-21.0	-21.0
4.97	-12.0	-12.0	-12.0
4.98	-14.0	-14.0	-14.0
4.99	-14.0	-14.0	-14.0
5.0	-9.0	-9.0	-9.0


==> results/symbol/million_ls-dqn.txt <==
0.01	-16.75	-11.00	-8.00
0.02	-14.00	-10.00	-5.25
0.03	-14.00	-11.50	-8.50
0.04	-13.00	-8.50	-6.25
0.05	-14.00	-11.50	-8.25
0.06	-13.75	-10.00	-4.25
0.07	-14.00	-10.50	-5.50
0.08	-15.00	-11.00	-7.50
0.09	-13.75	-10.00	-8.25
0.1	-15.00	-12.00	-9.00
0.11	-17.75	-12.00	-8.00
0.12	-14.00	-10.50	-6.25
0.13	-13.00	-10.00	-6.00
0.14	-12.75	-11.00	-8.25
0.15	-17.00	-13.50	-9.25
0.16	-14.00	-10.00	-8.00
0.17	-12.75	-9.50	-6.25
0.18	-12.75	-9.00	-5.25
0.19	-15.75	-8.50	-7.25
0.2	-14.75	-10.00	-7.00
0.21	-14.00	-9.00	-7.00
0.22	-13.75	-10.00	-4.50
0.23	-13.00	-11.50	-7.25
0.24	-16.25	-9.50	-5.00
0.25	-13.00	-9.00	-5.25
0.26	-14.75	-11.50	-6.75
0.27	-19.75	-13.00	-7.00
0.28	-22.50	-16.00	-14.00
0.29	-28.00	-16.50	-8.50
0.3	-28.00	-22.00	-17.25
0.31	-30.75	-23.50	-16.25
0.32	-30.00	-25.50	-14.00
0.33	-33.75	-27.00	-11.75
0.34	-36.75	-27.00	-13.75
0.35	-30.50	-17.00	-16.00
0.36	-30.00	-25.00	-18.75
0.37	-32.50	-25.50	-12.75
0.38	-36.25	-20.50	-10.25
0.39	-29.50	-13.50	-9.00
0.4	-28.50	-18.00	-9.50
0.41	-32.75	-20.00	-7.50
0.42	-21.75	-16.00	-9.00
0.43	-30.00	-15.00	-1.00
0.44	-18.25	-12.50	-7.50
0.45	-28.50	-10.00	0.75
0.46	-24.25	-4.00	11.50
0.47	-28.75	-5.50	16.75
0.48	-25.25	-6.00	51.00
0.49	-24.75	-1.00	55.75
0.5	-28.00	-3.00	74.50
0.51	-18.50	8.00	71.75
0.52	-16.50	14.50	129.00
0.53	-10.75	23.00	143.00
0.54	-14.75	16.50	163.75
0.55	-5.25	45.00	374.25
0.56	-7.50	54.00	381.75
0.57	-3.75	58.00	391.25
0.58	-5.50	91.00	436.50
0.59	-0.50	166.00	459.75
0.6	-3.00	179.50	460.75
0.61	-5.50	260.50	457.25
0.62	3.25	357.50	454.50
0.63	15.00	379.50	465.00
0.64	11.25	351.50	465.75
0.65	49.75	405.50	465.75
0.66	24.00	382.00	463.50
0.67	43.25	442.50	465.25
0.68	51.25	458.50	468.50
0.69	37.25	449.00	465.00
0.7	57.75	452.00	472.25
0.71	117.50	456.00	465.00
0.72	108.50	451.00	469.75
0.73	194.50	454.50	467.75
0.74	202.25	464.00	469.75
0.75	204.75	460.00	467.75
0.76	238.00	458.00	466.75
0.77	288.00	462.50	469.75
0.78	264.50	462.50	469.50
0.79	279.50	460.00	468.00
0.8	358.50	463.50	470.50
0.81	428.75	464.00	469.00
0.82	375.00	460.00	470.00
0.83	455.50	463.00	468.00
0.84	399.25	458.00	467.75
0.85	453.50	465.50	470.75
0.86	455.50	464.00	471.75
0.87	458.25	466.50	471.00
0.88	456.25	465.00	469.75
0.89	455.00	464.00	469.75
0.9	455.50	465.50	470.50
0.91	456.25	464.50	470.75
0.92	460.25	465.00	467.00
0.93	453.75	463.00	469.75
0.94	460.50	466.00	470.50
0.95	453.25	467.00	471.75
0.96	457.25	466.00	471.00
0.97	460.50	467.00	470.00
0.98	461.25	467.50	471.00
0.99	453.00	463.50	470.00
1.0	459.25	465.00	471.50
1.01	456.50	466.50	471.00
1.02	455.25	465.00	473.75
1.03	455.25	464.50	470.50
1.04	455.50	465.00	468.00
1.05	459.50	468.00	473.75
1.06	460.75	467.50	471.00
1.07	464.25	468.00	471.50
1.08	460.25	466.00	471.00
1.09	461.25	466.00	468.75
1.1	459.50	465.00	472.00
1.11	459.75	467.00	472.00
1.12	459.25	465.50	470.00
1.13	464.00	467.50	473.75
1.14	460.50	468.00	471.00
1.15	453.25	467.00	470.00
1.16	458.25	467.00	471.00
1.17	456.25	464.50	470.00
1.18	461.25	466.50	471.00
1.19	463.75	468.50	473.00
1.2	459.25	465.00	471.75
1.21	464.25	467.50	473.00
1.22	462.00	469.00	474.00
1.23	463.50	467.00	472.00
1.24	461.00	467.00	469.75
1.25	462.00	468.00	471.00
1.26	465.25	468.00	472.00
1.27	464.00	468.00	474.00
1.28	464.25	468.00	472.00
1.29	460.25	467.00	472.75
1.3	463.00	466.50	469.00
1.31	462.25	467.00	473.00
1.32	465.25	470.50	475.00
1.33	460.25	466.50	469.75
1.34	458.50	468.00	472.00
1.35	460.75	469.50	472.75
1.36	460.25	468.00	471.75
1.37	462.50	468.00	470.00
1.38	464.50	470.00	473.00
1.39	460.50	465.00	469.00
1.4	461.25	468.00	470.00
1.41	459.25	468.00	469.75
1.42	462.00	470.00	475.00
1.43	459.25	468.00	471.75
1.44	465.00	470.50	473.00
1.45	463.50	469.50	474.75
1.46	458.75	467.50	469.75
1.47	460.25	466.00	467.75
1.48	463.50	467.00	472.75
1.49	464.75	470.00	472.00
1.5	457.25	466.50	474.00
1.51	464.00	468.00	471.75
1.52	455.75	464.00	470.00
1.53	458.25	467.50	470.00
1.54	461.00	469.00	471.75
1.55	461.75	468.00	471.00
1.56	462.25	468.00	472.00
1.57	463.00	467.00	472.00
1.58	463.75	470.00	473.00
1.59	458.25	465.00	470.75
1.6	465.00	469.00	473.00
1.61	459.00	464.00	469.50
1.62	461.25	466.50	471.50
1.63	461.25	468.50	473.50
1.64	463.25	471.00	474.75
1.65	465.25	470.00	472.00
1.66	463.25	466.00	470.00
1.67	463.75	470.50	474.00
1.68	461.25	468.50	472.00
1.69	464.25	468.00	471.75
1.7	463.25	467.00	469.00
1.71	464.25	469.00	472.75
1.72	459.75	466.50	470.00
1.73	462.25	467.00	472.00
1.74	456.25	468.00	472.75
1.75	461.00	468.50	472.75
1.76	463.25	468.50	472.00
1.77	462.50	468.00	471.75
1.78	464.50	469.50	475.00
1.79	461.25	469.50	472.75
1.8	465.25	468.00	472.75
1.81	463.00	465.00	470.50
1.82	465.25	469.00	472.00
1.83	463.00	467.50	472.00
1.84	462.25	466.50	470.00
1.85	460.00	468.50	474.00
1.86	461.00	467.00	474.75
1.87	461.50	468.50	473.75
1.88	464.25	469.50	472.00
1.89	465.00	468.00	470.00
1.9	459.50	466.00	472.75
1.91	459.00	469.50	474.75
1.92	467.25	470.00	474.75
1.93	462.00	468.50	472.00
1.94	462.50	468.50	474.00
1.95	464.00	468.00	472.75
1.96	459.50	466.00	471.00
1.97	457.75	468.00	473.75
1.98	460.25	466.00	469.00
1.99	461.50	468.00	471.75
2.0	463.50	468.00	471.00
2.01	463.75	470.00	472.75
2.02	461.00	469.00	473.75
2.03	462.00	467.00	472.75
2.04	461.50	466.00	469.00
2.05	464.00	467.00	471.75
2.06	463.00	467.00	472.50
2.07	463.50	467.00	473.00
2.08	455.00	468.50	470.75
2.09	462.50	468.00	472.00
2.1	461.25	469.00	472.00
2.11	463.25	470.00	472.75
2.12	463.00	468.50	473.00
2.13	464.50	469.50	472.00
2.14	463.00	468.50	474.00
2.15	464.00	469.50	472.00
2.16	462.50	467.50	469.75
2.17	467.00	469.50	473.00
2.18	462.75	467.50	472.75
2.19	460.25	469.00	472.75
2.2	460.50	466.00	472.50
2.21	460.00	468.50	472.75
2.22	464.25	467.00	472.00
2.23	465.00	468.00	470.00
2.24	465.00	471.00	474.00
2.25	465.25	470.00	471.00
2.26	462.25	470.00	474.00
2.27	461.25	467.00	471.00
2.28	465.25	469.00	473.00
2.29	463.25	468.00	472.75
2.3	463.25	467.50	473.00
2.31	458.00	467.50	471.75
2.32	462.00	469.00	473.75
2.33	461.00	467.00	471.50
2.34	461.00	467.50	471.00
2.35	460.25	466.50	470.00
2.36	464.00	467.50	471.75
2.37	465.00	470.00	474.00
2.38	460.75	467.00	470.00
2.39	466.00	468.50	471.75
2.4	464.25	468.00	473.00
2.41	462.00	470.50	474.50
2.42	462.25	468.00	474.00
2.43	460.00	468.50	471.00
2.44	465.25	468.00	471.75
2.45	463.75	470.50	471.00
2.46	463.25	468.50	471.75
2.47	464.00	468.50	474.00
2.48	466.25	469.00	471.00
2.49	466.00	470.00	472.00
2.5	463.75	471.00	474.00
2.51	465.25	469.50	473.00
2.52	464.25	468.00	471.75
2.53	456.50	468.00	473.00
2.54	459.25	464.50	471.50
2.55	459.50	467.00	471.00
2.56	464.00	469.00	474.00
2.57	458.00	468.00	472.00
2.58	465.50	470.00	475.50
2.59	465.25	469.50	473.75
2.6	465.25	468.00	472.00
2.61	463.50	470.00	475.75
2.62	463.25	471.00	474.00
2.63	459.75	469.00	474.00
2.64	462.25	467.50	469.75
2.65	460.25	466.00	469.00
2.66	465.00	468.50	474.50
2.67	467.00	470.50	474.75
2.68	461.00	468.00	471.75
2.69	463.25	468.00	472.00
2.7	465.00	469.00	474.00
2.71	463.50	469.00	472.75
2.72	461.75	468.00	472.75
2.73	459.25	467.00	473.00
2.74	461.00	469.00	473.00
2.75	463.25	469.00	475.75
2.76	464.00	470.00	474.50
2.77	463.50	469.50	474.75
2.78	465.25	470.00	473.00
2.79	460.75	466.50	471.00
2.8	462.25	467.00	472.75
2.81	465.00	467.50	471.50
2.82	463.25	469.00	471.00
2.83	460.50	467.50	471.75
2.84	465.50	471.00	473.00
2.85	465.00	469.50	476.75
2.86	462.00	465.50	472.75
2.87	462.50	468.00	473.75
2.88	464.00	468.00	472.50
2.89	466.00	469.50	473.50
2.9	465.00	471.00	476.00
2.91	465.25	469.00	472.00
2.92	462.00	468.50	472.25
2.93	459.25	466.00	471.00
2.94	464.00	470.00	473.00
2.95	462.00	467.50	472.75
2.96	462.00	469.00	472.75
2.97	465.00	468.00	470.00
2.98	466.25	469.50	474.00
2.99	463.00	465.50	472.50
3.0	464.00	470.00	473.75
3.01	461.00	468.50	472.00
3.02	464.00	470.00	473.00
3.03	464.25	467.50	472.00
3.04	463.25	469.50	472.00
3.05	464.25	469.00	473.75
3.06	463.50	468.50	475.00
3.07	461.25	467.00	470.00
3.08	465.25	469.50	474.75
3.09	463.00	467.50	473.75
3.1	461.75	468.00	473.00
3.11	465.00	468.00	471.75
3.12	462.00	467.50	473.00
3.13	464.00	471.50	474.75
3.14	462.75	469.00	472.75
3.15	462.00	467.00	471.00
3.16	461.25	468.00	471.00
3.17	465.00	468.00	473.50
3.18	463.25	466.00	469.75
3.19	463.25	469.00	472.00
3.2	461.25	465.50	471.75
3.21	459.25	466.50	471.75
3.22	463.00	469.50	472.00
3.23	458.50	464.00	470.00
3.24	461.00	466.50	470.75
3.25	461.25	468.50	471.00
3.26	463.00	468.00	473.00
3.27	458.00	466.50	472.75
3.28	463.25	469.00	473.00
3.29	465.25	469.00	473.50
3.3	466.00	469.50	473.75
3.31	464.00	468.50	473.00
3.32	460.50	467.50	472.00
3.33	462.25	468.50	470.00
3.34	465.00	469.00	472.00
3.35	465.25	470.00	473.75
3.36	466.25	471.00	474.75
3.37	460.25	466.00	472.00
3.38	463.25	467.50	470.75
3.39	460.50	469.00	472.50
3.4	460.25	467.50	472.00
3.41	463.25	469.50	474.00
3.42	467.00	469.00	472.00
3.43	460.75	467.00	471.75
3.44	463.25	470.00	473.00
3.45	462.50	468.50	474.75
3.46	463.25	466.00	471.00
3.47	463.25	469.00	474.25
3.48	464.25	467.00	471.75
3.49	462.25	469.00	473.75
3.5	461.00	469.50	471.00
3.51	461.50	469.00	471.75
3.52	464.25	468.00	471.75
3.53	466.25	469.50	472.75
3.54	462.00	469.00	472.00
3.55	467.25	469.00	472.00
3.56	464.00	469.50	473.75
3.57	464.00	467.50	471.00
3.58	461.00	467.00	471.25
3.59	461.00	468.00	473.00
3.6	463.00	467.00	473.00
3.61	459.50	467.50	472.75
3.62	463.25	468.50	473.75
3.63	463.25	468.50	473.00
3.64	461.25	469.50	475.00
3.65	462.50	469.00	474.75
3.66	462.25	468.00	471.00
3.67	462.00	468.00	474.00
3.68	464.00	468.00	471.00
3.69	462.25	468.50	473.50
3.7	464.00	468.50	472.75
3.71	461.75	469.00	473.75
3.72	462.00	465.50	471.75
3.73	464.00	471.00	473.75
3.74	462.25	468.50	473.00
3.75	464.00	469.50	473.75
3.76	466.25	471.00	472.75
3.77	464.25	470.00	472.75
3.78	467.00	470.50	473.50
3.79	465.25	468.00	472.00
3.8	465.00	468.50	472.00
3.81	461.00	470.00	474.25
3.82	462.25	469.00	473.00
3.83	462.00	470.00	474.75
3.84	467.25	472.00	475.50
3.85	462.25	467.00	470.75
3.86	464.75	471.50	475.00
3.87	464.25	471.50	475.00
3.88	464.00	467.00	473.00
3.89	460.00	466.50	472.00
3.9	461.25	467.00	470.00
3.91	464.25	467.50	472.75
3.92	462.25	467.00	470.00
3.93	464.25	468.00	470.00
3.94	463.50	468.00	473.00
3.95	466.00	469.50	472.75
3.96	465.00	469.50	474.00
3.97	461.00	468.00	470.75
3.98	468.00	472.00	475.75
3.99	460.50	465.50	469.75
4.0	464.00	472.00	475.00
4.01	463.25	466.50	473.00
4.02	464.00	468.00	471.75
4.03	461.00	468.50	472.75
4.04	461.25	467.50	472.00
4.05	465.25	469.00	472.00
4.06	463.25	469.00	472.00
4.07	464.00	467.50	470.75
4.08	463.00	468.00	472.00
4.09	461.25	469.00	472.75
4.1	460.50	469.00	472.00
4.11	464.25	469.00	473.00
4.12	461.50	471.00	473.00
4.13	463.00	469.50	471.75
4.14	461.50	466.00	474.00
4.15	464.50	468.00	471.75
4.16	464.25	467.50	472.50
4.17	465.00	468.00	472.00
4.18	462.25	465.50	471.75
4.19	462.00	467.50	472.00
4.2	464.25	468.50	472.75
4.21	460.00	468.00	471.75
4.22	456.75	469.50	474.00
4.23	465.00	470.50	475.00
4.24	462.00	470.00	473.00
4.25	465.00	469.00	473.75
4.26	461.25	467.50	473.75
4.27	463.00	466.00	470.75
4.28	466.00	469.50	473.00
4.29	462.00	469.50	473.75
4.3	462.50	466.00	473.00
4.31	464.25	469.50	471.75
4.32	462.50	470.50	473.00
4.33	464.25	469.00	473.75
4.34	464.25	469.00	473.75
4.35	465.25	469.00	473.00
4.36	465.00	468.50	472.75
4.37	465.00	470.50	474.00
4.38	464.25	467.50	471.75
4.39	459.00	466.00	474.75
4.4	466.00	471.00	474.00
4.41	464.00	469.00	473.00
4.42	464.25	469.00	473.00
4.43	464.50	471.00	474.75
4.44	463.50	471.50	473.00
4.45	463.25	470.00	472.00
4.46	467.00	468.50	474.00
4.47	460.25	468.50	474.00
4.48	462.00	467.50	472.75
4.49	464.25	470.00	473.00
4.5	464.50	472.00	474.00
4.51	463.75	470.00	472.50
4.52	464.25	470.50	477.00
4.53	465.50	469.50	473.00
4.54	464.00	469.00	473.00
4.55	461.00	471.00	476.00
4.56	465.25	471.00	474.00
4.57	463.25	467.00	471.00
4.58	465.00	467.50	472.50
4.59	463.00	468.50	472.75
4.6	465.00	469.00	473.00
4.61	466.00	469.50	473.75
4.62	464.00	467.00	472.50
4.63	463.25	469.00	473.00
4.64	464.00	468.50	472.75
4.65	462.25	470.00	472.75
4.66	465.00	468.00	470.50
4.67	464.25	468.50	472.00
4.68	466.00	470.00	475.00
4.69	462.25	469.00	471.75
4.7	464.00	469.00	473.00
4.71	464.00	472.00	475.75
4.72	462.50	469.50	472.00
4.73	463.00	469.00	473.00
4.74	464.25	470.00	473.00
4.75	465.00	469.00	471.75
4.76	466.00	469.00	472.75
4.77	463.25	469.00	472.00
4.78	460.25	469.00	475.75
4.79	461.00	470.50	473.00
4.8	466.25	469.50	471.00
4.81	465.50	469.00	473.00
4.82	459.75	467.00	470.00
4.83	462.50	466.50	471.00
4.84	465.00	468.00	470.75
4.85	465.25	471.50	474.75
4.86	463.25	469.00	471.75
4.87	464.00	469.00	472.00
4.88	464.25	469.00	473.00
4.89	464.25	467.50	471.75
4.9	462.25	468.50	474.75
4.91	463.50	467.00	472.00
4.92	464.25	467.00	475.00
4.93	465.25	469.00	475.00
4.94	463.00	466.50	470.00
4.95	466.00	470.00	475.00
4.96	463.00	467.00	471.50
4.97	466.00	468.00	472.00
4.98	465.00	468.50	470.75
4.99	460.00	468.50	472.00
5.0	464.25	468.00	470.00


==> results/symbol/million_ls-qrm.txt <==
0.01	-15.50	-9.50	-6.00
0.02	-14.00	-10.00	-5.25
0.03	-15.75	-14.00	-11.00
0.04	-13.75	-9.50	-7.25
0.05	-12.00	-8.50	-5.25
0.06	-14.00	-9.50	-6.00
0.07	-14.00	-9.50	-5.00
0.08	-14.00	-9.00	-6.25
0.09	-14.00	-9.50	-7.00
0.1	-14.75	-11.00	-8.00
0.11	-17.00	-11.50	-8.25
0.12	-17.00	-9.50	-7.00
0.13	-13.00	-10.00	-6.00
0.14	-13.75	-11.00	-7.25
0.15	-14.75	-12.50	-8.50
0.16	-13.75	-9.00	-8.00
0.17	-12.00	-10.00	-7.25
0.18	-12.75	-10.50	-6.25
0.19	-13.75	-8.50	-5.25
0.2	-15.75	-10.00	-8.00
0.21	-12.75	-10.00	-4.50
0.22	-13.00	-9.00	-5.00
0.23	-17.50	-12.00	-7.00
0.24	-15.00	-11.00	-7.25
0.25	-11.75	-8.50	-5.25
0.26	-12.75	-10.00	-5.25
0.27	-16.75	-9.50	0.75
0.28	-11.50	-7.50	-4.00
0.29	-13.50	-7.50	56.25
0.3	-9.00	-2.50	161.75
0.31	-8.00	21.50	366.00
0.32	-10.00	7.50	471.75
0.33	-8.75	21.00	467.75
0.34	-6.00	59.50	472.00
0.35	-8.75	174.50	470.50
0.36	-11.00	291.50	472.75
0.37	-6.50	280.50	473.75
0.38	24.25	404.00	468.75
0.39	196.25	466.00	472.00
0.4	208.25	467.50	475.00
0.41	188.25	466.50	472.00
0.42	265.25	468.00	474.00
0.43	326.25	471.00	477.00
0.44	460.00	469.50	474.75
0.45	464.25	471.50	475.00
0.46	461.50	470.50	474.00
0.47	459.25	469.50	473.00
0.48	466.00	472.00	475.50
0.49	458.00	469.00	472.00
0.5	464.25	469.50	472.00
0.51	462.50	471.00	473.00
0.52	463.75	470.50	475.00
0.53	460.25	469.00	474.00
0.54	459.50	468.50	473.00
0.55	456.00	468.00	474.75
0.56	465.00	469.50	472.00
0.57	461.25	469.50	473.75
0.58	455.25	473.00	476.00
0.59	463.50	472.00	474.00
0.6	461.00	468.00	473.00
0.61	463.25	470.00	474.00
0.62	462.25	470.00	474.00
0.63	464.50	471.50	474.75
0.64	461.75	468.50	473.00
0.65	464.50	470.50	473.75
0.66	466.25	471.00	475.00
0.67	463.00	468.50	472.00
0.68	464.50	470.50	474.00
0.69	467.00	470.50	475.00
0.7	464.25	470.50	475.00
0.71	465.50	470.50	473.75
0.72	463.00	470.00	475.75
0.73	466.25	473.00	477.75
0.74	466.00	470.00	475.00
0.75	463.75	469.00	473.75
0.76	464.00	471.00	476.75
0.77	461.00	468.50	473.75
0.78	463.25	471.00	473.75
0.79	462.25	468.00	475.00
0.8	460.25	469.00	473.00
0.81	461.25	468.50	472.00
0.82	461.25	466.00	473.00
0.83	466.25	472.00	475.00
0.84	467.00	471.00	474.00
0.85	465.25	470.50	475.25
0.86	465.75	471.00	473.00
0.87	464.00	470.50	474.75
0.88	464.00	468.00	475.00
0.89	465.25	471.50	475.75
0.9	466.50	471.00	475.50
0.91	465.25	471.00	474.00
0.92	462.25	467.50	472.75
0.93	466.00	470.00	473.75
0.94	462.50	470.00	473.00
0.95	463.25	470.50	472.00
0.96	465.25	470.00	475.00
0.97	465.00	468.50	473.75
0.98	465.25	471.00	475.75
0.99	461.00	466.00	472.75
1.0	465.25	469.50	473.75
1.01	467.00	470.00	474.00
1.02	463.50	471.00	473.75
1.03	464.00	470.50	477.00
1.04	461.00	468.50	474.75
1.05	464.25	468.50	473.00
1.06	465.50	470.00	473.75
1.07	468.00	469.00	473.50
1.08	461.25	469.50	475.00
1.09	462.00	466.50	472.75
1.1	462.25	468.50	473.00
1.11	464.25	470.00	473.50
1.12	463.00	470.00	473.75
1.13	467.00	472.00	474.75
1.14	463.25	470.50	474.00
1.15	463.50	470.00	474.75
1.16	466.00	469.00	475.00
1.17	465.25	470.50	472.75
1.18	465.25	471.00	473.00
1.19	467.25	472.50	476.00
1.2	464.00	468.50	472.00
1.21	466.00	469.50	473.75
1.22	464.25	469.00	472.75
1.23	462.00	469.50	473.00
1.24	464.00	470.00	473.00
1.25	466.00	470.50	473.00
1.26	464.25	470.50	475.00
1.27	466.25	472.00	474.00
1.28	467.50	471.00	473.75
1.29	468.00	470.00	472.00
1.3	466.00	469.00	474.00
1.31	466.00	471.50	474.00
1.32	462.00	468.50	474.25
1.33	465.75	470.50	475.75
1.34	466.25	469.50	473.00
1.35	463.25	469.00	471.75
1.36	466.25	469.00	473.75
1.37	465.00	469.00	473.00
1.38	467.50	471.50	476.00
1.39	463.50	470.00	474.75
1.4	465.25	470.50	474.00
1.41	466.50	469.50	472.00
1.42	464.25	470.50	473.75
1.43	462.50	469.00	475.00
1.44	465.00	469.00	475.00
1.45	465.00	469.00	475.00
1.46	466.00	470.50	474.00
1.47	464.50	468.50	472.75
1.48	464.50	469.50	474.00
1.49	466.25	471.00	474.00
1.5	464.50	470.50	475.75
1.51	462.25	471.00	476.00
1.52	466.50	471.00	473.00
1.53	467.00	472.00	476.00
1.54	464.50	469.50	474.00
1.55	466.00	469.00	474.00
1.56	467.25	472.50	475.50
1.57	467.25	470.00	473.00
1.58	461.50	467.50	472.00
1.59	466.00	472.00	474.00
1.6	468.25	473.00	477.00
1.61	465.25	469.50	472.75
1.62	468.50	472.50	474.00
1.63	469.25	471.00	474.50
1.64	469.25	473.00	475.00
1.65	468.00	472.50	474.00
1.66	462.00	470.00	474.50
1.67	467.25	471.00	474.00
1.68	467.00	470.00	474.75
1.69	466.25	469.00	475.25
1.7	468.25	472.50	476.00
1.71	468.00	470.50	474.00
1.72	467.75	472.00	474.75
1.73	465.75	470.00	474.50
1.74	464.00	467.00	473.00
1.75	465.25	471.50	476.75
1.76	469.00	474.00	475.75
1.77	464.25	469.00	474.50
1.78	466.00	469.50	472.75
1.79	466.00	468.00	472.50
1.8	465.25	470.50	475.75
1.81	464.25	468.50	476.00
1.82	467.25	472.00	474.00
1.83	469.25	472.00	475.00
1.84	468.00	469.50	473.75
1.85	468.25	471.00	475.00
1.86	466.00	469.00	471.75
1.87	464.25	469.50	472.75
1.88	462.50	468.00	473.25
1.89	466.25	471.00	474.75
1.9	465.75	471.50	473.00
1.91	465.00	469.50	473.00
1.92	465.50	470.00	474.00
1.93	469.00	472.50	474.75
1.94	467.00	472.00	474.00
1.95	464.25	471.00	473.75
1.96	468.25	471.50	475.75
1.97	464.25	472.50	475.75
1.98	467.25	472.00	476.00
1.99	466.50	471.00	473.75
2.0	467.25	472.00	474.75
2.01	466.25	469.00	474.00
2.02	465.50	470.50	475.00
2.03	468.00	472.00	476.00
2.04	466.00	470.00	473.75
2.05	462.25	468.50	472.50
2.06	465.50	470.00	474.75
2.07	465.25	470.00	474.00
2.08	467.50	472.50	475.75
2.09	468.00	472.00	475.00
2.1	465.50	471.00	475.00
2.11	467.25	471.50	473.00
2.12	464.50	471.00	473.75
2.13	465.25	470.00	475.00
2.14	467.00	469.50	473.00
2.15	464.75	471.00	474.00
2.16	466.25	469.50	472.75
2.17	467.00	471.00	473.75
2.18	465.00	469.50	472.75
2.19	466.25	472.00	475.75
2.2	466.25	471.50	475.75
2.21	466.50	472.00	475.75
2.22	467.00	471.50	476.75
2.23	467.25	471.00	474.50
2.24	466.25	473.00	476.75
2.25	465.75	470.50	473.75
2.26	466.00	472.50	476.75
2.27	467.25	471.00	474.75
2.28	465.50	470.50	473.75
2.29	468.00	472.00	475.00
2.3	467.00	469.50	472.75
2.31	466.25	471.50	474.75
2.32	466.25	471.00	474.00
2.33	465.25	468.00	472.25
2.34	466.00	470.00	474.00
2.35	465.00	470.00	475.75
2.36	466.25	470.00	473.00
2.37	465.00	470.50	474.00
2.38	464.25	470.50	473.75
2.39	466.00	470.00	472.75
2.4	467.25	472.50	476.00
2.41	467.00	470.00	475.00
2.42	468.25	471.00	476.00
2.43	463.50	470.50	473.50
2.44	468.00	470.00	472.00
2.45	466.50	470.00	476.00
2.46	467.00	471.00	473.00
2.47	465.00	469.50	473.75
2.48	466.00	469.00	473.75
2.49	467.25	473.00	475.00
2.5	464.25	471.50	474.50
2.51	463.25	469.50	473.00
2.52	465.25	471.00	473.00
2.53	467.25	472.00	475.00
2.54	466.00	470.00	475.75
2.55	468.25	472.00	476.00
2.56	463.25	469.50	472.00
2.57	467.50	472.00	475.50
2.58	467.50	473.00	475.00
2.59	467.00	470.50	474.75
2.6	468.00	471.00	474.75
2.61	466.00	468.50	473.00
2.62	466.00	470.50	475.00
2.63	466.25	472.50	476.75
2.64	465.50	469.50	474.00
2.65	466.50	471.50	473.75
2.66	468.00	471.00	474.50
2.67	466.25	471.00	475.75
2.68	468.50	474.50	477.00
2.69	468.00	471.00	473.00
2.7	465.25	469.50	475.00
2.71	469.00	472.00	476.00
2.72	464.00	470.00	474.75
2.73	464.50	471.00	475.00
2.74	466.00	470.50	472.00
2.75	461.50	469.00	474.25
2.76	464.25	470.00	474.00
2.77	466.25	472.00	474.00
2.78	465.25	470.00	474.00
2.79	467.25	470.50	473.75
2.8	465.25	471.00	473.00
2.81	467.00	471.00	475.00
2.82	466.25	470.00	473.50
2.83	467.00	471.50	474.75
2.84	468.50	471.00	474.00
2.85	466.25	471.50	474.75
2.86	467.25	470.00	472.00
2.87	465.75	472.00	476.50
2.88	466.25	470.50	475.00
2.89	467.00	471.00	474.75
2.9	464.25	469.50	474.75
2.91	467.50	471.50	473.00
2.92	466.25	470.00	473.00
2.93	467.50	472.00	473.00
2.94	468.00	471.00	474.00
2.95	466.25	472.00	475.00
2.96	464.00	472.00	474.00
2.97	467.00	473.00	475.00
2.98	468.25	471.50	476.00
2.99	466.50	471.50	474.75
3.0	466.00	471.00	473.00
3.01	468.00	472.00	474.00
3.02	467.25	473.00	475.00
3.03	467.25	470.00	471.75
3.04	466.75	471.00	475.50
3.05	467.00	471.00	474.75
3.06	466.00	469.50	474.00
3.07	468.25	470.00	472.75
3.08	466.50	470.00	472.75
3.09	466.00	469.50	475.75
3.1	467.25	470.00	475.00
3.11	467.00	471.00	476.50
3.12	466.50	471.00	474.75
3.13	466.50	471.00	473.75
3.14	467.25	470.50	474.00
3.15	466.25	469.50	474.75
3.16	467.00	470.00	472.75
3.17	463.50	471.00	472.75
3.18	466.00	469.50	473.75
3.19	468.25	470.50	475.00
3.2	464.00	471.50	474.00
3.21	466.00	469.00	472.75
3.22	464.00	469.50	473.00
3.23	466.25	471.00	474.75
3.24	464.25	469.50	472.75
3.25	466.00	471.00	473.00
3.26	465.25	468.50	472.00
3.27	467.00	471.00	473.00
3.28	464.50	470.00	472.00
3.29	468.00	471.50	474.00
3.3	467.25	471.00	475.75
3.31	469.00	472.00	473.75
3.32	465.00	469.50	473.75
3.33	469.00	471.50	475.00
3.34	467.50	472.50	475.75
3.35	466.50	471.00	475.00
3.36	465.25	469.00	475.00
3.37	467.50	472.00	475.75
3.38	467.25	470.50	473.00
3.39	468.00	472.00	476.00
3.4	467.00	472.50	474.00
3.41	465.00	471.00	474.00
3.42	467.25	471.50	474.00
3.43	465.50	472.00	474.75
3.44	464.25	470.00	474.00
3.45	466.50	470.50	474.75
3.46	466.00	469.00	473.00
3.47	470.00	471.00	473.75
3.48	468.00	469.50	472.75
3.49	462.50	471.00	473.75
3.5	468.00	472.00	475.75
3.51	465.50	471.00	474.00
3.52	467.00	470.50	472.75
3.53	465.50	472.00	475.00
3.54	466.25	470.00	473.00
3.55	467.00	470.50	473.75
3.56	466.25	470.50	474.75
3.57	465.50	468.50	472.75
3.58	466.25	470.50	475.00
3.59	466.50	470.50	473.75
3.6	465.25	471.50	475.00
3.61	468.25	471.00	474.00
3.62	464.50	469.50	473.75
3.63	467.00	469.00	474.00
3.64	465.25	471.00	474.50
3.65	468.00	472.00	475.25
3.66	469.00	471.50	475.00
3.67	469.50	474.00	476.00
3.68	468.25	470.50	473.00
3.69	466.00	468.00	472.50
3.7	466.00	471.50	475.00
3.71	467.00	472.00	474.00
3.72	466.00	470.00	474.75
3.73	467.25	473.00	475.00
3.74	468.00	471.00	474.00
3.75	466.00	472.00	475.00
3.76	465.25	471.00	475.00
3.77	465.00	469.00	474.00
3.78	466.50	470.50	474.75
3.79	468.00	470.50	474.75
3.8	465.00	471.00	474.00
3.81	464.00	468.50	473.00
3.82	467.00	471.50	476.00
3.83	469.00	473.50	476.00
3.84	464.50	471.50	475.00
3.85	468.25	472.50	475.00
3.86	468.00	469.00	472.00
3.87	467.25	471.00	474.00
3.88	466.50	470.00	473.00
3.89	467.00	470.00	473.75
3.9	466.50	470.50	473.75
3.91	464.50	470.50	475.75
3.92	467.25	471.00	475.75
3.93	466.25	471.50	474.75
3.94	464.75	470.50	476.25
3.95	467.25	470.00	473.00
3.96	465.25	470.00	474.00
3.97	466.00	470.00	471.75
3.98	465.25	471.50	474.75
3.99	466.00	470.50	474.50
4.0	462.50	470.50	473.00
4.01	464.25	470.00	473.75
4.02	466.25	468.50	472.75
4.03	465.25	469.50	473.00
4.04	468.00	471.00	473.00
4.05	465.50	472.00	475.75
4.06	463.25	471.00	473.00
4.07	466.00	469.50	473.00
4.08	466.25	470.00	475.00
4.09	465.50	469.00	472.00
4.1	467.00	470.50	475.75
4.11	464.50	470.50	472.75
4.12	468.00	472.00	474.75
4.13	466.25	469.50	472.00
4.14	467.00	471.50	474.75
4.15	465.50	472.00	474.00
4.16	467.25	470.00	473.75
4.17	467.50	471.00	473.75
4.18	466.25	469.50	472.75
4.19	466.00	469.50	471.75
4.2	467.00	471.00	472.75
4.21	468.00	471.50	476.00
4.22	463.25	470.00	472.75
4.23	463.25	470.50	473.00
4.24	467.00	470.50	475.00
4.25	467.25	471.50	475.00
4.26	465.25	467.00	471.00
4.27	467.25	471.50	475.00
4.28	466.00	471.00	474.00
4.29	465.00	470.00	473.75
4.3	468.00	471.00	474.00
4.31	466.25	470.00	476.00
4.32	464.25	471.50	474.75
4.33	467.25	473.00	476.75
4.34	467.25	472.00	475.50
4.35	467.25	470.50	473.00
4.36	468.00	472.00	473.75
4.37	469.00	472.00	474.75
4.38	465.00	469.50	473.00
4.39	464.50	471.00	473.75
4.4	469.00	472.00	475.00
4.41	468.00	470.00	474.75
4.42	466.25	470.00	473.00
4.43	466.25	470.00	471.75
4.44	464.50	469.00	473.00
4.45	467.00	472.50	475.00
4.46	466.00	471.00	473.00
4.47	466.00	472.00	475.75
4.48	465.00	471.00	473.00
4.49	466.25	469.50	473.75
4.5	468.25	471.00	476.00
4.51	467.25	470.50	474.75
4.52	469.00	471.00	473.00
4.53	465.00	469.00	472.75
4.54	467.00	472.00	475.75
4.55	469.25	471.00	474.00
4.56	465.25	471.00	474.50
4.57	464.25	469.50	473.00
4.58	469.00	472.00	474.00
4.59	467.00	470.00	475.00
4.6	461.25	470.00	474.00
4.61	464.50	471.00	475.00
4.62	467.25	472.50	476.75
4.63	466.00	471.00	473.75
4.64	468.25	472.50	477.75
4.65	465.50	471.00	474.75
4.66	468.25	471.00	474.00
4.67	468.25	470.50	474.75
4.68	463.25	469.50	472.75
4.69	467.00	471.00	475.00
4.7	468.00	470.00	474.00
4.71	469.25	473.00	476.75
4.72	465.25	470.00	474.00
4.73	467.00	472.50	475.75
4.74	467.25	471.00	475.75
4.75	470.00	474.00	477.00
4.76	467.00	472.00	475.75
4.77	467.00	470.50	473.75
4.78	464.50	473.00	475.00
4.79	468.00	471.00	476.00
4.8	466.00	471.50	475.00
4.81	468.25	471.50	476.75
4.82	467.25	470.00	475.00
4.83	468.25	471.00	472.00
4.84	467.25	470.00	473.00
4.85	465.00	470.50	475.00
4.86	467.00	471.00	474.75
4.87	464.50	469.00	473.75
4.88	467.25	470.00	473.75
4.89	465.25	471.00	473.00
4.9	466.50	470.50	474.75
4.91	465.25	469.00	471.75
4.92	467.00	469.00	474.00
4.93	465.00	468.00	474.75
4.94	468.00	471.00	474.50
4.95	467.00	471.50	474.75
4.96	468.25	471.50	474.00
4.97	468.00	470.00	473.00
4.98	465.00	469.00	473.75
4.99	466.50	471.00	473.00
5.0	467.50	471.00	472.75


==> results/symbol/million_ppo.txt <==
0.0	-13.0	-13.0	-13.0
0.01	-3.0	-3.0	-3.0
0.02	-1.0	-1.0	-1.0
0.03	0.0	0.0	0.0
0.04	2.0	2.0	2.0
0.05	0.0	0.0	0.0
0.06	1.0	1.0	1.0
0.07	2.0	2.0	2.0
0.08	1.0	1.0	1.0
0.09	0.0	0.0	0.0
0.1	2.0	2.0	2.0
0.11	1.0	1.0	1.0
0.12	2.0	2.0	2.0
0.13	1.0	1.0	1.0
0.14	1.0	1.0	1.0
0.15	1.0	1.0	1.0
0.16	1.0	1.0	1.0
0.17	1.0	1.0	1.0
0.18	0.0	0.0	0.0
0.19	1.0	1.0	1.0
0.2	1.0	1.0	1.0
0.21	1.0	1.0	1.0
0.22	1.0	1.0	1.0
0.23	1.0	1.0	1.0
0.24	1.0	1.0	1.0
0.25	1.0	1.0	1.0
0.26	0.0	0.0	0.0
0.27	1.0	1.0	1.0
0.28	2.0	2.0	2.0
0.29	1.0	1.0	1.0
0.3	0.0	0.0	0.0
0.31	2.0	2.0	2.0
0.32	1.0	1.0	1.0
0.33	1.0	1.0	1.0
0.34	1.0	1.0	1.0
0.35	2.0	2.0	2.0
0.36	1.0	1.0	1.0
0.37	0.0	0.0	0.0
0.38	0.0	0.0	0.0
0.39	0.0	0.0	0.0
0.4	1.0	1.0	1.0
0.41	0.0	0.0	0.0
0.42	1.0	1.0	1.0
0.43	2.0	2.0	2.0
0.44	1.0	1.0	1.0
0.45	1.0	1.0	1.0
0.46	1.0	1.0	1.0
0.47	0.0	0.0	0.0
0.48	0.0	0.0	0.0
0.49	0.0	0.0	0.0
0.5	0.0	0.0	0.0
0.51	1.0	1.0	1.0
0.52	0.0	0.0	0.0
0.53	1.0	1.0	1.0
0.54	0.0	0.0	0.0
0.55	0.0	0.0	0.0
0.56	0.0	0.0	0.0
0.57	1.0	1.0	1.0
0.58	0.0	0.0	0.0
0.59	1.0	1.0	1.0
0.6	0.0	0.0	0.0
0.61	0.0	0.0	0.0
0.62	1.0	1.0	1.0
0.63	0.0	0.0	0.0
0.64	0.0	0.0	0.0
0.65	0.0	0.0	0.0
0.66	0.0	0.0	0.0
0.67	1.0	1.0	1.0
0.68	0.0	0.0	0.0
0.69	0.0	0.0	0.0
0.7	0.0	0.0	0.0
0.71	1.0	1.0	1.0
0.72	3.0	3.0	3.0
0.73	1.0	1.0	1.0
0.74	1.0	1.0	1.0
0.75	0.0	0.0	0.0
0.76	0.0	0.0	0.0
0.77	0.0	0.0	0.0
0.78	0.0	0.0	0.0
0.79	0.0	0.0	0.0
0.8	1.0	1.0	1.0
0.81	0.0	0.0	0.0
0.82	0.0	0.0	0.0
0.83	0.0	0.0	0.0
0.84	1.0	1.0	1.0
0.85	0.0	0.0	0.0
0.86	2.0	2.0	2.0
0.87	0.0	0.0	0.0
0.88	0.0	0.0	0.0
0.89	0.0	0.0	0.0
0.9	0.0	0.0	0.0
0.91	0.0	0.0	0.0
0.92	0.0	0.0	0.0
0.93	0.0	0.0	0.0
0.94	0.0	0.0	0.0
0.95	0.0	0.0	0.0
0.96	1.0	1.0	1.0
0.97	1.0	1.0	1.0
0.98	1.0	1.0	1.0
0.99	0.0	0.0	0.0
1.0	0.0	0.0	0.0
1.01	0.0	0.0	0.0
1.02	0.0	0.0	0.0
1.03	0.0	0.0	0.0
1.04	0.0	0.0	0.0
1.05	1.0	1.0	1.0
1.06	1.0	1.0	1.0
1.07	1.0	1.0	1.0
1.08	0.0	0.0	0.0
1.09	1.0	1.0	1.0
1.1	1.0	1.0	1.0
1.11	1.0	1.0	1.0
1.12	1.0	1.0	1.0
1.13	1.0	1.0	1.0
1.14	0.0	0.0	0.0
1.15	0.0	0.0	0.0
1.16	1.0	1.0	1.0
1.17	1.0	1.0	1.0
1.18	1.0	1.0	1.0
1.19	0.0	0.0	0.0
1.2	1.0	1.0	1.0
1.21	2.0	2.0	2.0
1.22	1.0	1.0	1.0
1.23	0.0	0.0	0.0
1.24	1.0	1.0	1.0
1.25	0.0	0.0	0.0
1.26	0.0	0.0	0.0
1.27	1.0	1.0	1.0
1.28	0.0	0.0	0.0
1.29	1.0	1.0	1.0
1.3	1.0	1.0	1.0
1.31	0.0	0.0	0.0
1.32	1.0	1.0	1.0
1.33	0.0	0.0	0.0
1.34	0.0	0.0	0.0
1.35	0.0	0.0	0.0
1.36	1.0	1.0	1.0
1.37	0.0	0.0	0.0
1.38	0.0	0.0	0.0
1.39	0.0	0.0	0.0
1.4	0.0	0.0	0.0
1.41	0.0	0.0	0.0
1.42	0.0	0.0	0.0
1.43	0.0	0.0	0.0
1.44	0.0	0.0	0.0
1.45	0.0	0.0	0.0
1.46	0.0	0.0	0.0
1.47	0.0	0.0	0.0
1.48	0.0	0.0	0.0
1.49	0.0	0.0	0.0
1.5	0.0	0.0	0.0
1.51	0.0	0.0	0.0
1.52	0.0	0.0	0.0
1.53	1.0	1.0	1.0
1.54	0.0	0.0	0.0
1.55	1.0	1.0	1.0
1.56	1.0	1.0	1.0
1.57	0.0	0.0	0.0
1.58	0.0	0.0	0.0
1.59	1.0	1.0	1.0
1.6	0.0	0.0	0.0
1.61	1.0	1.0	1.0
1.62	0.0	0.0	0.0
1.63	0.0	0.0	0.0
1.64	0.0	0.0	0.0
1.65	1.0	1.0	1.0
1.66	0.0	0.0	0.0
1.67	0.0	0.0	0.0
1.68	1.0	1.0	1.0
1.69	1.0	1.0	1.0
1.7	0.0	0.0	0.0
1.71	0.0	0.0	0.0
1.72	0.0	0.0	0.0
1.73	0.0	0.0	0.0
1.74	1.0	1.0	1.0
1.75	1.0	1.0	1.0
1.76	0.0	0.0	0.0
1.77	0.0	0.0	0.0
1.78	1.0	1.0	1.0
1.79	0.0	0.0	0.0
1.8	0.0	0.0	0.0
1.81	1.0	1.0	1.0
1.82	0.0	0.0	0.0
1.83	0.0	0.0	0.0
1.84	0.0	0.0	0.0
1.85	1.0	1.0	1.0
1.86	1.0	1.0	1.0
1.87	0.0	0.0	0.0
1.88	0.0	0.0	0.0
1.89	0.0	0.0	0.0
1.9	0.0	0.0	0.0
1.91	0.0	0.0	0.0
1.92	0.0	0.0	0.0
1.93	1.0	1.0	1.0
1.94	0.0	0.0	0.0
1.95	0.0	0.0	0.0
1.96	0.0	0.0	0.0
1.97	0.0	0.0	0.0
1.98	0.0	0.0	0.0
1.99	0.0	0.0	0.0
2.0	1.0	1.0	1.0
2.01	2.0	2.0	2.0
2.02	0.0	0.0	0.0
2.03	0.0	0.0	0.0
2.04	0.0	0.0	0.0
2.05	0.0	0.0	0.0
2.06	1.0	1.0	1.0
2.07	1.0	1.0	1.0
2.08	0.0	0.0	0.0
2.09	0.0	0.0	0.0
2.1	0.0	0.0	0.0
2.11	0.0	0.0	0.0
2.12	0.0	0.0	0.0
2.13	0.0	0.0	0.0
2.14	1.0	1.0	1.0
2.15	0.0	0.0	0.0
2.16	0.0	0.0	0.0
2.17	0.0	0.0	0.0
2.18	0.0	0.0	0.0
2.19	0.0	0.0	0.0
2.2	1.0	1.0	1.0
2.21	1.0	1.0	1.0
2.22	1.0	1.0	1.0
2.23	0.0	0.0	0.0
2.24	0.0	0.0	0.0
2.25	0.0	0.0	0.0
2.26	0.0	0.0	0.0
2.27	0.0	0.0	0.0
2.28	0.0	0.0	0.0
2.29	1.0	1.0	1.0
2.3	0.0	0.0	0.0
2.31	1.0	1.0	1.0
2.32	0.0	0.0	0.0
2.33	1.0	1.0	1.0
2.34	0.0	0.0	0.0
2.35	0.0	0.0	0.0
2.36	1.0	1.0	1.0
2.37	1.0	1.0	1.0
2.38	1.0	1.0	1.0
2.39	0.0	0.0	0.0
2.4	0.0	0.0	0.0
2.41	1.0	1.0	1.0
2.42	0.0	0.0	0.0
2.43	0.0	0.0	0.0
2.44	1.0	1.0	1.0
2.45	0.0	0.0	0.0
2.46	0.0	0.0	0.0
2.47	1.0	1.0	1.0
2.48	0.0	0.0	0.0
2.49	1.0	1.0	1.0
2.5	0.0	0.0	0.0
2.51	1.0	1.0	1.0
2.52	1.0	1.0	1.0
2.53	1.0	1.0	1.0
2.54	2.0	2.0	2.0
2.55	1.0	1.0	1.0
2.56	0.0	0.0	0.0
2.57	0.0	0.0	0.0
2.58	1.0	1.0	1.0
2.59	0.0	0.0	0.0
2.6	1.0	1.0	1.0
2.61	1.0	1.0	1.0
2.62	1.0	1.0	1.0
2.63	1.0	1.0	1.0
2.64	0.0	0.0	0.0
2.65	0.0	0.0	0.0
2.66	0.0	0.0	0.0
2.67	0.0	0.0	0.0
2.68	0.0	0.0	0.0
2.69	0.0	0.0	0.0
2.7	2.0	2.0	2.0
2.71	1.0	1.0	1.0
2.72	1.0	1.0	1.0
2.73	0.0	0.0	0.0
2.74	0.0	0.0	0.0
2.75	0.0	0.0	0.0
2.76	0.0	0.0	0.0
2.77	0.0	0.0	0.0
2.78	1.0	1.0	1.0
2.79	0.0	0.0	0.0
2.8	0.0	0.0	0.0
2.81	0.0	0.0	0.0
2.82	0.0	0.0	0.0
2.83	0.0	0.0	0.0
2.84	0.0	0.0	0.0
2.85	0.0	0.0	0.0
2.86	0.0	0.0	0.0
2.87	0.0	0.0	0.0
2.88	0.0	0.0	0.0
2.89	0.0	0.0	0.0
2.9	0.0	0.0	0.0
2.91	0.0	0.0	0.0
2.92	0.0	0.0	0.0
2.93	0.0	0.0	0.0
2.94	0.0	0.0	0.0
2.95	0.0	0.0	0.0
2.96	0.0	0.0	0.0
2.97	0.0	0.0	0.0
2.98	0.0	0.0	0.0
2.99	0.0	0.0	0.0
3.0	1.0	1.0	1.0
3.01	0.0	0.0	0.0
3.02	0.0	0.0	0.0
3.03	1.0	1.0	1.0
3.04	0.0	0.0	0.0
3.05	0.0	0.0	0.0
3.06	0.0	0.0	0.0
3.07	1.0	1.0	1.0
3.08	0.0	0.0	0.0
3.09	0.0	0.0	0.0
3.1	0.0	0.0	0.0
3.11	0.0	0.0	0.0
3.12	0.0	0.0	0.0
3.13	0.0	0.0	0.0
3.14	0.0	0.0	0.0
3.15	0.0	0.0	0.0
3.16	0.0	0.0	0.0
3.17	0.0	0.0	0.0
3.18	0.0	0.0	0.0
3.19	1.0	1.0	1.0
3.2	0.0	0.0	0.0
3.21	1.0	1.0	1.0
3.22	0.0	0.0	0.0
3.23	0.0	0.0	0.0
3.24	0.0	0.0	0.0
3.25	0.0	0.0	0.0
3.26	1.0	1.0	1.0
3.27	0.0	0.0	0.0
3.28	0.0	0.0	0.0
3.29	0.0	0.0	0.0
3.3	0.0	0.0	0.0
3.31	1.0	1.0	1.0
3.32	1.0	1.0	1.0
3.33	0.0	0.0	0.0
3.34	1.0	1.0	1.0
3.35	0.0	0.0	0.0
3.36	0.0	0.0	0.0
3.37	0.0	0.0	0.0
3.38	0.0	0.0	0.0
3.39	1.0	1.0	1.0
3.4	0.0	0.0	0.0
3.41	0.0	0.0	0.0
3.42	0.0	0.0	0.0
3.43	0.0	0.0	0.0
3.44	0.0	0.0	0.0
3.45	0.0	0.0	0.0
3.46	1.0	1.0	1.0
3.47	0.0	0.0	0.0
3.48	0.0	0.0	0.0
3.49	0.0	0.0	0.0
3.5	0.0	0.0	0.0
3.51	1.0	1.0	1.0
3.52	0.0	0.0	0.0
3.53	0.0	0.0	0.0
3.54	1.0	1.0	1.0
3.55	0.0	0.0	0.0
3.56	0.0	0.0	0.0
3.57	2.0	2.0	2.0
3.58	0.0	0.0	0.0
3.59	0.0	0.0	0.0
3.6	0.0	0.0	0.0
3.61	0.0	0.0	0.0
3.62	0.0	0.0	0.0
3.63	0.0	0.0	0.0
3.64	1.0	1.0	1.0
3.65	1.0	1.0	1.0
3.66	0.0	0.0	0.0
3.67	0.0	0.0	0.0
3.68	0.0	0.0	0.0
3.69	0.0	0.0	0.0
3.7	1.0	1.0	1.0
3.71	0.0	0.0	0.0
3.72	0.0	0.0	0.0
3.73	0.0	0.0	0.0
3.74	0.0	0.0	0.0
3.75	1.0	1.0	1.0
3.76	0.0	0.0	0.0
3.77	1.0	1.0	1.0
3.78	0.0	0.0	0.0
3.79	0.0	0.0	0.0
3.8	1.0	1.0	1.0
3.81	0.0	0.0	0.0
3.82	0.0	0.0	0.0
3.83	0.0	0.0	0.0
3.84	0.0	0.0	0.0
3.85	0.0	0.0	0.0
3.86	0.0	0.0	0.0
3.87	0.0	0.0	0.0
3.88	0.0	0.0	0.0
3.89	1.0	1.0	1.0
3.9	0.0	0.0	0.0
3.91	0.0	0.0	0.0
3.92	1.0	1.0	1.0
3.93	0.0	0.0	0.0
3.94	0.0	0.0	0.0
3.95	0.0	0.0	0.0
3.96	0.0	0.0	0.0
3.97	1.0	1.0	1.0
3.98	0.0	0.0	0.0
3.99	0.0	0.0	0.0
4.0	0.0	0.0	0.0
4.01	0.0	0.0	0.0
4.02	0.0	0.0	0.0
4.03	0.0	0.0	0.0
4.04	0.0	0.0	0.0
4.05	0.0	0.0	0.0
4.06	0.0	0.0	0.0
4.07	0.0	0.0	0.0
4.08	0.0	0.0	0.0
4.09	1.0	1.0	1.0
4.1	0.0	0.0	0.0
4.11	1.0	1.0	1.0
4.12	0.0	0.0	0.0
4.13	0.0	0.0	0.0
4.14	0.0	0.0	0.0
4.15	1.0	1.0	1.0
4.16	0.0	0.0	0.0
4.17	0.0	0.0	0.0
4.18	0.0	0.0	0.0
4.19	0.0	0.0	0.0
4.2	0.0	0.0	0.0
4.21	1.0	1.0	1.0
4.22	0.0	0.0	0.0
4.23	0.0	0.0	0.0
4.24	0.0	0.0	0.0
4.25	0.0	0.0	0.0
4.26	0.0	0.0	0.0
4.27	0.0	0.0	0.0
4.28	0.0	0.0	0.0
4.29	0.0	0.0	0.0
4.3	0.0	0.0	0.0
4.31	0.0	0.0	0.0
4.32	1.0	1.0	1.0
4.33	0.0	0.0	0.0
4.34	0.0	0.0	0.0
4.35	0.0	0.0	0.0
4.36	0.0	0.0	0.0
4.37	0.0	0.0	0.0
4.38	1.0	1.0	1.0
4.39	0.0	0.0	0.0
4.4	0.0	0.0	0.0
4.41	0.0	0.0	0.0
4.42	0.0	0.0	0.0
4.43	0.0	0.0	0.0
4.44	1.0	1.0	1.0
4.45	0.0	0.0	0.0
4.46	1.0	1.0	1.0
4.47	0.0	0.0	0.0
4.48	0.0	0.0	0.0
4.49	0.0	0.0	0.0
4.5	0.0	0.0	0.0
4.51	0.0	0.0	0.0
4.52	0.0	0.0	0.0
4.53	0.0	0.0	0.0
4.54	0.0	0.0	0.0
4.55	0.0	0.0	0.0
4.56	0.0	0.0	0.0
4.57	0.0	0.0	0.0
4.58	0.0	0.0	0.0
4.59	0.0	0.0	0.0
4.6	0.0	0.0	0.0
4.61	0.0	0.0	0.0
4.62	1.0	1.0	1.0
4.63	0.0	0.0	0.0
4.64	0.0	0.0	0.0
4.65	0.0	0.0	0.0
4.66	0.0	0.0	0.0
4.67	0.0	0.0	0.0
4.68	0.0	0.0	0.0
4.69	0.0	0.0	0.0
4.7	0.0	0.0	0.0
4.71	0.0	0.0	0.0
4.72	0.0	0.0	0.0
4.73	1.0	1.0	1.0
4.74	0.0	0.0	0.0
4.75	0.0	0.0	0.0
4.76	0.0	0.0	0.0
4.77	0.0	0.0	0.0
4.78	0.0	0.0	0.0
4.79	0.0	0.0	0.0
4.8	0.0	0.0	0.0
4.81	0.0	0.0	0.0
4.82	0.0	0.0	0.0
4.83	0.0	0.0	0.0
4.84	0.0	0.0	0.0
4.85	0.0	0.0	0.0
4.86	0.0	0.0	0.0
4.87	0.0	0.0	0.0
4.88	0.0	0.0	0.0
4.89	0.0	0.0	0.0
4.9	0.0	0.0	0.0
4.91	0.0	0.0	0.0
4.92	0.0	0.0	0.0
4.93	0.0	0.0	0.0
4.94	0.0	0.0	0.0


==> results/symbol/million_ts-dqn.txt <==
0.01	-14.0	-9.5	-6.2
0.02	-14.8	-12.0	-8.2
0.03	-14.8	-11.5	-8.0
0.04	-12.0	-9.0	-6.0
0.05	-13.8	-9.0	-8.0
0.06	-11.8	-8.0	-5.0
0.07	-12.8	-8.5	-7.0
0.08	-17.0	-12.0	-7.2
0.09	-13.5	-10.0	-6.2
0.1	-15.5	-9.0	-7.0
0.11	-15.0	-11.0	-6.0
0.12	-14.0	-10.5	-7.2
0.13	-15.0	-11.0	-5.5
0.14	-15.8	-11.0	-8.0
0.15	-16.0	-11.0	-7.2
0.16	-17.2	-11.0	-8.0
0.17	-15.0	-10.5	-7.0
0.18	-13.8	-9.5	-7.0
0.19	-17.0	-11.0	-7.2
0.2	-13.8	-9.5	-6.0
0.21	-15.8	-12.0	-6.0
0.22	-15.0	-11.5	-8.0
0.23	-15.0	-11.5	-8.0
0.24	-15.8	-11.5	-9.0
0.25	-15.8	-10.5	-8.0
0.26	-15.2	-11.0	-8.0
0.27	-13.8	-10.0	-3.5
0.28	-22.8	-14.0	-9.0
0.29	-25.5	-15.0	-8.2
0.3	-30.2	-20.0	-7.5
0.31	-33.8	-21.0	-12.0
0.32	-31.8	-23.0	-8.0
0.33	-34.5	-22.0	-14.2
0.34	-33.5	-25.5	-14.2
0.35	-35.8	-27.0	-17.0
0.36	-32.8	-24.5	-12.0
0.37	-36.0	-28.0	-17.2
0.38	-32.0	-25.0	-18.0
0.39	-32.5	-25.5	-22.0
0.4	-41.0	-28.5	-19.5
0.41	-33.2	-16.5	-11.5
0.42	-26.5	-18.5	-9.2
0.43	-27.5	-14.0	-7.2
0.44	-30.0	-15.0	-9.0
0.45	-24.0	-14.0	-7.2
0.46	-28.2	-14.5	-4.0
0.47	-31.2	-10.0	-1.5
0.48	-24.2	-12.0	3.8
0.49	-27.5	-11.5	14.0
0.5	-24.2	-10.0	26.2
0.51	-20.8	-11.0	21.2
0.52	-17.8	-9.5	27.0
0.53	-15.2	-7.0	44.0
0.54	-23.8	-8.0	66.5
0.55	-18.2	2.0	88.8
0.56	-8.5	4.0	120.2
0.57	-12.2	12.5	178.8
0.58	-8.5	32.5	337.2
0.59	-10.2	30.0	316.5
0.6	-9.2	34.0	413.8
0.61	-7.2	63.0	407.0
0.62	-4.5	59.5	445.2
0.63	-2.5	99.5	454.0
0.64	-7.0	133.0	458.5
0.65	-5.8	124.0	459.5
0.66	3.0	306.5	460.2
0.67	-2.8	379.0	459.0
0.68	-2.5	438.5	468.5
0.69	0.2	405.5	464.2
0.7	5.8	381.0	462.2
0.71	9.8	446.5	466.8
0.72	8.5	450.5	465.0
0.73	59.2	454.0	464.8
0.74	108.8	439.5	467.8
0.75	108.8	453.0	466.8
0.76	211.0	448.0	465.8
0.77	247.8	462.0	467.8
0.78	253.5	455.5	467.0
0.79	209.0	457.0	464.8
0.8	208.0	452.5	467.8
0.81	328.5	463.0	470.0
0.82	161.8	462.5	466.8
0.83	298.5	460.5	469.5
0.84	370.2	461.5	468.8
0.85	425.5	462.0	469.0
0.86	422.0	461.0	469.2
0.87	419.0	461.0	467.0
0.88	443.8	463.5	468.8
0.89	442.2	467.0	470.8
0.9	452.8	461.0	471.5
0.91	444.8	458.0	467.8
0.92	431.5	463.5	466.8
0.93	448.0	462.5	469.0
0.94	455.0	462.5	467.0
0.95	454.0	463.0	470.0
0.96	451.2	462.5	469.0
0.97	453.0	464.0	468.8
0.98	455.0	463.0	470.0
0.99	456.2	463.0	469.0
1.0	455.2	463.0	468.8
1.01	458.0	464.0	469.0
1.02	453.2	464.0	468.8
1.03	462.2	467.0	470.0
1.04	457.0	467.0	470.8
1.05	461.2	465.0	469.8
1.06	461.5	467.0	469.0
1.07	460.5	468.0	471.0
1.08	462.0	471.0	474.8
1.09	460.2	463.5	467.8
1.1	463.5	468.0	473.0
1.11	465.0	468.5	470.0
1.12	459.5	469.0	471.8
1.13	461.0	467.0	471.8
1.14	461.0	467.5	471.8
1.15	466.0	468.5	472.0
1.16	463.2	467.5	470.0
1.17	463.0	469.0	473.8
1.18	461.0	466.0	468.8
1.19	464.0	466.0	470.5
1.2	462.0	466.0	472.0
1.21	462.2	466.0	472.0
1.22	462.0	467.5	472.0
1.23	459.2	467.0	471.0
1.24	460.8	468.0	471.8
1.25	461.0	468.5	474.0
1.26	460.0	468.5	471.8
1.27	464.2	469.5	473.0
1.28	460.2	466.0	469.0
1.29	461.0	464.5	469.0
1.3	459.0	469.0	473.8
1.31	457.5	466.5	471.0
1.32	465.0	468.5	473.0
1.33	463.2	468.0	471.8
1.34	464.0	470.0	474.0
1.35	463.0	468.0	472.0
1.36	462.5	468.5	473.8
1.37	463.0	468.0	471.8
1.38	463.0	469.0	473.5
1.39	463.0	467.0	472.8
1.4	464.2	470.0	473.8
1.41	464.2	468.0	471.8
1.42	462.2	468.0	471.0
1.43	463.0	467.5	471.0
1.44	463.0	467.0	471.8
1.45	461.0	466.0	471.0
1.46	464.0	467.5	473.5
1.47	462.8	468.5	473.0
1.48	465.0	467.0	469.8
1.49	462.0	466.5	471.8
1.5	462.0	467.0	470.0
1.51	458.5	468.5	471.0
1.52	463.2	468.0	473.5
1.53	462.2	466.0	471.0
1.54	462.0	468.5	473.8
1.55	468.2	470.0	472.8
1.56	460.2	465.0	473.8
1.57	461.2	469.0	472.8
1.58	462.2	466.5	473.8
1.59	463.2	468.0	470.8
1.6	462.5	467.5	473.0
1.61	464.2	469.5	472.0
1.62	464.5	470.0	472.0
1.63	464.0	467.0	472.0
1.64	465.2	470.0	472.8
1.65	461.2	469.0	472.8
1.66	465.8	470.5	472.8
1.67	464.0	469.0	472.0
1.68	466.2	469.5	472.8
1.69	461.2	466.5	471.8
1.7	461.2	468.5	472.8
1.71	463.0	468.0	473.0
1.72	461.2	468.5	471.8
1.73	459.5	466.0	469.8
1.74	463.2	468.0	472.0
1.75	461.8	471.5	473.8
1.76	464.2	470.0	474.0
1.77	465.0	469.0	471.8
1.78	461.0	466.5	471.0
1.79	460.5	467.0	471.8
1.8	463.2	469.0	471.8
1.81	466.0	470.0	473.0
1.82	467.0	469.0	470.0
1.83	464.0	467.5	470.0
1.84	460.8	466.5	471.0
1.85	458.5	468.0	473.0
1.86	465.2	469.5	472.0
1.87	467.0	468.5	471.0
1.88	465.0	469.5	472.0
1.89	461.2	467.5	472.8
1.9	465.5	470.0	474.8
1.91	461.2	468.0	472.0
1.92	464.2	471.0	473.0
1.93	464.2	469.0	471.8
1.94	462.2	466.0	470.0
1.95	461.0	465.0	470.8
1.96	465.0	468.0	472.0
1.97	466.2	469.0	473.0
1.98	461.2	467.0	471.8
1.99	462.0	469.0	474.5
2.0	463.0	466.5	472.5


==> results/symbol/million_ts-qrm.txt <==
0.01	-14.0	-9.5	-6.2
0.02	-14.8	-12.0	-8.2
0.03	-14.8	-11.5	-8.0
0.04	-12.0	-9.0	-6.0
0.05	-13.8	-9.0	-8.0
0.06	-11.8	-8.0	-5.0
0.07	-12.8	-8.5	-7.0
0.08	-17.0	-12.0	-7.2
0.09	-13.5	-10.0	-6.2
0.1	-15.5	-9.0	-7.0
0.11	-15.0	-11.0	-6.0
0.12	-14.0	-10.5	-7.2
0.13	-15.0	-11.0	-5.5
0.14	-15.8	-11.0	-8.0
0.15	-16.0	-11.0	-7.2
0.16	-17.2	-11.0	-8.0
0.17	-15.0	-10.5	-7.0
0.18	-13.8	-9.5	-7.0
0.19	-17.0	-11.0	-7.2
0.2	-13.8	-9.5	-6.0
0.21	-16.8	-11.5	-5.2
0.22	-14.0	-11.0	-8.0
0.23	-16.5	-12.5	-8.0
0.24	-15.0	-12.5	-9.0
0.25	-14.5	-9.5	-6.2
0.26	-15.8	-10.5	-8.0
0.27	-12.0	-7.5	-2.0
0.28	-13.8	-8.0	3.5
0.29	-8.0	-3.5	54.5
0.3	-7.0	-4.0	89.2
0.31	-10.5	1.5	221.8
0.32	-6.5	44.0	264.2
0.33	-6.2	62.0	338.2
0.34	3.5	174.5	430.2
0.35	24.2	238.5	453.8
0.36	34.0	231.5	464.2
0.37	74.2	249.0	464.2
0.38	53.0	241.5	465.2
0.39	66.8	295.5	466.8
0.4	75.5	322.0	467.8
0.41	105.0	350.0	465.8
0.42	186.0	356.5	465.5
0.43	113.2	360.5	462.8
0.44	189.0	356.5	465.5
0.45	220.0	390.5	467.5
0.46	293.5	434.5	469.8
0.47	319.0	449.5	468.8
0.48	334.8	456.5	469.8
0.49	336.2	454.0	465.8
0.5	350.2	461.5	470.8
0.51	338.0	463.5	471.8
0.52	355.0	463.0	472.0
0.53	333.5	463.5	472.0
0.54	332.0	465.5	472.0
0.55	340.2	460.0	469.0
0.56	318.8	461.5	471.8
0.57	329.5	463.5	472.0
0.58	322.0	460.0	467.8
0.59	310.0	461.0	473.8
0.6	317.2	462.5	470.5
0.61	328.8	466.5	470.8
0.62	323.2	463.5	467.8
0.63	319.2	465.5	471.5
0.64	330.2	470.5	474.0
0.65	316.2	466.0	472.0
0.66	320.8	464.0	468.8
0.67	348.0	467.0	473.0
0.68	330.8	463.0	468.0
0.69	333.2	467.0	471.0
0.7	352.2	467.0	470.0
0.71	341.2	467.0	472.8
0.72	328.0	468.5	472.8
0.73	350.8	466.0	473.2
0.74	329.5	465.5	472.0
0.75	351.5	467.0	472.8
0.76	361.2	465.0	472.8
0.77	370.2	465.0	472.8
0.78	360.2	468.0	471.8
0.79	363.2	464.0	471.5
0.8	351.0	464.5	472.8
0.81	407.0	465.0	471.0
0.82	451.8	468.0	473.0
0.83	462.5	469.5	473.8
0.84	447.8	467.0	471.8
0.85	453.2	469.0	472.8
0.86	454.2	469.5	472.8
0.87	450.8	467.5	471.8
0.88	445.8	467.5	471.8
0.89	445.0	468.5	470.8
0.9	452.8	465.0	471.8
0.91	449.0	466.0	470.0
0.92	453.2	466.5	470.8
0.93	437.5	462.5	471.5
0.94	451.5	468.0	473.8
0.95	446.5	467.0	474.0
0.96	442.8	468.0	473.8
0.97	446.2	467.5	471.8
0.98	455.2	468.0	471.8
0.99	459.2	470.5	472.0
1.0	454.8	471.0	472.8
1.01	454.8	469.5	473.8
1.02	456.0	469.0	474.8
1.03	460.2	469.5	474.0
1.04	463.0	470.0	472.8
1.05	459.8	466.0	472.8
1.06	460.5	469.5	474.0
1.07	454.0	466.0	470.8
1.08	461.0	467.0	471.5
1.09	448.5	469.0	471.8
1.1	453.0	464.0	469.8
1.11	459.2	467.0	470.8
1.12	464.0	469.0	474.0
1.13	460.8	467.0	473.8
1.14	464.5	470.5	473.0
1.15	458.0	468.0	471.0
1.16	458.2	468.0	474.2
1.17	460.2	470.5	473.0
1.18	457.8	467.5	471.0
1.19	460.2	466.0	470.0
1.2	458.2	467.5	471.8
1.21	457.2	465.5	472.0
1.22	462.2	468.0	472.8
1.23	463.2	468.5	472.8
1.24	459.8	469.5	472.0
1.25	460.5	466.0	472.5
1.26	458.0	468.5	473.0
1.27	461.8	469.0	472.0
1.28	456.8	465.5	473.8
1.29	462.8	469.0	471.8
1.3	460.0	469.5	473.0
1.31	457.8	468.5	475.8
1.32	460.2	468.0	473.0
1.33	462.2	472.0	474.0
1.34	462.0	467.5	473.8
1.35	458.5	464.0	472.0
1.36	457.0	469.0	475.5
1.37	463.2	468.0	471.8
1.38	456.0	466.5	473.8
1.39	459.5	467.0	472.0
1.4	465.0	471.0	472.8
1.41	463.2	468.0	473.8
1.42	464.0	469.5	472.8
1.43	455.5	466.0	470.0
1.44	458.2	471.0	474.0
1.45	461.2	466.0	472.0
1.46	460.2	470.0	473.0
1.47	462.5	469.0	471.8
1.48	460.2	469.0	471.8
1.49	457.5	467.5	471.0
1.5	460.2	469.0	471.8
1.51	463.8	468.5	472.0
1.52	456.2	465.0	473.8
1.53	459.2	464.0	473.5
1.54	458.2	467.5	471.0
1.55	461.5	468.5	473.0
1.56	449.5	469.0	473.0
1.57	463.5	467.0	472.0
1.58	459.2	469.0	473.5
1.59	460.2	468.0	471.8
1.6	461.2	465.0	471.0
1.61	462.2	468.5	471.0
1.62	460.0	468.5	471.0
1.63	463.8	468.0	470.8
1.64	459.5	468.0	473.0
1.65	465.2	470.5	477.0
1.66	462.8	469.0	472.0
1.67	462.2	468.0	472.8
1.68	460.0	467.0	470.8
1.69	457.0	470.0	472.8
1.7	465.2	470.5	474.0
1.71	459.0	470.0	473.8
1.72	463.0	470.0	473.0
1.73	453.5	465.5	472.0
1.74	456.8	468.5	472.8
1.75	462.2	469.0	474.0
1.76	458.8	468.0	472.8
1.77	462.0	469.0	473.0
1.78	460.8	469.0	474.0
1.79	461.0	467.5	471.8
1.8	460.8	466.0	471.0
1.81	460.5	466.5	470.0
1.82	460.0	466.5	473.8
1.83	459.8	467.5	472.0
1.84	456.2	467.0	473.0
1.85	460.0	468.0	472.0
1.86	455.0	466.5	473.8
1.87	460.0	467.0	472.5
1.88	455.0	467.0	474.0
1.89	459.2	467.0	473.8
1.9	462.2	471.0	474.8
1.91	462.2	468.0	472.8
1.92	461.0	469.0	474.0
1.93	463.2	469.5	473.8
1.94	460.0	467.0	472.0
1.95	458.5	471.0	475.0
1.96	464.2	469.5	472.0
1.97	459.2	466.0	471.8
1.98	459.5	467.0	472.2
1.99	455.8	470.5	474.0
2.0	457.8	470.0	473.0


==> results/symbol/ppo.txt <==
0	-13.0	-13.0	-13.0
10000	-3.0	-3.0	-3.0
20000	-1.0	-1.0	-1.0
30000	0.0	0.0	0.0
40000	2.0	2.0	2.0
50000	0.0	0.0	0.0
60000	1.0	1.0	1.0
70000	2.0	2.0	2.0
80000	1.0	1.0	1.0
90000	0.0	0.0	0.0
100000	2.0	2.0	2.0
110000	1.0	1.0	1.0
120000	2.0	2.0	2.0
130000	1.0	1.0	1.0
140000	1.0	1.0	1.0
150000	1.0	1.0	1.0
160000	1.0	1.0	1.0
170000	1.0	1.0	1.0
180000	0.0	0.0	0.0
190000	1.0	1.0	1.0
200000	1.0	1.0	1.0
210000	1.0	1.0	1.0
220000	1.0	1.0	1.0
230000	1.0	1.0	1.0
240000	1.0	1.0	1.0
250000	1.0	1.0	1.0
260000	0.0	0.0	0.0
270000	1.0	1.0	1.0
280000	2.0	2.0	2.0
290000	1.0	1.0	1.0
300000	0.0	0.0	0.0
310000	2.0	2.0	2.0
320000	1.0	1.0	1.0
330000	1.0	1.0	1.0
340000	1.0	1.0	1.0
350000	2.0	2.0	2.0
360000	1.0	1.0	1.0
370000	0.0	0.0	0.0
380000	0.0	0.0	0.0
390000	0.0	0.0	0.0
400000	1.0	1.0	1.0
410000	0.0	0.0	0.0
420000	1.0	1.0	1.0
430000	2.0	2.0	2.0
440000	1.0	1.0	1.0
450000	1.0	1.0	1.0
460000	1.0	1.0	1.0
470000	0.0	0.0	0.0
480000	0.0	0.0	0.0
490000	0.0	0.0	0.0
500000	0.0	0.0	0.0
510000	1.0	1.0	1.0
520000	0.0	0.0	0.0
530000	1.0	1.0	1.0
540000	0.0	0.0	0.0
550000	0.0	0.0	0.0
560000	0.0	0.0	0.0
570000	1.0	1.0	1.0
580000	0.0	0.0	0.0
590000	1.0	1.0	1.0
600000	0.0	0.0	0.0
610000	0.0	0.0	0.0
620000	1.0	1.0	1.0
630000	0.0	0.0	0.0
640000	0.0	0.0	0.0
650000	0.0	0.0	0.0
660000	0.0	0.0	0.0
670000	1.0	1.0	1.0
680000	0.0	0.0	0.0
690000	0.0	0.0	0.0
700000	0.0	0.0	0.0
710000	1.0	1.0	1.0
720000	3.0	3.0	3.0
730000	1.0	1.0	1.0
740000	1.0	1.0	1.0
750000	0.0	0.0	0.0
760000	0.0	0.0	0.0
770000	0.0	0.0	0.0
780000	0.0	0.0	0.0
790000	0.0	0.0	0.0
800000	1.0	1.0	1.0
810000	0.0	0.0	0.0
820000	0.0	0.0	0.0
830000	0.0	0.0	0.0
840000	1.0	1.0	1.0
850000	0.0	0.0	0.0
860000	2.0	2.0	2.0
870000	0.0	0.0	0.0
880000	0.0	0.0	0.0
890000	0.0	0.0	0.0
900000	0.0	0.0	0.0
910000	0.0	0.0	0.0
920000	0.0	0.0	0.0
930000	0.0	0.0	0.0
940000	0.0	0.0	0.0
950000	0.0	0.0	0.0
960000	1.0	1.0	1.0
970000	1.0	1.0	1.0
980000	1.0	1.0	1.0
990000	0.0	0.0	0.0
1000000	0.0	0.0	0.0
1010000	0.0	0.0	0.0
1020000	0.0	0.0	0.0
1030000	0.0	0.0	0.0
1040000	0.0	0.0	0.0
1050000	1.0	1.0	1.0
1060000	1.0	1.0	1.0
1070000	1.0	1.0	1.0
1080000	0.0	0.0	0.0
1090000	1.0	1.0	1.0
1100000	1.0	1.0	1.0
1110000	1.0	1.0	1.0
1120000	1.0	1.0	1.0
1130000	1.0	1.0	1.0
1140000	0.0	0.0	0.0
1150000	0.0	0.0	0.0
1160000	1.0	1.0	1.0
1170000	1.0	1.0	1.0
1180000	1.0	1.0	1.0
1190000	0.0	0.0	0.0
1200000	1.0	1.0	1.0
1210000	2.0	2.0	2.0
1220000	1.0	1.0	1.0
1230000	0.0	0.0	0.0
1240000	1.0	1.0	1.0
1250000	0.0	0.0	0.0
1260000	0.0	0.0	0.0
1270000	1.0	1.0	1.0
1280000	0.0	0.0	0.0
1290000	1.0	1.0	1.0
1300000	1.0	1.0	1.0
1310000	0.0	0.0	0.0
1320000	1.0	1.0	1.0
1330000	0.0	0.0	0.0
1340000	0.0	0.0	0.0
1350000	0.0	0.0	0.0
1360000	1.0	1.0	1.0
1370000	0.0	0.0	0.0
1380000	0.0	0.0	0.0
1390000	0.0	0.0	0.0
1400000	0.0	0.0	0.0
1410000	0.0	0.0	0.0
1420000	0.0	0.0	0.0
1430000	0.0	0.0	0.0
1440000	0.0	0.0	0.0
1450000	0.0	0.0	0.0
1460000	0.0	0.0	0.0
1470000	0.0	0.0	0.0
1480000	0.0	0.0	0.0
1490000	0.0	0.0	0.0
1500000	0.0	0.0	0.0
1510000	0.0	0.0	0.0
1520000	0.0	0.0	0.0
1530000	1.0	1.0	1.0
1540000	0.0	0.0	0.0
1550000	1.0	1.0	1.0
1560000	1.0	1.0	1.0
1570000	0.0	0.0	0.0
1580000	0.0	0.0	0.0
1590000	1.0	1.0	1.0
1600000	0.0	0.0	0.0
1610000	1.0	1.0	1.0
1620000	0.0	0.0	0.0
1630000	0.0	0.0	0.0
1640000	0.0	0.0	0.0
1650000	1.0	1.0	1.0
1660000	0.0	0.0	0.0
1670000	0.0	0.0	0.0
1680000	1.0	1.0	1.0
1690000	1.0	1.0	1.0
1700000	0.0	0.0	0.0
1710000	0.0	0.0	0.0
1720000	0.0	0.0	0.0
1730000	0.0	0.0	0.0
1740000	1.0	1.0	1.0
1750000	1.0	1.0	1.0
1760000	0.0	0.0	0.0
1770000	0.0	0.0	0.0
1780000	1.0	1.0	1.0
1790000	0.0	0.0	0.0
1800000	0.0	0.0	0.0
1810000	1.0	1.0	1.0
1820000	0.0	0.0	0.0
1830000	0.0	0.0	0.0
1840000	0.0	0.0	0.0
1850000	1.0	1.0	1.0
1860000	1.0	1.0	1.0
1870000	0.0	0.0	0.0
1880000	0.0	0.0	0.0
1890000	0.0	0.0	0.0
1900000	0.0	0.0	0.0
1910000	0.0	0.0	0.0
1920000	0.0	0.0	0.0
1930000	1.0	1.0	1.0
1940000	0.0	0.0	0.0
1950000	0.0	0.0	0.0
1960000	0.0	0.0	0.0
1970000	0.0	0.0	0.0
1980000	0.0	0.0	0.0
1990000	0.0	0.0	0.0
2000000	1.0	1.0	1.0
2010000	2.0	2.0	2.0
2020000	0.0	0.0	0.0
2030000	0.0	0.0	0.0
2040000	0.0	0.0	0.0
2050000	0.0	0.0	0.0
2060000	1.0	1.0	1.0
2070000	1.0	1.0	1.0
2080000	0.0	0.0	0.0
2090000	0.0	0.0	0.0
2100000	0.0	0.0	0.0
2110000	0.0	0.0	0.0
2120000	0.0	0.0	0.0
2130000	0.0	0.0	0.0
2140000	1.0	1.0	1.0
2150000	0.0	0.0	0.0
2160000	0.0	0.0	0.0
2170000	0.0	0.0	0.0
2180000	0.0	0.0	0.0
2190000	0.0	0.0	0.0
2200000	1.0	1.0	1.0
2210000	1.0	1.0	1.0
2220000	1.0	1.0	1.0
2230000	0.0	0.0	0.0
2240000	0.0	0.0	0.0
2250000	0.0	0.0	0.0
2260000	0.0	0.0	0.0
2270000	0.0	0.0	0.0
2280000	0.0	0.0	0.0
2290000	1.0	1.0	1.0
2300000	0.0	0.0	0.0
2310000	1.0	1.0	1.0
2320000	0.0	0.0	0.0
2330000	1.0	1.0	1.0
2340000	0.0	0.0	0.0
2350000	0.0	0.0	0.0
2360000	1.0	1.0	1.0
2370000	1.0	1.0	1.0
2380000	1.0	1.0	1.0
2390000	0.0	0.0	0.0
2400000	0.0	0.0	0.0
2410000	1.0	1.0	1.0
2420000	0.0	0.0	0.0
2430000	0.0	0.0	0.0
2440000	1.0	1.0	1.0
2450000	0.0	0.0	0.0
2460000	0.0	0.0	0.0
2470000	1.0	1.0	1.0
2480000	0.0	0.0	0.0
2490000	1.0	1.0	1.0
2500000	0.0	0.0	0.0
2510000	1.0	1.0	1.0
2520000	1.0	1.0	1.0
2530000	1.0	1.0	1.0
2540000	2.0	2.0	2.0
2550000	1.0	1.0	1.0
2560000	0.0	0.0	0.0
2570000	0.0	0.0	0.0
2580000	1.0	1.0	1.0
2590000	0.0	0.0	0.0
2600000	1.0	1.0	1.0
2610000	1.0	1.0	1.0
2620000	1.0	1.0	1.0
2630000	1.0	1.0	1.0
2640000	0.0	0.0	0.0
2650000	0.0	0.0	0.0
2660000	0.0	0.0	0.0
2670000	0.0	0.0	0.0
2680000	0.0	0.0	0.0
2690000	0.0	0.0	0.0
2700000	2.0	2.0	2.0
2710000	1.0	1.0	1.0
2720000	1.0	1.0	1.0
2730000	0.0	0.0	0.0
2740000	0.0	0.0	0.0
2750000	0.0	0.0	0.0
2760000	0.0	0.0	0.0
2770000	0.0	0.0	0.0
2780000	1.0	1.0	1.0
2790000	0.0	0.0	0.0
2800000	0.0	0.0	0.0
2810000	0.0	0.0	0.0
2820000	0.0	0.0	0.0
2830000	0.0	0.0	0.0
2840000	0.0	0.0	0.0
2850000	0.0	0.0	0.0
2860000	0.0	0.0	0.0
2870000	0.0	0.0	0.0
2880000	0.0	0.0	0.0
2890000	0.0	0.0	0.0
2900000	0.0	0.0	0.0
2910000	0.0	0.0	0.0
2920000	0.0	0.0	0.0
2930000	0.0	0.0	0.0
2940000	0.0	0.0	0.0
2950000	0.0	0.0	0.0
2960000	0.0	0.0	0.0
2970000	0.0	0.0	0.0
2980000	0.0	0.0	0.0
2990000	0.0	0.0	0.0
3000000	1.0	1.0	1.0
3010000	0.0	0.0	0.0
3020000	0.0	0.0	0.0
3030000	1.0	1.0	1.0
3040000	0.0	0.0	0.0
3050000	0.0	0.0	0.0
3060000	0.0	0.0	0.0
3070000	1.0	1.0	1.0
3080000	0.0	0.0	0.0
3090000	0.0	0.0	0.0
3100000	0.0	0.0	0.0
3110000	0.0	0.0	0.0
3120000	0.0	0.0	0.0
3130000	0.0	0.0	0.0
3140000	0.0	0.0	0.0
3150000	0.0	0.0	0.0
3160000	0.0	0.0	0.0
3170000	0.0	0.0	0.0
3180000	0.0	0.0	0.0
3190000	1.0	1.0	1.0
3200000	0.0	0.0	0.0
3210000	1.0	1.0	1.0
3220000	0.0	0.0	0.0
3230000	0.0	0.0	0.0
3240000	0.0	0.0	0.0
3250000	0.0	0.0	0.0
3260000	1.0	1.0	1.0
3270000	0.0	0.0	0.0
3280000	0.0	0.0	0.0
3290000	0.0	0.0	0.0
3300000	0.0	0.0	0.0
3310000	1.0	1.0	1.0
3320000	1.0	1.0	1.0
3330000	0.0	0.0	0.0
3340000	1.0	1.0	1.0
3350000	0.0	0.0	0.0
3360000	0.0	0.0	0.0
3370000	0.0	0.0	0.0
3380000	0.0	0.0	0.0
3390000	1.0	1.0	1.0
3400000	0.0	0.0	0.0
3410000	0.0	0.0	0.0
3420000	0.0	0.0	0.0
3430000	0.0	0.0	0.0
3440000	0.0	0.0	0.0
3450000	0.0	0.0	0.0
3460000	1.0	1.0	1.0
3470000	0.0	0.0	0.0
3480000	0.0	0.0	0.0
3490000	0.0	0.0	0.0
3500000	0.0	0.0	0.0
3510000	1.0	1.0	1.0
3520000	0.0	0.0	0.0
3530000	0.0	0.0	0.0
3540000	1.0	1.0	1.0
3550000	0.0	0.0	0.0
3560000	0.0	0.0	0.0
3570000	2.0	2.0	2.0
3580000	0.0	0.0	0.0
3590000	0.0	0.0	0.0
3600000	0.0	0.0	0.0
3610000	0.0	0.0	0.0
3620000	0.0	0.0	0.0
3630000	0.0	0.0	0.0
3640000	1.0	1.0	1.0
3650000	1.0	1.0	1.0
3660000	0.0	0.0	0.0
3670000	0.0	0.0	0.0
3680000	0.0	0.0	0.0
3690000	0.0	0.0	0.0
3700000	1.0	1.0	1.0
3710000	0.0	0.0	0.0
3720000	0.0	0.0	0.0
3730000	0.0	0.0	0.0
3740000	0.0	0.0	0.0
3750000	1.0	1.0	1.0
3760000	0.0	0.0	0.0
3770000	1.0	1.0	1.0
3780000	0.0	0.0	0.0
3790000	0.0	0.0	0.0
3800000	1.0	1.0	1.0
3810000	0.0	0.0	0.0
3820000	0.0	0.0	0.0
3830000	0.0	0.0	0.0
3840000	0.0	0.0	0.0
3850000	0.0	0.0	0.0
3860000	0.0	0.0	0.0
3870000	0.0	0.0	0.0
3880000	0.0	0.0	0.0
3890000	1.0	1.0	1.0
3900000	0.0	0.0	0.0
3910000	0.0	0.0	0.0
3920000	1.0	1.0	1.0
3930000	0.0	0.0	0.0
3940000	0.0	0.0	0.0
3950000	0.0	0.0	0.0
3960000	0.0	0.0	0.0
3970000	1.0	1.0	1.0
3980000	0.0	0.0	0.0
3990000	0.0	0.0	0.0
4000000	0.0	0.0	0.0
4010000	0.0	0.0	0.0
4020000	0.0	0.0	0.0
4030000	0.0	0.0	0.0
4040000	0.0	0.0	0.0
4050000	0.0	0.0	0.0
4060000	0.0	0.0	0.0
4070000	0.0	0.0	0.0
4080000	0.0	0.0	0.0
4090000	1.0	1.0	1.0
4100000	0.0	0.0	0.0
4110000	1.0	1.0	1.0
4120000	0.0	0.0	0.0
4130000	0.0	0.0	0.0
4140000	0.0	0.0	0.0
4150000	1.0	1.0	1.0
4160000	0.0	0.0	0.0
4170000	0.0	0.0	0.0
4180000	0.0	0.0	0.0
4190000	0.0	0.0	0.0
4200000	0.0	0.0	0.0
4210000	1.0	1.0	1.0
4220000	0.0	0.0	0.0
4230000	0.0	0.0	0.0
4240000	0.0	0.0	0.0
4250000	0.0	0.0	0.0
4260000	0.0	0.0	0.0
4270000	0.0	0.0	0.0
4280000	0.0	0.0	0.0
4290000	0.0	0.0	0.0
4300000	0.0	0.0	0.0
4310000	0.0	0.0	0.0
4320000	1.0	1.0	1.0
4330000	0.0	0.0	0.0
4340000	0.0	0.0	0.0
4350000	0.0	0.0	0.0
4360000	0.0	0.0	0.0
4370000	0.0	0.0	0.0
4380000	1.0	1.0	1.0
4390000	0.0	0.0	0.0
4400000	0.0	0.0	0.0
4410000	0.0	0.0	0.0
4420000	0.0	0.0	0.0
4430000	0.0	0.0	0.0
4440000	1.0	1.0	1.0
4450000	0.0	0.0	0.0
4460000	1.0	1.0	1.0
4470000	0.0	0.0	0.0
4480000	0.0	0.0	0.0
4490000	0.0	0.0	0.0
4500000	0.0	0.0	0.0
4510000	0.0	0.0	0.0
4520000	0.0	0.0	0.0
4530000	0.0	0.0	0.0
4540000	0.0	0.0	0.0
4550000	0.0	0.0	0.0
4560000	0.0	0.0	0.0
4570000	0.0	0.0	0.0
4580000	0.0	0.0	0.0
4590000	0.0	0.0	0.0
4600000	0.0	0.0	0.0
4610000	0.0	0.0	0.0
4620000	1.0	1.0	1.0
4630000	0.0	0.0	0.0
4640000	0.0	0.0	0.0
4650000	0.0	0.0	0.0
4660000	0.0	0.0	0.0
4670000	0.0	0.0	0.0
4680000	0.0	0.0	0.0
4690000	0.0	0.0	0.0
4700000	0.0	0.0	0.0
4710000	0.0	0.0	0.0
4720000	0.0	0.0	0.0
4730000	1.0	1.0	1.0
4740000	0.0	0.0	0.0
4750000	0.0	0.0	0.0
4760000	0.0	0.0	0.0
4770000	0.0	0.0	0.0
4780000	0.0	0.0	0.0
4790000	0.0	0.0	0.0
4800000	0.0	0.0	0.0
4810000	0.0	0.0	0.0
4820000	0.0	0.0	0.0
4830000	0.0	0.0	0.0
4840000	0.0	0.0	0.0
4850000	0.0	0.0	0.0
4860000	0.0	0.0	0.0
4870000	0.0	0.0	0.0
4880000	0.0	0.0	0.0
4890000	0.0	0.0	0.0
4900000	0.0	0.0	0.0
4910000	0.0	0.0	0.0
4920000	0.0	0.0	0.0
4930000	0.0	0.0	0.0
4940000	0.0	0.0	0.0


==> results/symbol/ts-dqn.txt <==
10000	-14.0	-9.5	-6.2
20000	-14.8	-12.0	-8.2
30000	-14.8	-11.5	-8.0
40000	-12.0	-9.0	-6.0
50000	-13.8	-9.0	-8.0
60000	-11.8	-8.0	-5.0
70000	-12.8	-8.5	-7.0
80000	-17.0	-12.0	-7.2
90000	-13.5	-10.0	-6.2
100000	-15.5	-9.0	-7.0
110000	-15.0	-11.0	-6.0
120000	-14.0	-10.5	-7.2
130000	-15.0	-11.0	-5.5
140000	-15.8	-11.0	-8.0
150000	-16.0	-11.0	-7.2
160000	-17.2	-11.0	-8.0
170000	-15.0	-10.5	-7.0
180000	-13.8	-9.5	-7.0
190000	-17.0	-11.0	-7.2
200000	-13.8	-9.5	-6.0
210000	-15.8	-12.0	-6.0
220000	-15.0	-11.5	-8.0
230000	-15.0	-11.5	-8.0
240000	-15.8	-11.5	-9.0
250000	-15.8	-10.5	-8.0
260000	-15.2	-11.0	-8.0
270000	-13.8	-10.0	-3.5
280000	-22.8	-14.0	-9.0
290000	-25.5	-15.0	-8.2
300000	-30.2	-20.0	-7.5
310000	-33.8	-21.0	-12.0
320000	-31.8	-23.0	-8.0
330000	-34.5	-22.0	-14.2
340000	-33.5	-25.5	-14.2
350000	-35.8	-27.0	-17.0
360000	-32.8	-24.5	-12.0
370000	-36.0	-28.0	-17.2
380000	-32.0	-25.0	-18.0
390000	-32.5	-25.5	-22.0
400000	-41.0	-28.5	-19.5
410000	-33.2	-16.5	-11.5
420000	-26.5	-18.5	-9.2
430000	-27.5	-14.0	-7.2
440000	-30.0	-15.0	-9.0
450000	-24.0	-14.0	-7.2
460000	-28.2	-14.5	-4.0
470000	-31.2	-10.0	-1.5
480000	-24.2	-12.0	3.8
490000	-27.5	-11.5	14.0
500000	-24.2	-10.0	26.2
510000	-20.8	-11.0	21.2
520000	-17.8	-9.5	27.0
530000	-15.2	-7.0	44.0
540000	-23.8	-8.0	66.5
550000	-18.2	2.0	88.8
560000	-8.5	4.0	120.2
570000	-12.2	12.5	178.8
580000	-8.5	32.5	337.2
590000	-10.2	30.0	316.5
600000	-9.2	34.0	413.8
610000	-7.2	63.0	407.0
620000	-4.5	59.5	445.2
630000	-2.5	99.5	454.0
640000	-7.0	133.0	458.5
650000	-5.8	124.0	459.5
660000	3.0	306.5	460.2
670000	-2.8	379.0	459.0
680000	-2.5	438.5	468.5
690000	0.2	405.5	464.2
700000	5.8	381.0	462.2
710000	9.8	446.5	466.8
720000	8.5	450.5	465.0
730000	59.2	454.0	464.8
740000	108.8	439.5	467.8
750000	108.8	453.0	466.8
760000	211.0	448.0	465.8
770000	247.8	462.0	467.8
780000	253.5	455.5	467.0
790000	209.0	457.0	464.8
800000	208.0	452.5	467.8
810000	328.5	463.0	470.0
820000	161.8	462.5	466.8
830000	298.5	460.5	469.5
840000	370.2	461.5	468.8
850000	425.5	462.0	469.0
860000	422.0	461.0	469.2
870000	419.0	461.0	467.0
880000	443.8	463.5	468.8
890000	442.2	467.0	470.8
900000	452.8	461.0	471.5
910000	444.8	458.0	467.8
920000	431.5	463.5	466.8
930000	448.0	462.5	469.0
940000	455.0	462.5	467.0
950000	454.0	463.0	470.0
960000	451.2	462.5	469.0
970000	453.0	464.0	468.8
980000	455.0	463.0	470.0
990000	456.2	463.0	469.0
1000000	455.2	463.0	468.8
1010000	458.0	464.0	469.0
1020000	453.2	464.0	468.8
1030000	462.2	467.0	470.0
1040000	457.0	467.0	470.8
1050000	461.2	465.0	469.8
1060000	461.5	467.0	469.0
1070000	460.5	468.0	471.0
1080000	462.0	471.0	474.8
1090000	460.2	463.5	467.8
1100000	463.5	468.0	473.0
1110000	465.0	468.5	470.0
1120000	459.5	469.0	471.8
1130000	461.0	467.0	471.8
1140000	461.0	467.5	471.8
1150000	466.0	468.5	472.0
1160000	463.2	467.5	470.0
1170000	463.0	469.0	473.8
1180000	461.0	466.0	468.8
1190000	464.0	466.0	470.5
1200000	462.0	466.0	472.0
1210000	462.2	466.0	472.0
1220000	462.0	467.5	472.0
1230000	459.2	467.0	471.0
1240000	460.8	468.0	471.8
1250000	461.0	468.5	474.0
1260000	460.0	468.5	471.8
1270000	464.2	469.5	473.0
1280000	460.2	466.0	469.0
1290000	461.0	464.5	469.0
1300000	459.0	469.0	473.8
1310000	457.5	466.5	471.0
1320000	465.0	468.5	473.0
1330000	463.2	468.0	471.8
1340000	464.0	470.0	474.0
1350000	463.0	468.0	472.0
1360000	462.5	468.5	473.8
1370000	463.0	468.0	471.8
1380000	463.0	469.0	473.5
1390000	463.0	467.0	472.8
1400000	464.2	470.0	473.8
1410000	464.2	468.0	471.8
1420000	462.2	468.0	471.0
1430000	463.0	467.5	471.0
1440000	463.0	467.0	471.8
1450000	461.0	466.0	471.0
1460000	464.0	467.5	473.5
1470000	462.8	468.5	473.0
1480000	465.0	467.0	469.8
1490000	462.0	466.5	471.8
1500000	462.0	467.0	470.0
1510000	458.5	468.5	471.0
1520000	463.2	468.0	473.5
1530000	462.2	466.0	471.0
1540000	462.0	468.5	473.8
1550000	468.2	470.0	472.8
1560000	460.2	465.0	473.8
1570000	461.2	469.0	472.8
1580000	462.2	466.5	473.8
1590000	463.2	468.0	470.8
1600000	462.5	467.5	473.0
1610000	464.2	469.5	472.0
1620000	464.5	470.0	472.0
1630000	464.0	467.0	472.0
1640000	465.2	470.0	472.8
1650000	461.2	469.0	472.8
1660000	465.8	470.5	472.8
1670000	464.0	469.0	472.0
1680000	466.2	469.5	472.8
1690000	461.2	466.5	471.8
1700000	461.2	468.5	472.8
1710000	463.0	468.0	473.0
1720000	461.2	468.5	471.8
1730000	459.5	466.0	469.8
1740000	463.2	468.0	472.0
1750000	461.8	471.5	473.8
1760000	464.2	470.0	474.0
1770000	465.0	469.0	471.8
1780000	461.0	466.5	471.0
1790000	460.5	467.0	471.8
1800000	463.2	469.0	471.8
1810000	466.0	470.0	473.0
1820000	467.0	469.0	470.0
1830000	464.0	467.5	470.0
1840000	460.8	466.5	471.0
1850000	458.5	468.0	473.0
1860000	465.2	469.5	472.0
1870000	467.0	468.5	471.0
1880000	465.0	469.5	472.0
1890000	461.2	467.5	472.8
1900000	465.5	470.0	474.8
1910000	461.2	468.0	472.0
1920000	464.2	471.0	473.0
1930000	464.2	469.0	471.8
1940000	462.2	466.0	470.0
1950000	461.0	465.0	470.8
1960000	465.0	468.0	472.0
1970000	466.2	469.0	473.0
1980000	461.2	467.0	471.8
1990000	462.0	469.0	474.5
2000000	463.0	466.5	472.5


==> results/symbol/ts-qrm.txt <==
10000	-14.0	-9.5	-6.2
20000	-14.8	-12.0	-8.2
30000	-14.8	-11.5	-8.0
40000	-12.0	-9.0	-6.0
50000	-13.8	-9.0	-8.0
60000	-11.8	-8.0	-5.0
70000	-12.8	-8.5	-7.0
80000	-17.0	-12.0	-7.2
90000	-13.5	-10.0	-6.2
100000	-15.5	-9.0	-7.0
110000	-15.0	-11.0	-6.0
120000	-14.0	-10.5	-7.2
130000	-15.0	-11.0	-5.5
140000	-15.8	-11.0	-8.0
150000	-16.0	-11.0	-7.2
160000	-17.2	-11.0	-8.0
170000	-15.0	-10.5	-7.0
180000	-13.8	-9.5	-7.0
190000	-17.0	-11.0	-7.2
200000	-13.8	-9.5	-6.0
210000	-16.8	-11.5	-5.2
220000	-14.0	-11.0	-8.0
230000	-16.5	-12.5	-8.0
240000	-15.0	-12.5	-9.0
250000	-14.5	-9.5	-6.2
260000	-15.8	-10.5	-8.0
270000	-12.0	-7.5	-2.0
280000	-13.8	-8.0	3.5
290000	-8.0	-3.5	54.5
300000	-7.0	-4.0	89.2
310000	-10.5	1.5	221.8
320000	-6.5	44.0	264.2
330000	-6.2	62.0	338.2
340000	3.5	174.5	430.2
350000	24.2	238.5	453.8
360000	34.0	231.5	464.2
370000	74.2	249.0	464.2
380000	53.0	241.5	465.2
390000	66.8	295.5	466.8
400000	75.5	322.0	467.8
410000	105.0	350.0	465.8
420000	186.0	356.5	465.5
430000	113.2	360.5	462.8
440000	189.0	356.5	465.5
450000	220.0	390.5	467.5
460000	293.5	434.5	469.8
470000	319.0	449.5	468.8
480000	334.8	456.5	469.8
490000	336.2	454.0	465.8
500000	350.2	461.5	470.8
510000	338.0	463.5	471.8
520000	355.0	463.0	472.0
530000	333.5	463.5	472.0
540000	332.0	465.5	472.0
550000	340.2	460.0	469.0
560000	318.8	461.5	471.8
570000	329.5	463.5	472.0
580000	322.0	460.0	467.8
590000	310.0	461.0	473.8
600000	317.2	462.5	470.5
610000	328.8	466.5	470.8
620000	323.2	463.5	467.8
630000	319.2	465.5	471.5
640000	330.2	470.5	474.0
650000	316.2	466.0	472.0
660000	320.8	464.0	468.8
670000	348.0	467.0	473.0
680000	330.8	463.0	468.0
690000	333.2	467.0	471.0
700000	352.2	467.0	470.0
710000	341.2	467.0	472.8
720000	328.0	468.5	472.8
730000	350.8	466.0	473.2
740000	329.5	465.5	472.0
750000	351.5	467.0	472.8
760000	361.2	465.0	472.8
770000	370.2	465.0	472.8
780000	360.2	468.0	471.8
790000	363.2	464.0	471.5
800000	351.0	464.5	472.8
810000	407.0	465.0	471.0
820000	451.8	468.0	473.0
830000	462.5	469.5	473.8
840000	447.8	467.0	471.8
850000	453.2	469.0	472.8
860000	454.2	469.5	472.8
870000	450.8	467.5	471.8
880000	445.8	467.5	471.8
890000	445.0	468.5	470.8
900000	452.8	465.0	471.8
910000	449.0	466.0	470.0
920000	453.2	466.5	470.8
930000	437.5	462.5	471.5
940000	451.5	468.0	473.8
950000	446.5	467.0	474.0
960000	442.8	468.0	473.8
970000	446.2	467.5	471.8
980000	455.2	468.0	471.8
990000	459.2	470.5	472.0
1000000	454.8	471.0	472.8
1010000	454.8	469.5	473.8
1020000	456.0	469.0	474.8
1030000	460.2	469.5	474.0
1040000	463.0	470.0	472.8
1050000	459.8	466.0	472.8
1060000	460.5	469.5	474.0
1070000	454.0	466.0	470.8
1080000	461.0	467.0	471.5
1090000	448.5	469.0	471.8
1100000	453.0	464.0	469.8
1110000	459.2	467.0	470.8
1120000	464.0	469.0	474.0
1130000	460.8	467.0	473.8
1140000	464.5	470.5	473.0
1150000	458.0	468.0	471.0
1160000	458.2	468.0	474.2
1170000	460.2	470.5	473.0
1180000	457.8	467.5	471.0
1190000	460.2	466.0	470.0
1200000	458.2	467.5	471.8
1210000	457.2	465.5	472.0
1220000	462.2	468.0	472.8
1230000	463.2	468.5	472.8
1240000	459.8	469.5	472.0
1250000	460.5	466.0	472.5
1260000	458.0	468.5	473.0
1270000	461.8	469.0	472.0
1280000	456.8	465.5	473.8
1290000	462.8	469.0	471.8
1300000	460.0	469.5	473.0
1310000	457.8	468.5	475.8
1320000	460.2	468.0	473.0
1330000	462.2	472.0	474.0
1340000	462.0	467.5	473.8
1350000	458.5	464.0	472.0
1360000	457.0	469.0	475.5
1370000	463.2	468.0	471.8
1380000	456.0	466.5	473.8
1390000	459.5	467.0	472.0
1400000	465.0	471.0	472.8
1410000	463.2	468.0	473.8
1420000	464.0	469.5	472.8
1430000	455.5	466.0	470.0
1440000	458.2	471.0	474.0
1450000	461.2	466.0	472.0
1460000	460.2	470.0	473.0
1470000	462.5	469.0	471.8
1480000	460.2	469.0	471.8
1490000	457.5	467.5	471.0
1500000	460.2	469.0	471.8
1510000	463.8	468.5	472.0
1520000	456.2	465.0	473.8
1530000	459.2	464.0	473.5
1540000	458.2	467.5	471.0
1550000	461.5	468.5	473.0
1560000	449.5	469.0	473.0
1570000	463.5	467.0	472.0
1580000	459.2	469.0	473.5
1590000	460.2	468.0	471.8
1600000	461.2	465.0	471.0
1610000	462.2	468.5	471.0
1620000	460.0	468.5	471.0
1630000	463.8	468.0	470.8
1640000	459.5	468.0	473.0
1650000	465.2	470.5	477.0
1660000	462.8	469.0	472.0
1670000	462.2	468.0	472.8
1680000	460.0	467.0	470.8
1690000	457.0	470.0	472.8
1700000	465.2	470.5	474.0
1710000	459.0	470.0	473.8
1720000	463.0	470.0	473.0
1730000	453.5	465.5	472.0
1740000	456.8	468.5	472.8
1750000	462.2	469.0	474.0
1760000	458.8	468.0	472.8
1770000	462.0	469.0	473.0
1780000	460.8	469.0	474.0
1790000	461.0	467.5	471.8
1800000	460.8	466.0	471.0
1810000	460.5	466.5	470.0
1820000	460.0	466.5	473.8
1830000	459.8	467.5	472.0
1840000	456.2	467.0	473.0
1850000	460.0	468.0	472.0
1860000	455.0	466.5	473.8
1870000	460.0	467.0	472.5
1880000	455.0	467.0	474.0
1890000	459.2	467.0	473.8
1900000	462.2	471.0	474.8
1910000	462.2	468.0	472.8
1920000	461.0	469.0	474.0
1930000	463.2	469.5	473.8
1940000	460.0	467.0	472.0
1950000	458.5	471.0	475.0
1960000	464.2	469.5	472.0
1970000	459.2	466.0	471.8
1980000	459.5	467.0	472.2
1990000	455.8	470.5	474.0
2000000	457.8	470.0	473.0


==> style/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


